Rank/Select Queries over Mutable Bitmaps

The problem of answering rank/select queries over a bitmap is of utmost importance for many succinct data structures. When the bitmap does not change, many solutions exist in the theoretical and practical side. In this work we consider the case where one is allowed to modify the bitmap via a flip(i) operation that toggles its i-th bit. By adapting and properly extending some results concerning prefix-sum data structures, we present a practical solution to the problem, tailored for modern CPU instruction sets. Compared to the state-of-the-art, our solution improves runtime with no space degradation. Moreover, it does not incur in a significant runtime penalty when compared to the fastest immutable indexes, while providing even lower space overhead.

==> dynamic_rank_select_paper copy/results_and/compressed/compressed_bitmap.rank.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[1.500000,1.625306,2.890000],[1.400000,1.569694,2.940000],[1.400000,1.525714,2.450000],[1.400000,1.500306,2.800000],[1.600000,1.773265,2.820000],[1.420000,1.511633,2.320000],[1.400000,1.511429,2.890000],[2.000000,2.178980,3.550000],[2.000000,2.138367,3.410000],[2.000000,2.149592,3.320000],[2.700000,2.816837,4.260000],[2.700000,2.855612,3.800000],[2.700000,2.861327,4.240000],[2.800000,2.943571,4.480000],[3.300000,3.456327,4.980000],[5.600000,5.797755,7.430000],[6.600000,6.726122,8.450000],[7.500000,7.697143,9.510000],[8.400000,8.571224,10.080000],[9.000000,9.360000,10.660000],[10.300000,10.527041,12.350000],[12.700000,12.963571,14.900000],[15.098711,15.3777,16.380010],[16.40230,16.66900,18.28100]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"rank_basic", "density":"0.300000", "timings":[[8.010000,8.347551,10.180000],[8.100000,8.445612,10.240000],[8.100000,8.355000,10.310000],[8.100000,8.342347,10.220000],[8.100000,8.376633,10.190000],[8.100000,8.337653,9.970000],[8.070000,8.326939,10.020000],[8.040000,8.276327,9.990000],[8.100000,8.270000,9.770000],[8.100000,8.250408,9.830000],[8.100000,8.308776,9.930000],[8.200000,8.352245,9.990000],[8.300000,8.487857,9.910000],[8.300000,8.566735,10.060000],[8.400000,8.680306,10.610000],[8.700000,8.961939,10.710000],[9.400000,9.606837,11.400000],[10.500000,10.707347,12.450000],[11.500000,11.764694,13.470000],[12.100000,12.344286,14.270000],[13.000000,13.178878,14.980000],[14.900000,15.140612,17.060000],[17.500000,17.715204,19.170000],[20.800000,21.004388,22.720000]]}
{"type":"rank_bch", "density":"0.300000", "timings":[[8.800000,8.928469,10.480000],[11.700000,11.936327,13.800000],[13.000000,13.277245,15.090000],[13.300000,13.527653,15.200000],[13.400000,13.608673,15.170000],[13.800000,13.943776,15.660000],[13.400000,13.556939,15.360000],[13.340000,13.503571,15.140000],[13.510000,13.718980,15.390000],[13.320000,13.498980,15.220000],[13.700000,13.899490,15.540000],[13.300000,13.503469,15.210000],[13.520000,13.999592,15.300000],[13.330000,13.555306,15.290000],[13.400000,13.533673,15.310000],[13.400000,13.676837,15.310000],[13.900000,14.273163,15.990000],[13.710000,14.021939,16.070000],[14.400000,14.900714,16.840000],[16.300000,16.517959,18.230000],[18.370000,18.752653,20.420000],[20.750000,20.984490,22.430000],[22.420000,22.590612,24.330000],[23.300000,23.512551,25.420000]]}
{"type":"rank_cf", "density":"0.300000", "timings":[[8.100000,8.186531,9.610000],[8.100000,8.247551,9.800000],[8.100000,8.191122,9.520000],[8.100000,8.179898,9.610000],[8.100000,8.249286,9.580000],[7.900000,8.048571,9.470000],[8.110000,8.238980,9.610000],[8.100000,8.253367,9.620000],[7.900000,8.004796,9.490000],[8.200000,8.338469,9.560000],[7.960000,8.130510,9.440000],[8.110000,8.249286,9.670000],[8.000000,8.092959,9.550000],[8.240000,8.447551,9.660000],[8.300000,8.431429,9.840000],[8.410000,8.637959,10.160000],[8.400000,8.582755,10.200000],[8.800000,8.990000,10.620000],[9.000000,9.202857,10.820000],[9.000000,9.251939,10.450000],[9.400000,9.569898,11.250000],[10.300000,10.421633,12.120000],[11.450000,11.574898,12.830000],[12.400000,12.501224,14.420000]]}
{"type":"rank_mpe1", "density":"0.300000", "timings":[[12.859082,12.900000,15.250000],[10.540000,10.617245,12.480000],[14.200000,14.568469,16.410000],[15.900000,16.302653,18.270000],[16.310000,16.521122,18.790000],[16.900000,17.032551,18.570000],[16.600000,16.966429,18.380000],[16.570000,16.932857,18.890000],[16.590000,16.721531,18.620000],[16.800000,17.044694,18.280000],[16.500000,16.735204,18.640000],[16.780000,16.962347,18.210000],[16.600000,16.696939,18.790000],[16.990000,17.082041,18.910000],[16.800000,17.236837,18.920000],[17.100000,17.548673,19.810000],[17.390000,17.631429,20.280000],[18.600000,18.847653,20.920000],[20.500000,20.828776,24.150000],[22.510000,22.831020,24.770000],[24.600000,24.936939,27.120000],[27.430000,27.656531,29.710000],[29.400000,29.753061,32.170000],[30.670000,30.850102,32.700000]]}
{"type":"rank_mpe2", "density":"0.300000", "timings":[[12.500000,12.801327,15.170000],[10.800000,11.084286,12.490000],[14.510000,14.865816,17.160000],[16.180000,16.493980,18.920000],[16.820000,17.106633,19.650000],[17.260000,17.643776,19.660000],[17.170000,17.417347,19.900000],[17.200000,17.439592,19.800000],[17.100000,17.479796,19.550000],[17.240000,17.645306,19.580000],[17.200000,17.418265,19.760000],[17.410000,17.570510,19.330000],[17.030000,17.435204,19.990000],[17.240000,17.855204,19.640000],[17.370000,17.613367,20.040000],[17.670000,18.290510,20.150000],[17.550000,18.021327,20.370000],[19.220000,19.567245,21.370000],[20.990000,21.173878,23.670000],[23.200000,23.429490,26.140000],[25.270000,25.467959,27.420000],[28.410000,28.665408,30.820000],[30.900000,31.110612,33.330000],[32.370000,33.633265,35.200000]]}
{"type":"rank_mpe3", "density":"0.300000", "timings":[[12.650918,12.800000,15.200000],[11.000000,11.010408,12.790000],[14.380000,14.661122,16.510000],[16.100000,16.352653,18.370000],[16.800000,16.996327,19.190000],[17.550000,17.654388,19.420000],[17.210000,17.563673,19.770000],[17.200000,17.494286,19.660000],[17.200000,17.412245,19.790000],[17.440000,17.585816,19.530000],[17.400000,17.760102,19.980000],[17.430000,17.885510,19.680000],[17.300000,17.529694,19.840000],[17.600000,17.890408,19.770000],[17.420000,17.793980,20.120000],[17.690000,17.910102,19.980000],[17.980000,18.026837,20.280000],[19.400000,19.663469,21.690000],[21.190000,21.420204,23.330000],[23.436735,24.200000,25.290000],[25.200000,25.488469,27.900000],[28.100000,29.464184,30.640000],[30.000000,30.321429,32.890000],[31.100000,31.653571,33.650000]]}


==> dynamic_rank_select_paper copy/results_and/compressed/compressed_bitmap.select.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[5.350000,5.471633,6.950000],[4.900000,5.038673,6.390000],[4.600000,4.775612,6.070000],[4.480000,4.618163,5.760000],[4.480000,4.562653,6.050000],[4.400000,4.530000,5.960000],[4.590000,4.746327,5.940000],[12.260000,12.573265,14.120000],[12.360000,12.361122,14.730000],[12.380000,12.605612,14.680000],[12.300000,12.506633,14.590000],[12.460000,12.832857,14.900000],[13.120000,13.391224,15.510000],[13.980000,14.232755,16.560000],[14.650000,14.978265,16.590000],[27.710000,28.077551,30.310000],[31.210000,31.626837,34.350000],[35.690000,36.290102,39.460000],[40.300000,41.037857,43.730000],[43.720000,44.574388,47.230000],[47.050000,47.876122,50.370000],[51.470000,52.076531,54.370000],[55.190400,56.177312,58.560000],[61.861100,63.108892,66.410000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"select_basic_128_4096", "density":"0.300000", "timings":[[24.920000,25.257041,27.390000],[28.752653,29.210000,31.150000],[30.910000,32.870000,35.550000],[33.981837,34.950000,36.640000],[34.560000,35.699796,39.040000],[34.890000,35.471939,38.700000],[34.905612,35.100000,37.740000],[36.180306,36.210000,38.700000],[34.800000,35.551531,40.670000],[38.000000,38.084184,40.340000],[37.460000,40.433878,43.350000],[38.160000,39.571633,43.090000],[39.900000,40.025102,44.570000],[41.740000,42.159796,44.910000],[46.070000,46.420714,50.050000],[51.780000,53.619490,56.550000],[54.020000,55.195816,58.760000],[57.470000,57.668776,61.380000],[59.090000,59.867347,64.310000],[60.660000,61.082653,65.310000],[63.180000,65.157347,68.910000],[66.760000,67.025510,70.820000],[73.210000,74.664286,77.860000],[77.600000,78.399694,82.970000]]}
{"type":"select_basic_512_8192", "density":"0.300000", "timings":[[25.510000,25.764898,28.580000],[30.200000,34.033776,35.530000],[33.410000,37.983061,39.070000],[39.974184,40.090000,43.340000],[38.590000,39.844490,42.630000],[41.910000,42.165510,43.170000],[39.830000,40.160306,43.380000],[40.200000,40.561735,43.840000],[40.145510,40.170000,43.440000],[40.000000,41.574286,47.650000],[41.730000,42.400102,45.770000],[42.790000,45.850204,48.380000],[43.300000,46.902857,49.190000],[44.660000,48.238469,51.550000],[48.430000,52.375918,54.870000],[59.600000,60.401429,64.790000],[65.880000,66.877653,71.020000],[75.456735,75.970000,80.440000],[78.622245,78.680000,83.580000],[85.580000,86.520816,88.030000],[87.170000,88.128061,92.990000],[97.320000,98.858061,99.910000],[97.370000,102.785408,107.540000],[108.020000,108.637245,113.730000]]}
{"type":"select_bch_128_4096", "density":"0.300000", "timings":[[24.480000,24.721020,27.480000],[29.500000,29.818061,32.340000],[32.100000,32.480204,35.520000],[34.440000,34.886837,38.340000],[38.700000,39.125816,42.790000],[39.090000,39.499286,42.980000],[40.280000,40.638878,44.120000],[39.770000,40.173878,43.890000],[40.710000,41.104388,44.660000],[41.500000,41.980306,45.830000],[41.220000,41.846735,44.930000],[41.770000,42.186122,46.220000],[42.500000,42.846531,46.360000],[44.700000,45.096735,48.610000],[47.280000,47.708265,51.540000],[53.860000,54.590510,59.230000],[56.660000,57.340816,61.710000],[60.470000,61.242347,65.430000],[64.860000,66.102449,70.570000],[66.860000,67.688265,72.220000],[69.700000,70.680204,75.050000],[74.060000,74.856122,79.870000],[76.810000,77.759490,82.870000],[80.990000,82.148673,87.140000]]}
{"type":"select_bch_512_8192", "density":"0.300000", "timings":[[25.780000,26.196122,29.420000],[33.420000,34.221429,37.600000],[36.500000,37.186735,40.630000],[42.760000,43.183469,47.490000],[46.210000,46.751735,50.380000],[44.940000,45.498367,49.180000],[47.460000,48.063163,52.040000],[47.680000,48.020102,52.010000],[47.930000,48.701020,52.420000],[47.830000,48.752959,52.520000],[46.500000,47.569898,51.460000],[48.510000,49.391429,53.460000],[47.000000,47.804694,51.760000],[49.700000,50.277755,54.890000],[50.710000,51.212245,55.560000],[59.730000,60.397143,64.600000],[63.700000,64.129286,68.170000],[71.310000,71.715816,76.310000],[80.840000,81.247347,85.570000],[86.640000,87.264898,92.350000],[93.850000,94.376429,99.390000],[101.310000,102.060918,107.690000],[105.120000,105.971224,111.110000],[110.970000,112.497347,118.650000]]}
{"type":"select_mpe1_128_4096", "density":"0.300000", "timings":[[27.010000,27.453163,30.580000],[31.200000,31.483061,34.890000],[35.290000,35.977347,38.890000],[38.620000,39.269592,43.200000],[42.140000,42.473571,46.520000],[44.000000,44.440510,48.120000],[44.370000,44.892449,49.420000],[44.800000,45.270816,49.400000],[44.920000,45.195612,49.100000],[45.560000,46.310714,49.230000],[46.290000,47.089898,51.030000],[46.660000,47.347041,51.260000],[47.200000,47.887653,51.790000],[48.410000,49.118878,53.240000],[51.900000,52.551837,57.190000],[58.220000,58.861531,63.560000],[61.950000,62.361837,68.320000],[66.050000,66.795000,70.520000],[68.720000,69.303469,74.290000],[70.570000,71.186224,75.980000],[73.720000,75.336633,80.490000],[78.810918,78.960000,83.180000],[82.520000,83.117551,88.750000],[86.510000,87.429082,93.090000]]}
{"type":"select_mpe2_128_4096", "density":"0.300000", "timings":[[26.100000,26.562245,29.840000],[30.320000,30.742449,33.660000],[33.250000,33.799286,37.330000],[37.160000,37.902959,41.370000],[40.750000,41.289184,44.910000],[43.290000,43.587449,46.290000],[43.050000,43.502959,47.280000],[43.600000,44.678980,49.060000],[43.710000,44.046122,48.640000],[44.480000,45.193776,48.210000],[45.020000,45.575204,49.950000],[45.750000,46.664694,49.270000],[46.030000,46.342347,51.390000],[47.670000,48.116020,51.160000],[50.550000,51.702143,55.500000],[56.670000,57.160816,62.030000],[60.380000,60.660000,65.740000],[65.483367,65.960000,70.700000],[66.620000,67.205408,72.370000],[68.880000,70.652755,72.940000],[71.720000,72.720918,79.280000],[76.680000,77.526633,81.770000],[81.874898,81.920000,87.900000],[84.430000,84.901327,89.620000]]}
{"type":"select_mpe3_128_4096", "density":"0.300000", "timings":[[27.570000,27.880918,30.400000],[31.830000,32.010204,34.840000],[34.630000,35.077449,38.630000],[38.990000,39.956224,42.720000],[42.310000,43.022041,47.110000],[44.650000,45.308776,49.010000],[44.900000,45.362653,49.430000],[45.440000,45.930612,49.930000],[45.560000,46.120918,50.490000],[46.000000,46.837857,50.170000],[46.890000,47.254694,51.350000],[47.230000,47.593980,51.430000],[47.690000,48.016020,52.050000],[48.800000,49.745510,53.590000],[52.100000,53.083980,57.730000],[58.610000,59.504184,64.980000],[64.099082,64.390000,70.020000],[66.100000,67.132143,71.850000],[68.490000,70.395510,74.150000],[70.500000,71.537959,75.990000],[73.670000,74.676939,79.620000],[78.930000,78.983367,84.300000],[82.620000,83.280714,89.030000],[86.510000,87.588061,93.790000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/bits_consumed_per_input_bit.10.txt <==
mutable_bitmap_256<avx512::segment_tree>	1.07
mutable_bitmap_512<avx512::segment_tree>	1.03
rank_basic	1.25
rank_bch	1.03711
rank_cf	1.125
select_basic_128_4096	1.10195
select_basic_512_8192	1.02549
select_bch_128_4096	1.06757
select_bch_512_8192	1.01689
select_mpe1_128_4096	1.00887
select_mpe2_128_4096	0.94518
select_mpe3_128_4096	1.01649


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/bits_consumed_per_input_bit.50.txt <==
mutable_bitmap_256<avx512::segment_tree>	1.07
mutable_bitmap_512<avx512::segment_tree>	1.03
rank_basic	1.25
rank_bch	1.03711
rank_cf	1.125
select_basic_128_4096	1.50976
select_basic_512_8192	1.12744
select_bch_128_4096	1.33789
select_bch_512_8192	1.08447
select_mpe1_128_4096	1.33789
select_mpe2_128_4096	1.33789
select_mpe3_128_4096	1.33789


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_avx512_256_a.0.1.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[5.020000,5.742551,16.550000],[3.738776,3.740000,6.190000],[3.120000,3.228469,5.060000],[2.870000,2.900000,2.921327],[2.700000,2.758571,4.610000],[2.600000,2.655204,3.190000],[2.600000,2.600000,2.608673],[2.500000,2.500102,2.520000],[2.600000,2.606939,3.860000],[3.220000,3.301224,3.320000],[3.400000,3.435510,4.420000],[3.500000,3.501837,3.940000],[3.897857,3.900000,5.410000],[4.650000,4.699184,4.700000],[4.900000,5.014490,5.490000],[5.200000,5.216122,5.220000],[5.400000,5.434388,5.490000],[9.410000,9.501735,11.400000],[10.120000,10.262449,12.880000],[10.840000,10.897041,12.970000],[12.650000,12.864388,17.380000],[15.250000,15.629694,16.770000],[16.190000,16.351735,25.710000],[18.020000,18.704694,19.090000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_avx512_512_a.0.1.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[4.180000,4.653061,21.130000],[5.610000,5.815918,14.170000],[4.571939,4.630000,6.380000],[4.000000,4.170000,4.172347],[3.980000,3.998163,4.160000],[3.800000,3.853469,4.410000],[3.800000,3.814388,4.910000],[3.800000,3.800000,3.831633],[3.720000,3.800000,3.801837],[3.900612,3.920000,3.930000],[5.300000,5.300000,5.310000],[6.100000,6.100714,6.820000],[6.000000,6.000714,6.260000],[7.300000,7.302653,7.370000],[7.900000,7.949592,8.150000],[8.300000,8.336837,11.780000],[8.500000,8.506429,10.200000],[9.640000,9.720000,9.753469],[12.280000,12.393163,12.520000],[13.440000,13.532347,16.860000],[15.000000,15.069694,21.870000],[17.140000,17.842449,18.410000],[17.850000,18.039490,21.230000],[19.610000,20.357755,27.260000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_basic.0.1.json <==
{"type":"rank_basic", "density":"0.100000", "timings":[[8.560000,8.870306,10.330000],[8.500000,8.502143,11.770000],[8.700000,8.764694,9.140000],[8.500000,9.012143,12.270000],[8.700000,8.723061,10.720000],[8.500000,8.513571,9.570000],[8.700000,8.722959,12.080000],[8.470000,8.510816,8.830000],[8.700000,8.707653,9.820000],[8.700000,8.720000,8.723571],[8.900000,9.001020,10.100000],[8.700000,8.786531,9.520000],[9.200000,9.293061,15.300000],[9.400000,9.509184,10.870000],[9.900000,9.991429,12.410000],[9.790000,9.830000,9.949796],[10.000000,10.156633,11.830000],[10.700000,10.744184,13.260000],[11.800000,11.870408,14.660000],[13.000000,13.105714,15.090000],[14.080000,14.678776,16.050000],[15.600000,15.810714,17.980000],[17.940000,19.666224,36.360000],[18.690000,18.945612,21.820000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_bch.0.1.json <==
{"type":"rank_bch", "density":"0.100000", "timings":[[10.460000,10.616633,10.710000],[13.500000,13.551020,16.000000],[15.440000,15.902143,19.150000],[15.890000,15.978571,18.270000],[15.800000,15.987551,17.070000],[15.900000,16.043469,16.900000],[15.700000,15.781429,18.940000],[15.770000,15.824184,15.980000],[15.690000,15.854592,16.270000],[15.720000,15.868469,19.810000],[15.700000,15.808061,18.640000],[15.800000,15.845918,17.480000],[15.800000,15.927959,16.360000],[16.010000,16.083163,19.290000],[16.200000,16.458367,28.150000],[16.500000,19.758878,34.340000],[16.410000,20.031837,29.750000],[16.740000,16.831122,18.320000],[17.200000,17.277347,18.370000],[17.590000,17.828878,19.490000],[18.100000,18.253367,23.880000],[21.310000,21.590000,21.970000],[23.931531,23.950000,32.720000],[31.711327,31.780000,37.380000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_cf.0.1.json <==
{"type":"rank_cf", "density":"0.100000", "timings":[[8.930000,9.987449,57.190000],[8.960000,9.002959,11.360000],[8.900000,9.011224,9.540000],[8.900000,8.974286,10.650000],[8.900000,9.003776,9.570000],[9.000000,9.090306,9.360000],[8.920000,9.021633,9.460000],[8.900000,9.004592,9.660000],[8.900000,8.972857,11.320000],[8.900000,9.005306,9.020000],[8.940000,9.032041,10.060000],[9.000000,9.033980,9.510000],[9.100000,9.190510,10.720000],[9.400000,9.484184,10.240000],[9.450000,9.504796,10.190000],[9.500000,9.557143,9.760000],[9.510714,9.590000,10.360000],[9.810510,9.820000,9.850000],[10.100000,10.138367,12.290000],[10.480000,10.644184,17.450000],[10.700000,10.866735,10.880000],[11.040000,11.102653,12.390000],[11.340000,11.461122,15.410000],[11.630000,11.851122,12.800000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_avx512_256_a.0.1.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[13.050000,13.052143,14.240000],[15.750000,16.096327,30.560000],[17.600000,17.745918,21.320000],[19.440000,19.609898,19.700000],[21.800000,22.476327,25.500000],[25.880000,26.040000,29.670000],[28.470000,28.617449,32.720000],[30.230000,30.514694,31.620000],[31.660000,31.818265,34.810000],[41.730000,41.973061,45.750000],[44.950000,45.247347,51.260000],[47.470000,48.324592,52.440000],[50.260000,50.935306,56.060000],[56.740000,57.201531,64.660000],[60.870000,61.310204,70.300000],[65.350000,65.892041,72.180000],[70.000000,70.974898,78.310000],[83.810000,84.835204,90.470000],[92.400000,93.240204,104.260000],[98.820000,100.797041,132.790000],[115.730000,121.395000,144.730000],[138.090000,142.843673,174.560000],[135.880000,153.770102,175.330000],[147.000000,159.474898,193.360000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_avx512_512_a.0.1.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[13.430000,13.500000,14.050306],[15.909592,15.920000,21.850000],[18.440000,18.518265,20.050000],[20.400000,20.561122,22.470000],[22.000000,22.132959,22.920000],[24.320000,24.471020,25.140000],[28.360000,28.487347,32.270000],[31.070000,31.203265,33.470000],[33.100000,33.412245,35.330000],[35.120000,35.321327,39.480000],[44.310000,44.647653,46.450000],[47.690000,47.971633,51.430000],[50.210000,51.126224,54.710000],[54.850000,55.387143,62.660000],[60.550000,60.807143,66.060000],[64.790000,65.020714,68.200000],[68.450000,69.817041,75.940000],[75.680000,76.315306,82.890000],[90.600000,91.759286,98.430000],[97.690000,98.427245,115.080000],[106.170000,111.548061,139.350000],[115.630000,123.253061,153.820000],[136.290000,144.727041,184.540000],[154.160000,157.327959,203.880000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_basic_128_4096.0.1.json <==
{"type":"select_basic_128_4096", "density":"0.100000", "timings":[[24.190000,26.053878,90.150000],[32.640000,32.834388,38.190000],[33.470000,33.926327,40.710000],[36.110000,36.477449,42.870000],[37.540000,37.839694,46.600000],[38.850000,39.066327,39.920000],[39.800000,40.510408,48.470000],[39.760000,40.197959,53.190000],[39.880000,40.176939,46.580000],[40.020000,40.439694,45.710000],[41.100000,41.415204,48.150000],[41.960000,42.108673,45.450000],[43.450000,44.430306,47.030000],[48.260000,48.793163,53.420000],[51.900000,52.218163,56.590000],[54.930000,55.269898,63.650000],[56.700000,56.797143,58.960000],[61.050000,62.471429,71.680000],[67.040000,69.552755,75.400000],[73.890000,76.086020,96.040000],[76.980000,81.712551,96.900000],[78.780000,81.917347,88.040000],[84.130000,87.403776,95.170000],[91.090000,104.324184,132.960000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_basic_512_8192.0.1.json <==
{"type":"select_basic_512_8192", "density":"0.100000", "timings":[[23.170000,23.289898,33.070000],[30.610000,30.976327,34.970000],[33.380000,34.182347,38.300000],[43.290000,44.369796,48.840000],[44.430000,44.733878,49.180000],[49.500000,50.019184,55.060000],[50.000000,50.868571,60.540000],[50.330000,51.302143,55.000000],[50.200000,50.792449,56.060000],[50.490000,51.086531,59.960000],[51.530000,51.612347,60.440000],[51.600000,52.502245,63.080000],[52.600000,53.134694,66.000000],[56.590000,57.021429,61.300000],[59.960000,60.426633,68.970000],[62.300000,62.562653,67.910000],[65.740000,69.900510,89.410000],[80.970000,82.069184,99.760000],[96.260000,104.846837,128.750000],[106.210000,107.553776,136.590000],[144.050000,148.946224,176.130000],[125.860000,131.107347,180.880000],[183.590000,188.822857,210.760000],[200.590000,212.901327,250.890000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_bch_128_4096.0.1.json <==
{"type":"select_bch_128_4096", "density":"0.100000", "timings":[[23.830000,23.949898,31.280000],[28.720000,28.966531,33.800000],[32.480000,32.755000,37.940000],[35.280000,35.543673,38.970000],[37.480000,37.992143,44.250000],[39.410000,39.988265,44.300000],[40.650000,41.143776,45.860000],[41.200000,41.850816,43.370000],[41.670000,41.983571,43.140000],[41.690000,42.060306,46.430000],[42.180000,42.562245,47.440000],[42.700000,43.215816,53.590000],[44.130000,44.573673,49.890000],[48.240000,48.276327,58.970000],[51.150000,51.633776,55.220000],[53.640000,53.992653,64.540000],[55.970000,56.417041,64.460000],[61.840000,62.876735,70.660000],[68.660000,71.695510,85.060000],[77.810000,80.628571,90.660000],[80.000000,83.798878,99.700000],[84.230000,91.296531,131.810000],[93.210000,95.472041,106.510000],[100.900000,108.223163,124.980000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_bch_512_8192.0.1.json <==
{"type":"select_bch_512_8192", "density":"0.100000", "timings":[[23.900000,24.061429,24.450000],[28.760000,28.911020,37.130000],[34.300000,34.596020,38.770000],[44.830000,45.104184,48.950000],[48.000000,48.211327,53.390000],[54.570000,54.888980,62.390000],[55.850000,56.180000,61.130000],[56.380000,56.796531,64.940000],[56.410000,56.752551,66.250000],[56.780000,57.144082,61.530000],[57.060000,57.116837,63.050000],[57.000000,57.176531,64.780000],[57.630000,57.986224,69.120000],[60.720000,61.490816,65.180000],[62.790000,63.216122,71.510000],[64.550000,64.771020,74.850000],[67.180000,67.834286,75.310000],[81.380000,83.016122,105.470000],[104.790000,107.487041,133.540000],[106.550000,108.435102,125.770000],[114.170000,117.240408,135.360000],[129.760000,137.452755,204.870000],[196.010000,201.970000,241.890000],[217.210000,226.164796,253.740000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe1_128_4096.0.1.json <==
{"type":"select_mpe1_128_4096", "density":"0.100000", "timings":[[26.100000,26.417041,30.450000],[30.840000,32.588980,48.670000],[94.570000,100.305408,141.570000],[96.770000,98.016429,116.610000],[122.360000,123.365816,131.800000],[138.660000,140.029388,151.380000],[142.960000,143.629490,156.700000],[147.270000,148.333163,163.610000],[157.450000,158.260408,173.250000],[161.980000,162.907653,181.080000],[167.450000,168.977449,181.940000],[168.630000,169.330204,182.170000],[167.020000,167.676837,194.570000],[170.620000,172.182041,189.280000],[175.150000,176.772041,204.870000],[174.190000,177.067041,217.960000],[177.460000,179.051327,215.690000],[181.780000,184.123265,224.730000],[185.930000,189.236122,226.390000],[190.680000,194.826020,217.290000],[199.870000,204.585510,252.580000],[207.410000,215.501531,259.020000],[220.770000,228.635816,273.290000],[235.230000,269.692551,341.940000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe2_128_4096.0.1.json <==
{"type":"select_mpe2_128_4096", "density":"0.100000", "timings":[[24.820000,25.100408,34.100000],[30.390000,30.670204,35.340000],[87.900000,88.750000,98.140000],[119.190000,119.809082,134.010000],[130.670000,131.538673,143.360000],[139.940000,141.434184,157.720000],[150.070000,150.901020,174.720000],[153.850000,155.215204,176.500000],[165.760000,166.654694,179.290000],[172.920000,173.911735,193.930000],[178.940000,180.395408,197.280000],[181.660000,183.363265,210.030000],[180.560000,181.506531,210.690000],[184.410000,185.531633,209.960000],[189.250000,190.733776,210.150000],[189.720000,190.994082,205.380000],[193.010000,194.075306,209.740000],[196.430000,198.246020,220.560000],[200.490000,202.208571,240.030000],[206.840000,210.462857,262.080000],[216.100000,223.380102,273.570000],[217.950000,228.442551,298.310000],[240.062143,245.700000,311.120000],[260.710000,275.469184,379.190000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe3_128_4096.0.1.json <==
{"type":"select_mpe3_128_4096", "density":"0.100000", "timings":[[24.970000,25.037959,31.750000],[30.470000,31.027551,32.720000],[35.360000,35.545204,43.540000],[38.300000,38.621939,41.590000],[57.990000,58.303163,62.650000],[78.740000,79.098673,87.320000],[84.280000,84.748163,97.240000],[74.260000,74.640408,79.460000],[78.010000,79.381429,85.320000],[83.640000,84.541837,94.580000],[88.240000,89.364898,108.210000],[93.180000,93.320816,106.920000],[92.660000,93.079184,105.900000],[97.340000,97.762347,105.000000],[101.750000,103.122449,126.340000],[101.300000,102.201122,112.600000],[105.740000,110.408469,168.260000],[109.620000,111.075408,125.390000],[117.530000,118.339694,131.240000],[124.470000,125.789184,156.870000],[132.200000,146.910816,171.860000],[143.870000,154.265204,187.300000],[152.910000,168.524184,188.850000],[175.900000,187.968367,220.040000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_avx512_256_a.0.5.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[4.880000,4.998265,5.630000],[3.700000,3.842347,4.330000],[3.100000,3.101735,3.640000],[2.900000,2.986837,3.670000],[2.700000,2.701939,3.550000],[2.700000,2.701735,2.840000],[2.600000,2.600000,4.310000],[2.600000,2.600000,2.619388],[2.500000,2.590000,2.700000],[3.340000,3.668673,7.820000],[3.400000,3.434796,3.500000],[3.500000,3.500408,4.090000],[3.930000,4.000510,4.060000],[4.600000,4.603673,4.940000],[4.890000,4.991531,5.000000],[5.160000,5.556020,8.650000],[5.430000,5.500102,6.180000],[9.600000,9.613980,10.790000],[10.000000,10.082959,10.960000],[11.340000,11.511429,15.180000],[12.520000,12.790612,15.410000],[14.500000,14.700918,17.600000],[16.100000,16.312143,17.430000],[18.350000,18.491837,20.490000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_avx512_512_a.0.5.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[4.100000,4.100000,4.113673],[5.638571,5.640000,5.640000],[4.500000,4.520000,4.686020],[4.000000,4.000000,4.000000],[4.000000,4.013980,4.980000],[3.800000,3.800000,3.812245],[3.800000,3.917449,3.970000],[3.770000,3.791531,3.800000],[3.742653,3.780000,4.050000],[3.900000,3.905918,4.080000],[5.300000,5.362653,6.010000],[6.100000,6.100714,7.330000],[6.000000,6.070000,6.118673],[7.200000,7.359184,10.980000],[7.900000,7.900102,7.910000],[8.300000,8.343776,10.880000],[8.600000,8.604592,10.820000],[9.700000,9.780102,11.120000],[12.500000,12.581122,13.000000],[13.516327,13.590000,14.760000],[14.760000,15.012857,18.550000],[16.446633,16.470000,17.970000],[17.130000,17.335714,22.520000],[20.680000,21.220102,26.250000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_basic.0.5.json <==
{"type":"rank_basic", "density":"0.500000", "timings":[[8.590000,8.687347,13.840000],[8.500000,8.660510,12.490000],[8.700000,8.760306,10.780000],[8.500000,8.594286,10.290000],[8.700000,8.767143,10.240000],[8.500000,8.520204,8.730000],[8.700000,8.739592,10.150000],[8.400000,8.499796,10.430000],[8.700000,8.705918,10.030000],[8.600000,8.629184,8.770000],[8.910000,9.025306,9.750000],[8.700000,8.892857,9.030000],[9.290000,9.301735,10.010000],[9.400000,9.457143,12.040000],[9.800000,9.915306,10.980000],[9.844796,9.900000,11.660000],[9.900000,9.963061,11.260000],[10.590000,10.637755,14.050000],[11.890000,12.003980,13.750000],[12.710000,13.156020,20.310000],[13.488980,14.400000,18.460000],[14.646531,15.550000,17.680000],[18.010000,18.371327,20.020000],[17.210000,21.443265,29.170000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_bch.0.5.json <==
{"type":"rank_bch", "density":"0.500000", "timings":[[10.480000,10.505204,12.380000],[13.490000,13.538469,16.410000],[15.500000,15.583878,23.630000],[15.900000,15.964388,16.340000],[15.970000,16.266735,20.690000],[15.900000,15.973163,17.870000],[15.700000,15.784184,15.890000],[15.810000,16.049694,17.990000],[15.700000,16.378469,25.600000],[15.700000,15.800510,19.430000],[15.700000,15.824694,16.570000],[15.800000,16.109694,17.400000],[15.800000,15.881837,21.320000],[16.000000,16.237041,17.000000],[16.100000,16.218469,18.520000],[16.240000,16.375000,18.560000],[16.400000,16.483878,23.470000],[16.700000,16.820102,20.460000],[17.217653,17.280000,18.280000],[17.640000,17.831531,18.360000],[19.120000,19.197347,22.520000],[20.493367,20.700000,26.810000],[22.672041,24.960000,31.890000],[30.820000,33.978163,42.810000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_cf.0.5.json <==
{"type":"rank_cf", "density":"0.500000", "timings":[[8.930000,9.180000,9.530204],[8.900000,8.987143,9.950000],[8.900000,8.984796,10.390000],[8.900000,8.944184,14.150000],[8.900000,9.014082,9.290000],[8.900000,9.053673,10.150000],[8.900000,8.960000,10.390000],[8.900000,8.932755,9.830000],[8.900000,8.903367,9.500000],[8.900000,8.957857,9.060000],[8.990000,9.003776,10.030000],[9.000000,9.030000,9.116633],[9.100000,9.156429,9.250000],[9.400000,9.404286,9.600000],[9.410000,9.509388,10.000000],[9.500000,9.546122,9.730000],[9.500000,9.523469,10.370000],[9.800000,9.871327,13.610000],[10.110000,10.222857,10.890000],[10.320000,10.421122,13.160000],[10.700000,10.719388,10.930000],[11.190000,11.234694,14.750000],[11.300000,11.405000,12.880000],[11.820000,11.930000,12.563469]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_avx512_256_a.0.5.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[12.890000,12.973163,13.720000],[15.920000,15.999592,16.670000],[18.070000,18.260204,22.320000],[19.760000,19.852449,20.860000],[22.220000,22.333265,25.950000],[26.110000,26.280204,31.250000],[28.600000,28.865816,33.660000],[30.310000,30.555000,33.540000],[31.730000,32.008367,32.500000],[41.710000,41.937449,47.930000],[44.970000,45.389796,54.440000],[47.230000,47.659796,59.790000],[50.080000,51.299898,59.680000],[56.600000,56.895918,62.960000],[61.030000,61.742449,69.550000],[65.270000,71.200000,78.441327],[70.270000,73.355510,109.780000],[84.090000,85.280102,152.020000],[91.800000,92.902959,108.020000],[103.370000,113.975612,210.520000],[113.100000,117.323061,138.150000],[132.500000,141.950204,186.480000],[140.040000,151.292959,176.150000],[148.020000,156.114388,181.420000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_avx512_512_a.0.5.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[13.400000,13.833061,29.190000],[15.970000,16.184184,21.850000],[18.430000,18.665000,24.020000],[20.290000,20.489490,23.690000],[21.990000,22.290918,26.310000],[24.500000,24.675714,30.300000],[28.400000,28.606939,30.790000],[31.100000,31.300612,33.570000],[33.100000,33.369388,35.520000],[35.100000,35.300918,40.080000],[44.340000,44.654184,49.580000],[47.800000,48.097755,65.590000],[50.190000,50.685918,55.490000],[54.840000,55.344694,62.720000],[60.480000,60.877551,68.640000],[64.840000,65.183367,77.730000],[68.580000,69.083061,76.830000],[75.610000,76.305204,90.880000],[91.090000,91.352551,101.410000],[98.060000,99.641224,119.330000],[105.680000,107.752245,134.020000],[124.300000,127.470306,147.430000],[143.500000,146.156837,184.460000],[150.960000,163.645204,201.700000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_basic_128_4096.0.5.json <==
{"type":"select_basic_128_4096", "density":"0.500000", "timings":[[29.140000,30.070408,35.160000],[32.370000,32.521837,35.770000],[34.320000,35.912449,52.610000],[36.410000,38.006939,54.640000],[37.620000,39.297347,58.920000],[38.040000,39.757347,55.460000],[38.290000,38.612245,45.470000],[38.390000,38.912755,49.140000],[38.550000,38.904694,51.210000],[39.790000,40.221837,46.680000],[41.450000,41.766429,46.250000],[42.040000,42.280102,52.360000],[46.380000,46.736735,51.390000],[49.790000,50.569490,55.160000],[50.800000,51.434796,59.590000],[52.380000,52.848469,58.340000],[52.140000,52.690714,57.450000],[56.290000,57.423061,67.870000],[60.080000,61.212245,72.700000],[61.630000,62.321735,79.370000],[66.080000,66.396224,76.970000],[67.340000,69.517653,82.680000],[71.200000,73.474286,78.800000],[70.660000,73.368061,83.910000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_basic_512_8192.0.5.json <==
{"type":"select_basic_512_8192", "density":"0.500000", "timings":[[1.700000,1.700000,3.070000],[36.650000,37.713469,41.750000],[36.450000,36.928265,43.040000],[38.430000,38.717041,41.960000],[40.150000,40.477755,45.280000],[41.160000,41.532653,46.200000],[41.360000,42.297143,50.050000],[41.500000,41.813980,49.100000],[41.510000,41.829388,47.580000],[41.990000,42.181735,46.630000],[43.230000,43.516224,49.650000],[43.800000,44.082551,48.630000],[46.190000,46.436633,57.140000],[51.020000,51.545102,57.650000],[55.450000,55.768469,61.400000],[58.070000,58.390510,68.810000],[59.350000,60.995000,65.490000],[64.280000,65.024898,73.300000],[68.470000,69.644796,79.450000],[70.950000,82.148980,91.360000],[76.910000,77.323367,93.270000],[82.050000,84.027245,103.850000],[83.160000,85.903265,102.880000],[85.270000,86.200408,100.720000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_bch_128_4096.0.5.json <==
{"type":"select_bch_128_4096", "density":"0.500000", "timings":[[28.490000,28.568163,35.280000],[31.160000,31.543571,32.940000],[34.690000,35.154286,40.080000],[38.060000,38.495408,48.100000],[40.750000,41.360612,46.220000],[41.980000,42.415510,45.990000],[42.350000,42.733673,61.650000],[42.910000,43.299082,49.710000],[43.160000,44.179082,52.080000],[43.740000,44.503878,50.790000],[44.720000,45.298776,56.520000],[45.300000,45.920102,59.420000],[48.780000,49.106122,57.890000],[52.740000,53.178980,57.300000],[54.740000,55.380306,61.460000],[55.960000,56.336531,68.550000],[56.300000,56.752857,66.070000],[60.550000,62.458163,73.690000],[63.911735,64.990000,75.790000],[68.070000,69.866939,87.640000],[70.990000,74.908673,97.730000],[72.620000,75.037041,85.390000],[74.240000,78.205204,89.020000],[78.492755,79.050000,89.860000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_bch_512_8192.0.5.json <==
{"type":"select_bch_512_8192", "density":"0.500000", "timings":[[2.257143,2.270000,2.290000],[36.260000,38.182755,44.540000],[38.980000,39.493469,50.460000],[43.900000,44.554898,54.750000],[45.950000,46.478571,48.080000],[47.380000,48.655918,55.920000],[47.240000,47.643367,52.050000],[47.520000,48.326327,56.570000],[47.620000,48.305714,59.860000],[48.110000,48.514082,56.220000],[48.520000,48.888776,56.030000],[49.020000,49.783061,57.510000],[50.910000,51.352347,67.730000],[55.580000,56.348980,69.040000],[58.440000,58.649490,71.640000],[60.900000,61.534286,65.950000],[63.330000,63.491531,69.190000],[67.600000,68.613776,78.920000],[73.150000,75.907449,79.860000],[82.100000,84.812143,95.890000],[82.340000,87.978265,125.860000],[91.820000,94.385204,109.500000],[109.530000,117.549082,158.700000],[124.450000,125.129490,134.470000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe1_128_4096.0.5.json <==
{"type":"select_mpe1_128_4096", "density":"0.500000", "timings":[[32.920000,33.331429,38.940000],[35.270000,35.594082,41.040000],[37.340000,37.454796,42.860000],[41.060000,41.566122,47.010000],[43.930000,44.485204,52.820000],[45.520000,46.098265,57.740000],[46.100000,46.517653,53.860000],[46.580000,46.913265,52.640000],[46.910000,47.176224,54.060000],[47.390000,47.726122,53.890000],[48.390000,48.745510,55.440000],[48.860000,49.162551,51.890000],[52.250000,52.668367,57.320000],[56.270000,56.501939,63.870000],[57.930000,58.376429,66.660000],[59.320000,59.518367,66.330000],[59.820000,60.406939,66.020000],[63.660000,64.193571,75.050000],[68.564694,68.760000,81.100000],[72.450000,75.821224,87.430000],[76.120000,78.380102,96.520000],[74.150000,82.146837,120.780000],[80.410000,81.734388,96.820000],[81.770000,84.291939,92.780000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe2_128_4096.0.5.json <==
{"type":"select_mpe2_128_4096", "density":"0.500000", "timings":[[30.910000,30.951122,36.800000],[33.660000,33.982755,40.040000],[36.740000,36.865510,46.350000],[40.050000,40.418469,44.390000],[43.180000,43.460714,49.510000],[44.860000,45.120408,51.520000],[45.370000,46.156122,49.480000],[45.950000,46.329490,53.300000],[45.930000,46.474388,49.460000],[46.290000,46.542143,50.740000],[47.350000,47.629592,52.170000],[47.590000,47.951327,54.690000],[51.130000,51.378367,55.780000],[55.430000,55.557041,59.260000],[57.060000,57.382041,62.490000],[58.600000,58.828571,69.700000],[59.180000,59.856020,72.020000],[63.980000,64.415918,75.860000],[68.140000,69.699388,81.950000],[68.810000,72.903776,84.630000],[74.270000,77.194592,101.630000],[77.580000,82.900408,115.060000],[78.850000,80.595510,111.570000],[81.660000,85.892347,97.750000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe3_128_4096.0.5.json <==
{"type":"select_mpe3_128_4096", "density":"0.500000", "timings":[[30.450000,30.588776,33.820000],[34.042959,34.050000,44.350000],[37.140000,38.456939,49.430000],[40.260000,40.786020,51.120000],[43.260000,43.526020,48.640000],[44.830000,45.130204,51.870000],[45.400000,45.677143,49.210000],[45.830000,46.300816,55.230000],[46.020000,46.314388,57.160000],[46.300000,46.556837,48.760000],[47.310000,47.585306,51.860000],[47.520000,47.756020,53.520000],[51.080000,51.403980,63.430000],[55.320000,55.667143,61.240000],[57.140000,57.454490,61.060000],[58.530000,58.862143,64.710000],[60.710000,62.220510,71.460000],[63.670000,64.877143,92.570000],[67.970000,68.316327,76.470000],[71.620000,74.816735,86.470000],[75.260000,79.759592,96.850000],[79.540000,80.393980,87.000000],[79.120000,80.749898,95.270000],[79.150000,83.058163,93.200000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_avx512_256_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# warm-up: 5.97
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
[5.02,5.74,16.6]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# warm-up: 4.16
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
[3.74,3.74,6.19]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# warm-up: 3.2
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
[3.12,3.23,5.06]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# warm-up: 2.9
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
[2.87,2.9,2.92]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# warm-up: 2.71
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
[2.7,2.76,4.61]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# warm-up: 2.65
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
[2.6,2.66,3.19]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# warm-up: 2.62
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
[2.6,2.6,2.61]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# warm-up: 2.58
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
[2.5,2.5,2.52]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# warm-up: 2.6
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
[2.6,2.61,3.86]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# warm-up: 3.32
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
[3.22,3.3,3.32]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# warm-up: 3.49
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
[3.4,3.44,4.42]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# warm-up: 3.51
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
[3.5,3.5,3.94]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# warm-up: 3.93
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
[3.9,3.9,5.41]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# warm-up: 4.71
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
[4.65,4.7,4.7]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# warm-up: 5.03
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
[4.9,5.01,5.49]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# warm-up: 5.24
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
[5.2,5.22,5.22]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# warm-up: 5.42
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
[5.4,5.43,5.49]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# warm-up: 9.58
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
[9.41,9.5,11.4]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# warm-up: 10.3
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
[10.1,10.3,12.9]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# warm-up: 11.7
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
[10.8,10.9,13]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# warm-up: 13
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
[12.6,12.9,17.4]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# warm-up: 15.2
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
[15.2,15.6,16.8]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# warm-up: 16.7
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
[16.2,16.4,25.7]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# warm-up: 19
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
[18,18.7,19.1]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_avx512_512_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# warm-up: 5.1
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
[4.18,4.65,21.1]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# warm-up: 6.6
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
[5.61,5.82,14.2]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# warm-up: 4.61
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
[4.57,4.63,6.38]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# warm-up: 4.09
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
[4,4.17,4.17]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# warm-up: 4
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
[3.98,4,4.16]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# warm-up: 3.81
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
[3.8,3.85,4.41]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# warm-up: 3.8
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
[3.8,3.81,4.91]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# warm-up: 3.78
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
[3.8,3.8,3.83]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# warm-up: 3.81
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
[3.72,3.8,3.8]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# warm-up: 3.9
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
[3.9,3.92,3.93]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# warm-up: 5.32
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
[5.3,5.3,5.31]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# warm-up: 6.16
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
[6.1,6.1,6.82]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# warm-up: 6.16
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
[6,6,6.26]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# warm-up: 7.31
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
[7.3,7.3,7.37]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# warm-up: 8.02
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
[7.9,7.95,8.15]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# warm-up: 8.34
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
[8.3,8.34,11.8]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# warm-up: 8.61
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
[8.5,8.51,10.2]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# warm-up: 9.65
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
[9.64,9.72,9.75]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# warm-up: 12.6
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
[12.3,12.4,12.5]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# warm-up: 13.2
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
[13.4,13.5,16.9]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# warm-up: 14.9
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
[15,15.1,21.9]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# warm-up: 17.6
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
[17.1,17.8,18.4]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# warm-up: 19.1
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
[17.9,18,21.2]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# warm-up: 20.6
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
[19.6,20.4,27.3]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_basic.0.1.txt <==
### num_bits = 512; bits consumed per input bit 5.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 9.1726
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[8.56,8.87031,10.33]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 8.8939
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[8.5,8.50214,11.77]
### num_bits = 2048; bits consumed per input bit 2.40625
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 8.7996
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[8.7,8.76469,9.14]
### num_bits = 4096; bits consumed per input bit 1.82812
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 9.0534
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[8.5,9.01214,12.27]
### num_bits = 8192; bits consumed per input bit 1.53906
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 8.7725
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[8.7,8.72306,10.72]
### num_bits = 16384; bits consumed per input bit 1.39453
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 8.5165
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[8.5,8.51357,9.57]
### num_bits = 32768; bits consumed per input bit 1.32227
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 8.7595
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[8.7,8.72296,12.08]
### num_bits = 65536; bits consumed per input bit 1.28613
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 8.5861
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[8.47,8.51082,8.83]
### num_bits = 131072; bits consumed per input bit 1.26807
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 8.7624
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[8.7,8.70765,9.82]
### num_bits = 262144; bits consumed per input bit 1.25903
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 8.8111
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[8.7,8.72,8.72357]
### num_bits = 524288; bits consumed per input bit 1.25452
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 9.0715
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[8.9,9.00102,10.1]
### num_bits = 1048576; bits consumed per input bit 1.25226
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 8.7988
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[8.7,8.78653,9.52]
### num_bits = 2097152; bits consumed per input bit 1.25113
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 9.3188
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[9.2,9.29306,15.3]
### num_bits = 4194304; bits consumed per input bit 1.25056
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 9.546
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[9.4,9.50918,10.87]
### num_bits = 8388608; bits consumed per input bit 1.25028
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 10.0411
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[9.9,9.99143,12.41]
### num_bits = 16777216; bits consumed per input bit 1.25014
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 9.9383
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[9.79,9.83,9.9498]
### num_bits = 33554432; bits consumed per input bit 1.25007
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 10.0526
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[10,10.1566,11.83]
### num_bits = 67108864; bits consumed per input bit 1.25004
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 10.7925
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[10.7,10.7442,13.26]
### num_bits = 134217728; bits consumed per input bit 1.25002
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 11.9268
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[11.8,11.8704,14.66]
### num_bits = 268435456; bits consumed per input bit 1.25001
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 13.2165
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[13,13.1057,15.09]
### num_bits = 536870912; bits consumed per input bit 1.25
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 14.6424
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[14.08,14.6788,16.05]
### num_bits = 1073741824; bits consumed per input bit 1.25
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 17.0572
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[15.6,15.8107,17.98]
### num_bits = 2147483648; bits consumed per input bit 1.25
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 19.6144
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[17.94,19.6662,36.36]
### num_bits = 4294967296; bits consumed per input bit 1.25
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 19.2373
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[18.69,18.9456,21.82]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_bch.0.1.txt <==
### num_bits = 512; bits consumed per input bit 7.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 10.8275
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[10.46,10.6166,10.71]
### num_bits = 1024; bits consumed per input bit 4.4375
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 13.6451
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[13.5,13.551,16]
### num_bits = 2048; bits consumed per input bit 2.71875
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 16.1013
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[15.44,15.9021,19.15]
### num_bits = 4096; bits consumed per input bit 1.85938
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 15.9951
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[15.89,15.9786,18.27]
### num_bits = 8192; bits consumed per input bit 1.42969
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 16.4386
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[15.8,15.9876,17.07]
### num_bits = 16384; bits consumed per input bit 1.21484
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 16.0413
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[15.9,16.0435,16.9]
### num_bits = 32768; bits consumed per input bit 1.14453
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 15.7688
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[15.7,15.7814,18.94]
### num_bits = 65536; bits consumed per input bit 1.09082
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 15.9743
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[15.77,15.8242,15.98]
### num_bits = 131072; bits consumed per input bit 1.06396
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 15.78
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[15.69,15.8546,16.27]
### num_bits = 262144; bits consumed per input bit 1.05054
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 15.9031
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[15.72,15.8685,19.81]
### num_bits = 524288; bits consumed per input bit 1.04382
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 15.8532
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[15.7,15.8081,18.64]
### num_bits = 1048576; bits consumed per input bit 1.04047
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 15.9115
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[15.8,15.8459,17.48]
### num_bits = 2097152; bits consumed per input bit 1.03879
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 15.9178
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[15.8,15.928,16.36]
### num_bits = 4194304; bits consumed per input bit 1.03795
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 16.0974
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[16.01,16.0832,19.29]
### num_bits = 8388608; bits consumed per input bit 1.03753
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 16.6911
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[16.2,16.4584,28.15]
### num_bits = 16777216; bits consumed per input bit 1.03732
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 17.2933
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[16.5,19.7589,34.34]
### num_bits = 33554432; bits consumed per input bit 1.03721
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 17.6546
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[16.41,20.0318,29.75]
### num_bits = 67108864; bits consumed per input bit 1.03716
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 17.2941
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[16.74,16.8311,18.32]
### num_bits = 134217728; bits consumed per input bit 1.03714
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 17.6438
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[17.2,17.2773,18.37]
### num_bits = 268435456; bits consumed per input bit 1.03712
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 18.009
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[17.59,17.8289,19.49]
### num_bits = 536870912; bits consumed per input bit 1.03712
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 19.2746
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[18.1,18.2534,23.88]
### num_bits = 1073741824; bits consumed per input bit 1.03711
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 21.1785
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[21.31,21.59,21.97]
### num_bits = 2147483648; bits consumed per input bit 1.03711
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 26.5767
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[23.9315,23.95,32.72]
### num_bits = 4294967296; bits consumed per input bit 1.03711
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 29.009
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[31.7113,31.78,37.38]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_cf.0.1.txt <==
### num_bits = 512; bits consumed per input bit 3.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 11.8742
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[8.93,9.98745,57.19]
### num_bits = 1024; bits consumed per input bit 2.5
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 9.0481
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[8.96,9.00296,11.36]
### num_bits = 2048; bits consumed per input bit 1.8125
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 9.0075
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[8.9,9.01122,9.54]
### num_bits = 4096; bits consumed per input bit 1.46875
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 9.8836
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[8.9,8.97429,10.65]
### num_bits = 8192; bits consumed per input bit 1.29688
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 9.078
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[8.9,9.00378,9.57]
### num_bits = 16384; bits consumed per input bit 1.21094
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 9.0021
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[9,9.09031,9.36]
### num_bits = 32768; bits consumed per input bit 1.16797
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 9.0503
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[8.92,9.02163,9.46]
### num_bits = 65536; bits consumed per input bit 1.14648
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 9.0222
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[8.9,9.00459,9.66]
### num_bits = 131072; bits consumed per input bit 1.13574
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 8.9416
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[8.9,8.97286,11.32]
### num_bits = 262144; bits consumed per input bit 1.13037
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 9.0213
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[8.9,9.00531,9.02]
### num_bits = 524288; bits consumed per input bit 1.12769
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 9.0064
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[8.94,9.03204,10.06]
### num_bits = 1048576; bits consumed per input bit 1.12634
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 9.4907
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[9,9.03398,9.51]
### num_bits = 2097152; bits consumed per input bit 1.12567
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 9.2192
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[9.1,9.19051,10.72]
### num_bits = 4194304; bits consumed per input bit 1.12534
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 9.4259
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[9.4,9.48418,10.24]
### num_bits = 8388608; bits consumed per input bit 1.12517
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 9.5439
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[9.45,9.5048,10.19]
### num_bits = 16777216; bits consumed per input bit 1.12508
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 9.6304
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[9.5,9.55714,9.76]
### num_bits = 33554432; bits consumed per input bit 1.12504
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 9.5952
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[9.51071,9.59,10.36]
### num_bits = 67108864; bits consumed per input bit 1.12502
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 9.8345
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[9.81051,9.82,9.85]
### num_bits = 134217728; bits consumed per input bit 1.12501
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 10.8587
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[10.1,10.1384,12.29]
### num_bits = 268435456; bits consumed per input bit 1.12501
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 10.6271
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[10.48,10.6442,17.45]
### num_bits = 536870912; bits consumed per input bit 1.125
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 10.9001
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[10.7,10.8667,10.88]
### num_bits = 1073741824; bits consumed per input bit 1.125
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 11.3664
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[11.04,11.1027,12.39]
### num_bits = 2147483648; bits consumed per input bit 1.125
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 11.853
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[11.34,11.4611,15.41]
### num_bits = 4294967296; bits consumed per input bit 1.125
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 12.2802
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[11.63,11.8511,12.8]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_avx512_256_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# warm-up: 15.1
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
[13.1,13.1,14.2]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# warm-up: 18.3
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
[15.7,16.1,30.6]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# warm-up: 17.9
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
[17.6,17.7,21.3]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# warm-up: 19.7
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
[19.4,19.6,19.7]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# warm-up: 22
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
[21.8,22.5,25.5]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# warm-up: 26.1
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
[25.9,26,29.7]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# warm-up: 28.8
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
[28.5,28.6,32.7]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# warm-up: 30.6
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
[30.2,30.5,31.6]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# warm-up: 31.8
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
[31.7,31.8,34.8]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# warm-up: 42
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
[41.7,42,45.8]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# warm-up: 45.5
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
[45,45.2,51.3]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# warm-up: 47.9
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
[47.5,48.3,52.4]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# warm-up: 50.7
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
[50.3,50.9,56.1]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# warm-up: 57.5
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
[56.7,57.2,64.7]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# warm-up: 61.9
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
[60.9,61.3,70.3]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# warm-up: 65.9
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
[65.3,65.9,72.2]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# warm-up: 71.1
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
[70,71,78.3]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# warm-up: 84.8
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
[83.8,84.8,90.5]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# warm-up: 92.6
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
[92.4,93.2,104]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# warm-up: 107
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
[98.8,101,133]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# warm-up: 117
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
[116,121,145]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# warm-up: 145
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
[138,143,175]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# warm-up: 146
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
[136,154,175]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# warm-up: 163
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
[147,159,193]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_avx512_512_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# warm-up: 13.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
[13.4,13.5,14.1]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# warm-up: 16.9
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
[15.9,15.9,21.9]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# warm-up: 18.8
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
[18.4,18.5,20]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# warm-up: 20.6
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
[20.4,20.6,22.5]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# warm-up: 22.3
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
[22,22.1,22.9]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# warm-up: 24.7
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
[24.3,24.5,25.1]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# warm-up: 28.7
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
[28.4,28.5,32.3]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# warm-up: 31.4
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
[31.1,31.2,33.5]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# warm-up: 33.3
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
[33.1,33.4,35.3]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# warm-up: 35.3
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
[35.1,35.3,39.5]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# warm-up: 44.7
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
[44.3,44.6,46.5]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# warm-up: 49.1
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
[47.7,48,51.4]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# warm-up: 50.7
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
[50.2,51.1,54.7]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# warm-up: 56.1
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
[54.9,55.4,62.7]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# warm-up: 60.9
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
[60.6,60.8,66.1]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# warm-up: 65.3
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
[64.8,65,68.2]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# warm-up: 69.3
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
[68.5,69.8,75.9]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# warm-up: 76
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
[75.7,76.3,82.9]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# warm-up: 91.4
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
[90.6,91.8,98.4]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# warm-up: 99
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
[97.7,98.4,115]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# warm-up: 109
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
[106,112,139]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# warm-up: 126
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
[116,123,154]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# warm-up: 149
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
[136,145,185]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# warm-up: 161
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
[154,157,204]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_basic_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 6.10938
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 25.4426
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.19,26.0539,90.15]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 33.2493
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[32.64,32.8344,38.19]
### num_bits = 2048; bits consumed per input bit 2.34375
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 33.9526
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[33.47,33.9263,40.71]
### num_bits = 4096; bits consumed per input bit 1.73633
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 36.7073
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[36.11,36.4774,42.87]
### num_bits = 8192; bits consumed per input bit 1.41406
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 37.9458
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[37.54,37.8397,46.6]
### num_bits = 16384; bits consumed per input bit 1.25635
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 39.2992
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[38.85,39.0663,39.92]
### num_bits = 32768; bits consumed per input bit 1.17969
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 40.3022
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[39.8,40.5104,48.47]
### num_bits = 65536; bits consumed per input bit 1.13965
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 41.1059
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[39.76,40.198,53.19]
### num_bits = 131072; bits consumed per input bit 1.12042
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 40.368
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[39.88,40.1769,46.58]
### num_bits = 262144; bits consumed per input bit 1.11182
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 40.5896
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[40.02,40.4397,45.71]
### num_bits = 524288; bits consumed per input bit 1.10677
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 41.6973
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[41.1,41.4152,48.15]
### num_bits = 1048576; bits consumed per input bit 1.10413
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 42.2286
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[41.96,42.1087,45.45]
### num_bits = 2097152; bits consumed per input bit 1.10311
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 43.7973
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[43.45,44.4303,47.03]
### num_bits = 4194304; bits consumed per input bit 1.1026
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 48.7857
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[48.26,48.7932,53.42]
### num_bits = 8388608; bits consumed per input bit 1.10225
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 52.3327
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[51.9,52.2182,56.59]
### num_bits = 16777216; bits consumed per input bit 1.10208
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 55.4572
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[54.93,55.2699,63.65]
### num_bits = 33554432; bits consumed per input bit 1.10195
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 56.8091
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[56.7,56.7971,58.96]
### num_bits = 67108864; bits consumed per input bit 1.10191
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 62.3207
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[61.05,62.4714,71.68]
### num_bits = 134217728; bits consumed per input bit 1.1019
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 70.0921
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[67.04,69.5528,75.4]
### num_bits = 268435456; bits consumed per input bit 1.1019
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 76.9903
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[73.89,76.086,96.04]
### num_bits = 536870912; bits consumed per input bit 1.10193
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 83.7244
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[76.98,81.7126,96.9]
### num_bits = 1073741824; bits consumed per input bit 1.10195
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 88.0375
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[78.78,81.9173,88.04]
### num_bits = 2147483648; bits consumed per input bit 1.10194
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 94.0548
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[84.13,87.4038,95.17]
### num_bits = 4294967296; bits consumed per input bit 1.10195
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 105.39
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[91.09,104.324,132.96]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_basic_512_8192.0.1.txt <==
### num_bits = 512; bits consumed per input bit 6.10938
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 27.0982
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.17,23.2899,33.07]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.9909
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.61,30.9763,34.97]
### num_bits = 2048; bits consumed per input bit 2.27734
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 34.1074
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[33.38,34.1823,38.3]
### num_bits = 4096; bits consumed per input bit 1.64062
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 44.4292
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[43.29,44.3698,48.84]
### num_bits = 8192; bits consumed per input bit 1.33301
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 44.8971
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[44.43,44.7339,49.18]
### num_bits = 16384; bits consumed per input bit 1.18408
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 50.0512
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[49.5,50.0192,55.06]
### num_bits = 32768; bits consumed per input bit 1.104
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 50.8193
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[50,50.8686,60.54]
### num_bits = 65536; bits consumed per input bit 1.06372
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 52.1523
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[50.33,51.3021,55]
### num_bits = 131072; bits consumed per input bit 1.04498
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 50.9888
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[50.2,50.7924,56.06]
### num_bits = 262144; bits consumed per input bit 1.03531
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 51.2312
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[50.49,51.0865,59.96]
### num_bits = 524288; bits consumed per input bit 1.03041
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 52.1245
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[51.53,51.6123,60.44]
### num_bits = 1048576; bits consumed per input bit 1.02792
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 53.1994
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[51.6,52.5022,63.08]
### num_bits = 2097152; bits consumed per input bit 1.02674
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 53.836
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[52.6,53.1347,66]
### num_bits = 4194304; bits consumed per input bit 1.02614
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 57.1218
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[56.59,57.0214,61.3]
### num_bits = 8388608; bits consumed per input bit 1.02582
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 60.5453
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[59.96,60.4266,68.97]
### num_bits = 16777216; bits consumed per input bit 1.02566
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 62.8801
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[62.3,62.5627,67.91]
### num_bits = 33554432; bits consumed per input bit 1.02556
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 66.9798
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[65.74,69.9005,89.41]
### num_bits = 67108864; bits consumed per input bit 1.02551
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 83.496
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[80.97,82.0692,99.76]
### num_bits = 134217728; bits consumed per input bit 1.02549
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 110.199
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[96.26,104.847,128.75]
### num_bits = 268435456; bits consumed per input bit 1.02549
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 129.662
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[106.21,107.554,136.59]
### num_bits = 536870912; bits consumed per input bit 1.02549
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 152.863
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[144.05,148.946,176.13]
### num_bits = 1073741824; bits consumed per input bit 1.02549
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 170.871
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[125.86,131.107,180.88]
### num_bits = 2147483648; bits consumed per input bit 1.02549
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 190.187
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[183.59,188.823,210.76]
### num_bits = 4294967296; bits consumed per input bit 1.02549
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 209.726
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[200.59,212.901,250.89]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_bch_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 8.23438
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.9129
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.83,23.9499,31.28]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 29.7286
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[28.72,28.9665,33.8]
### num_bits = 2048; bits consumed per input bit 2.8125
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 32.7988
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[32.48,32.755,37.94]
### num_bits = 4096; bits consumed per input bit 1.9082
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 35.6941
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[35.28,35.5437,38.97]
### num_bits = 8192; bits consumed per input bit 1.45312
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 37.9119
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[37.48,37.9921,44.25]
### num_bits = 16384; bits consumed per input bit 1.229
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 40.0214
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[39.41,39.9883,44.3]
### num_bits = 32768; bits consumed per input bit 1.15625
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 41.1973
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[40.65,41.1438,45.86]
### num_bits = 65536; bits consumed per input bit 1.12012
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 41.8598
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[41.2,41.8508,43.37]
### num_bits = 131072; bits consumed per input bit 1.09161
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 42.9468
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[41.67,41.9836,43.14]
### num_bits = 262144; bits consumed per input bit 1.07739
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 42.0439
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[41.69,42.0603,46.43]
### num_bits = 524288; bits consumed per input bit 1.07307
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 42.625
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[42.18,42.5622,47.44]
### num_bits = 1048576; bits consumed per input bit 1.07081
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 44.2206
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[42.7,43.2158,53.59]
### num_bits = 2097152; bits consumed per input bit 1.06908
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 44.6376
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[44.13,44.5737,49.89]
### num_bits = 4194304; bits consumed per input bit 1.06819
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 48.3725
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[48.24,48.2763,58.97]
### num_bits = 8388608; bits consumed per input bit 1.06792
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 51.8426
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[51.15,51.6338,55.22]
### num_bits = 16777216; bits consumed per input bit 1.06778
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 54.7314
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[53.64,53.9927,64.54]
### num_bits = 33554432; bits consumed per input bit 1.06762
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 56.7936
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[55.97,56.417,64.46]
### num_bits = 67108864; bits consumed per input bit 1.06757
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 62.7691
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[61.84,62.8767,70.66]
### num_bits = 134217728; bits consumed per input bit 1.06755
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 69.0627
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[68.66,71.6955,85.06]
### num_bits = 268435456; bits consumed per input bit 1.06755
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 77.5363
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[77.81,80.6286,90.66]
### num_bits = 536870912; bits consumed per input bit 1.06757
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 93.1073
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[80,83.7989,99.7]
### num_bits = 1073741824; bits consumed per input bit 1.06758
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 108.99
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[84.23,91.2965,131.81]
### num_bits = 2147483648; bits consumed per input bit 1.06757
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 104.802
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[93.21,95.472,106.51]
### num_bits = 4294967296; bits consumed per input bit 1.06757
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 113.898
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[100.9,108.223,124.98]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_bch_512_8192.0.1.txt <==
### num_bits = 512; bits consumed per input bit 8.23438
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 24.2351
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.9,24.0614,24.45]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 33.5804
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[28.76,28.911,37.13]
### num_bits = 2048; bits consumed per input bit 2.80859
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 34.499
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[34.3,34.596,38.77]
### num_bits = 4096; bits consumed per input bit 1.90625
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 45.1318
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[44.83,45.1042,48.95]
### num_bits = 8192; bits consumed per input bit 1.4502
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 48.3795
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[48,48.2113,53.39]
### num_bits = 16384; bits consumed per input bit 1.22705
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 54.9578
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[54.57,54.889,62.39]
### num_bits = 32768; bits consumed per input bit 1.11377
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 56.7045
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[55.85,56.18,61.13]
### num_bits = 65536; bits consumed per input bit 1.05688
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 56.8932
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[56.38,56.7965,64.94]
### num_bits = 131072; bits consumed per input bit 1.03912
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 56.8754
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[56.41,56.7526,66.25]
### num_bits = 262144; bits consumed per input bit 1.02994
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 57.3348
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[56.78,57.1441,61.53]
### num_bits = 524288; bits consumed per input bit 1.02296
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 57.3861
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[57.06,57.1168,63.05]
### num_bits = 1048576; bits consumed per input bit 1.01944
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 57.4477
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[57,57.1765,64.78]
### num_bits = 2097152; bits consumed per input bit 1.01831
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 57.8197
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[57.63,57.9862,69.12]
### num_bits = 4194304; bits consumed per input bit 1.01775
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 61.7066
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[60.72,61.4908,65.18]
### num_bits = 8388608; bits consumed per input bit 1.01729
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 64.1048
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[62.79,63.2161,71.51]
### num_bits = 16777216; bits consumed per input bit 1.01708
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 64.6255
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[64.55,64.771,74.85]
### num_bits = 33554432; bits consumed per input bit 1.017
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 67.8234
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[67.18,67.8343,75.31]
### num_bits = 67108864; bits consumed per input bit 1.01693
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 83.3994
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[81.38,83.0161,105.47]
### num_bits = 134217728; bits consumed per input bit 1.01691
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 108.038
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[104.79,107.487,133.54]
### num_bits = 268435456; bits consumed per input bit 1.0169
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 126.608
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[106.55,108.435,125.77]
### num_bits = 536870912; bits consumed per input bit 1.0169
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 127.966
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[114.17,117.24,135.36]
### num_bits = 1073741824; bits consumed per input bit 1.0169
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 178.486
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[129.76,137.453,204.87]
### num_bits = 2147483648; bits consumed per input bit 1.0169
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 202.379
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[196.01,201.97,241.89]
### num_bits = 4294967296; bits consumed per input bit 1.01689
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 230.022
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[217.21,226.165,253.74]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe1_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 30.7782
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[26.1,26.417,30.45]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 32.4932
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.84,32.589,48.67]
### num_bits = 2048; bits consumed per input bit 3.39062
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 100.749
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[94.57,100.305,141.57]
### num_bits = 4096; bits consumed per input bit 2.18555
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 103.932
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[96.77,98.0164,116.61]
### num_bits = 8192; bits consumed per input bit 1.54297
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 123.274
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[122.36,123.366,131.8]
### num_bits = 16384; bits consumed per input bit 1.23682
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 140.529
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[138.66,140.029,151.38]
### num_bits = 32768; bits consumed per input bit 1.12891
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 143.95
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[142.96,143.629,156.7]
### num_bits = 65536; bits consumed per input bit 1.08081
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 148.437
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[147.27,148.333,163.61]
### num_bits = 131072; bits consumed per input bit 1.03815
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 158.639
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[157.45,158.26,173.25]
### num_bits = 262144; bits consumed per input bit 1.01996
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 164.109
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[161.98,162.908,181.08]
### num_bits = 524288; bits consumed per input bit 1.01472
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 169.428
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[167.45,168.977,181.94]
### num_bits = 1048576; bits consumed per input bit 1.01148
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 169.521
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[168.63,169.33,182.17]
### num_bits = 2097152; bits consumed per input bit 1.00999
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 168.277
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[167.02,167.677,194.57]
### num_bits = 4194304; bits consumed per input bit 1.00902
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 171.65
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[170.62,172.182,189.28]
### num_bits = 8388608; bits consumed per input bit 1.00847
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 177.378
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[175.15,176.772,204.87]
### num_bits = 16777216; bits consumed per input bit 1.00895
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 180.631
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[174.19,177.067,217.96]
### num_bits = 33554432; bits consumed per input bit 1.00864
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 180.392
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[177.46,179.051,215.69]
### num_bits = 67108864; bits consumed per input bit 1.00872
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 186.036
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[181.78,184.123,224.73]
### num_bits = 134217728; bits consumed per input bit 1.00872
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 188.771
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[185.93,189.236,226.39]
### num_bits = 268435456; bits consumed per input bit 1.00878
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 194.37
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[190.68,194.826,217.29]
### num_bits = 536870912; bits consumed per input bit 1.00887
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 207.128
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[199.87,204.586,252.58]
### num_bits = 1073741824; bits consumed per input bit 1.00889
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 216.159
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[207.41,215.502,259.02]
### num_bits = 2147483648; bits consumed per input bit 1.00885
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 228.603
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[220.77,228.636,273.29]
### num_bits = 4294967296; bits consumed per input bit 1.00887
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 263.307
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[235.23,269.693,341.94]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe2_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.4418
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.82,25.1004,34.1]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.9696
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.39,30.6702,35.34]
### num_bits = 2048; bits consumed per input bit 3.35156
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 89.1455
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[87.9,88.75,98.14]
### num_bits = 4096; bits consumed per input bit 2.13672
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 120.148
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[119.19,119.809,134.01]
### num_bits = 8192; bits consumed per input bit 1.48633
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 131.555
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[130.67,131.539,143.36]
### num_bits = 16384; bits consumed per input bit 1.17676
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 140.902
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[139.94,141.434,157.72]
### num_bits = 32768; bits consumed per input bit 1.06567
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 151.718
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[150.07,150.901,174.72]
### num_bits = 65536; bits consumed per input bit 1.01709
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 155.711
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[153.85,155.215,176.5]
### num_bits = 131072; bits consumed per input bit 0.974121
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 167.047
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[165.76,166.655,179.29]
### num_bits = 262144; bits consumed per input bit 0.95578
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 174.048
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[172.92,173.912,193.93]
### num_bits = 524288; bits consumed per input bit 0.950592
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 180.129
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[178.94,180.395,197.28]
### num_bits = 1048576; bits consumed per input bit 0.947456
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 184.11
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[181.66,183.363,210.03]
### num_bits = 2097152; bits consumed per input bit 0.946098
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 182.458
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[180.56,181.507,210.69]
### num_bits = 4194304; bits consumed per input bit 0.945023
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 185.934
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[184.41,185.532,209.96]
### num_bits = 8388608; bits consumed per input bit 0.944654
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 190.698
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[189.25,190.734,210.15]
### num_bits = 16777216; bits consumed per input bit 0.945187
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 191.19
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[189.72,190.994,205.38]
### num_bits = 33554432; bits consumed per input bit 0.94488
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 194.43
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[193.01,194.075,209.74]
### num_bits = 67108864; bits consumed per input bit 0.945004
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 199.41
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[196.43,198.246,220.56]
### num_bits = 134217728; bits consumed per input bit 0.944986
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 202.969
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[200.49,202.209,240.03]
### num_bits = 268435456; bits consumed per input bit 0.945061
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 212.308
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[206.84,210.463,262.08]
### num_bits = 536870912; bits consumed per input bit 0.945161
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 224.62
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[216.1,223.38,273.57]
### num_bits = 1073741824; bits consumed per input bit 0.945183
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 232.149
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[217.95,228.443,298.31]
### num_bits = 2147483648; bits consumed per input bit 0.945147
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 246.619
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[240.062,245.7,311.12]
### num_bits = 4294967296; bits consumed per input bit 0.94518
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 286.627
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[260.71,275.469,379.19]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe3_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.4841
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.97,25.038,31.75]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.8875
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.47,31.0276,32.72]
### num_bits = 2048; bits consumed per input bit 3.40625
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 35.6603
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[35.36,35.5452,43.54]
### num_bits = 4096; bits consumed per input bit 2.20508
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 39.0449
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[38.3,38.6219,41.59]
### num_bits = 8192; bits consumed per input bit 1.5625
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 58.4787
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[57.99,58.3032,62.65]
### num_bits = 16384; bits consumed per input bit 1.2417
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 79.2038
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[78.74,79.0987,87.32]
### num_bits = 32768; bits consumed per input bit 1.12939
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 84.9301
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[84.28,84.7482,97.24]
### num_bits = 65536; bits consumed per input bit 1.0896
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 74.754
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[74.26,74.6404,79.46]
### num_bits = 131072; bits consumed per input bit 1.04926
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 78.5387
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[78.01,79.3814,85.32]
### num_bits = 262144; bits consumed per input bit 1.03168
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 84.2835
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[83.64,84.5418,94.58]
### num_bits = 524288; bits consumed per input bit 1.02504
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 89.3304
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[88.24,89.3649,108.21]
### num_bits = 1048576; bits consumed per input bit 1.02054
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 94.1233
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[93.18,93.3208,106.92]
### num_bits = 2097152; bits consumed per input bit 1.01962
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 93.6831
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[92.66,93.0792,105.9]
### num_bits = 4194304; bits consumed per input bit 1.01762
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 98.1764
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[97.34,97.7623,105]
### num_bits = 8388608; bits consumed per input bit 1.01594
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 103.3
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[101.75,103.122,126.34]
### num_bits = 16777216; bits consumed per input bit 1.01622
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 102.553
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[101.3,102.201,112.6]
### num_bits = 33554432; bits consumed per input bit 1.01581
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 118.648
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[105.74,110.408,168.26]
### num_bits = 67108864; bits consumed per input bit 1.01601
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 112.12
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[109.62,111.075,125.39]
### num_bits = 134217728; bits consumed per input bit 1.01621
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 119.513
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[117.53,118.34,131.24]
### num_bits = 268435456; bits consumed per input bit 1.01632
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 126.521
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[124.47,125.789,156.87]
### num_bits = 536870912; bits consumed per input bit 1.01648
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 137.752
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[132.2,146.911,171.86]
### num_bits = 1073741824; bits consumed per input bit 1.01654
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 143.466
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[143.87,154.265,187.3]
### num_bits = 2147483648; bits consumed per input bit 1.01647
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 164.475
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[152.91,168.524,188.85]
### num_bits = 4294967296; bits consumed per input bit 1.01649
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 186.745
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[175.9,187.968,220.04]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_avx512_256_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# warm-up: 5.03
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
[4.88,5,5.63]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# warm-up: 3.71
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
[3.7,3.84,4.33]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# warm-up: 3.16
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
[3.1,3.1,3.64]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# warm-up: 2.98
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
[2.9,2.99,3.67]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# warm-up: 2.84
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
[2.7,2.7,3.55]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# warm-up: 2.64
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
[2.7,2.7,2.84]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# warm-up: 2.69
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
[2.6,2.6,4.31]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# warm-up: 2.6
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
[2.6,2.6,2.62]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# warm-up: 2.6
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
[2.5,2.59,2.7]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# warm-up: 3.32
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
[3.34,3.67,7.82]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# warm-up: 3.44
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
[3.4,3.43,3.5]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# warm-up: 3.53
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
[3.5,3.5,4.09]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# warm-up: 3.96
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
[3.93,4,4.06]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# warm-up: 4.6
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
[4.6,4.6,4.94]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# warm-up: 4.99
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
[4.89,4.99,5]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# warm-up: 5.29
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
[5.16,5.56,8.65]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# warm-up: 5.53
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
[5.43,5.5,6.18]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# warm-up: 10.4
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
[9.6,9.61,10.8]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# warm-up: 10.1
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
[10,10.1,11]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# warm-up: 11.6
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
[11.3,11.5,15.2]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# warm-up: 12.9
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
[12.5,12.8,15.4]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# warm-up: 14.8
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
[14.5,14.7,17.6]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# warm-up: 17
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
[16.1,16.3,17.4]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# warm-up: 19.7
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
[18.4,18.5,20.5]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_avx512_512_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# warm-up: 4.22
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
[4.1,4.1,4.11]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# warm-up: 5.67
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
[5.64,5.64,5.64]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# warm-up: 4.59
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
[4.5,4.52,4.69]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# warm-up: 4.04
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
[4,4,4]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# warm-up: 4.01
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
[4,4.01,4.98]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# warm-up: 3.83
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
[3.8,3.8,3.81]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# warm-up: 3.8
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
[3.8,3.92,3.97]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# warm-up: 3.99
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
[3.77,3.79,3.8]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# warm-up: 3.78
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
[3.74,3.78,4.05]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# warm-up: 3.93
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
[3.9,3.91,4.08]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# warm-up: 5.3
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
[5.3,5.36,6.01]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# warm-up: 6.1
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
[6.1,6.1,7.33]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# warm-up: 6.01
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
[6,6.07,6.12]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# warm-up: 7.45
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
[7.2,7.36,11]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# warm-up: 7.98
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
[7.9,7.9,7.91]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# warm-up: 8.29
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
[8.3,8.34,10.9]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# warm-up: 8.63
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
[8.6,8.6,10.8]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# warm-up: 9.83
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
[9.7,9.78,11.1]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# warm-up: 12.5
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
[12.5,12.6,13]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# warm-up: 13.6
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
[13.5,13.6,14.8]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# warm-up: 15.1
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
[14.8,15,18.6]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# warm-up: 16.6
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
[16.4,16.5,18]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# warm-up: 18.9
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
[17.1,17.3,22.5]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# warm-up: 20.7
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
[20.7,21.2,26.2]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_basic.0.5.txt <==
### num_bits = 512; bits consumed per input bit 5.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 9.3513
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[8.59,8.68735,13.84]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 9.1946
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[8.5,8.66051,12.49]
### num_bits = 2048; bits consumed per input bit 2.40625
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 8.857
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[8.7,8.76031,10.78]
### num_bits = 4096; bits consumed per input bit 1.82812
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 9.3811
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[8.5,8.59429,10.29]
### num_bits = 8192; bits consumed per input bit 1.53906
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 8.9019
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[8.7,8.76714,10.24]
### num_bits = 16384; bits consumed per input bit 1.39453
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 8.6103
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[8.5,8.5202,8.73]
### num_bits = 32768; bits consumed per input bit 1.32227
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 8.7722
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[8.7,8.73959,10.15]
### num_bits = 65536; bits consumed per input bit 1.28613
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 8.4985
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[8.4,8.4998,10.43]
### num_bits = 131072; bits consumed per input bit 1.26807
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 8.744
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[8.7,8.70592,10.03]
### num_bits = 262144; bits consumed per input bit 1.25903
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 8.6441
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[8.6,8.62918,8.77]
### num_bits = 524288; bits consumed per input bit 1.25452
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 9.0914
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[8.91,9.02531,9.75]
### num_bits = 1048576; bits consumed per input bit 1.25226
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 8.8341
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[8.7,8.89286,9.03]
### num_bits = 2097152; bits consumed per input bit 1.25113
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 9.3448
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[9.29,9.30173,10.01]
### num_bits = 4194304; bits consumed per input bit 1.25056
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 9.4907
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[9.4,9.45714,12.04]
### num_bits = 8388608; bits consumed per input bit 1.25028
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 10.0479
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[9.8,9.91531,10.98]
### num_bits = 16777216; bits consumed per input bit 1.25014
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 9.8636
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[9.8448,9.9,11.66]
### num_bits = 33554432; bits consumed per input bit 1.25007
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 10.0379
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[9.9,9.96306,11.26]
### num_bits = 67108864; bits consumed per input bit 1.25004
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 10.6761
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[10.59,10.6378,14.05]
### num_bits = 134217728; bits consumed per input bit 1.25002
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 12.115
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[11.89,12.004,13.75]
### num_bits = 268435456; bits consumed per input bit 1.25001
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 12.9549
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[12.71,13.156,20.31]
### num_bits = 536870912; bits consumed per input bit 1.25
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 14.7525
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[13.489,14.4,18.46]
### num_bits = 1073741824; bits consumed per input bit 1.25
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 16.6884
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[14.6465,15.55,17.68]
### num_bits = 2147483648; bits consumed per input bit 1.25
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 16.6185
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[18.01,18.3713,20.02]
### num_bits = 4294967296; bits consumed per input bit 1.25
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 20.4067
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[17.21,21.4433,29.17]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_bch.0.5.txt <==
### num_bits = 512; bits consumed per input bit 7.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 10.9237
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[10.48,10.5052,12.38]
### num_bits = 1024; bits consumed per input bit 4.4375
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 13.612
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[13.49,13.5385,16.41]
### num_bits = 2048; bits consumed per input bit 2.71875
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 15.5798
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[15.5,15.5839,23.63]
### num_bits = 4096; bits consumed per input bit 1.85938
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 16.1304
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[15.9,15.9644,16.34]
### num_bits = 8192; bits consumed per input bit 1.42969
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 16.0215
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[15.97,16.2667,20.69]
### num_bits = 16384; bits consumed per input bit 1.21484
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 15.9705
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[15.9,15.9732,17.87]
### num_bits = 32768; bits consumed per input bit 1.14453
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 16.5814
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[15.7,15.7842,15.89]
### num_bits = 65536; bits consumed per input bit 1.09082
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 15.994
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[15.81,16.0497,17.99]
### num_bits = 131072; bits consumed per input bit 1.06396
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 16.3596
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[15.7,16.3785,25.6]
### num_bits = 262144; bits consumed per input bit 1.05054
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 15.9409
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[15.7,15.8005,19.43]
### num_bits = 524288; bits consumed per input bit 1.04382
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 16.0554
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[15.7,15.8247,16.57]
### num_bits = 1048576; bits consumed per input bit 1.04047
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 15.8709
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[15.8,16.1097,17.4]
### num_bits = 2097152; bits consumed per input bit 1.03879
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 15.9828
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[15.8,15.8818,21.32]
### num_bits = 4194304; bits consumed per input bit 1.03795
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 16.1502
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[16,16.237,17]
### num_bits = 8388608; bits consumed per input bit 1.03753
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 16.2077
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[16.1,16.2185,18.52]
### num_bits = 16777216; bits consumed per input bit 1.03732
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 16.5371
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[16.24,16.375,18.56]
### num_bits = 33554432; bits consumed per input bit 1.03721
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 16.558
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[16.4,16.4839,23.47]
### num_bits = 67108864; bits consumed per input bit 1.03716
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 16.9095
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[16.7,16.8201,20.46]
### num_bits = 134217728; bits consumed per input bit 1.03714
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 17.3612
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[17.2177,17.28,18.28]
### num_bits = 268435456; bits consumed per input bit 1.03712
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 18.1736
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[17.64,17.8315,18.36]
### num_bits = 536870912; bits consumed per input bit 1.03712
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 19.5417
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[19.12,19.1973,22.52]
### num_bits = 1073741824; bits consumed per input bit 1.03711
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 22.8328
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[20.4934,20.7,26.81]
### num_bits = 2147483648; bits consumed per input bit 1.03711
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 28.1047
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[22.672,24.96,31.89]
### num_bits = 4294967296; bits consumed per input bit 1.03711
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 31.3382
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[30.82,33.9782,42.81]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_cf.0.5.txt <==
### num_bits = 512; bits consumed per input bit 3.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 9.2609
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[8.93,9.18,9.5302]
### num_bits = 1024; bits consumed per input bit 2.5
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 8.9853
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[8.9,8.98714,9.95]
### num_bits = 2048; bits consumed per input bit 1.8125
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 8.9768
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[8.9,8.9848,10.39]
### num_bits = 4096; bits consumed per input bit 1.46875
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 8.9466
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[8.9,8.94418,14.15]
### num_bits = 8192; bits consumed per input bit 1.29688
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 9.1586
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[8.9,9.01408,9.29]
### num_bits = 16384; bits consumed per input bit 1.21094
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 9.0069
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[8.9,9.05367,10.15]
### num_bits = 32768; bits consumed per input bit 1.16797
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 9.2252
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[8.9,8.96,10.39]
### num_bits = 65536; bits consumed per input bit 1.14648
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 9.0006
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[8.9,8.93276,9.83]
### num_bits = 131072; bits consumed per input bit 1.13574
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 8.9375
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[8.9,8.90337,9.5]
### num_bits = 262144; bits consumed per input bit 1.13037
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 8.9902
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[8.9,8.95786,9.06]
### num_bits = 524288; bits consumed per input bit 1.12769
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 9.0759
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[8.99,9.00378,10.03]
### num_bits = 1048576; bits consumed per input bit 1.12634
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 9.0779
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[9,9.03,9.11663]
### num_bits = 2097152; bits consumed per input bit 1.12567
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 9.2116
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[9.1,9.15643,9.25]
### num_bits = 4194304; bits consumed per input bit 1.12534
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 9.4302
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[9.4,9.40429,9.6]
### num_bits = 8388608; bits consumed per input bit 1.12517
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 9.685
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[9.41,9.50939,10]
### num_bits = 16777216; bits consumed per input bit 1.12508
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 9.6375
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[9.5,9.54612,9.73]
### num_bits = 33554432; bits consumed per input bit 1.12504
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 9.5679
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[9.5,9.52347,10.37]
### num_bits = 67108864; bits consumed per input bit 1.12502
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 9.8881
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[9.8,9.87133,13.61]
### num_bits = 134217728; bits consumed per input bit 1.12501
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 10.4432
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[10.11,10.2229,10.89]
### num_bits = 268435456; bits consumed per input bit 1.12501
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 10.6197
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[10.32,10.4211,13.16]
### num_bits = 536870912; bits consumed per input bit 1.125
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 10.8859
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[10.7,10.7194,10.93]
### num_bits = 1073741824; bits consumed per input bit 1.125
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 11.663
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[11.19,11.2347,14.75]
### num_bits = 2147483648; bits consumed per input bit 1.125
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 11.9332
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[11.3,11.405,12.88]
### num_bits = 4294967296; bits consumed per input bit 1.125
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 12.6137
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[11.82,11.93,12.5635]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_avx512_256_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# warm-up: 13.3
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
[12.9,13,13.7]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# warm-up: 16
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
[15.9,16,16.7]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# warm-up: 18.3
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
[18.1,18.3,22.3]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# warm-up: 20
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
[19.8,19.9,20.9]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# warm-up: 22.8
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
[22.2,22.3,25.9]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# warm-up: 26.4
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
[26.1,26.3,31.2]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# warm-up: 29
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
[28.6,28.9,33.7]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# warm-up: 30.6
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
[30.3,30.6,33.5]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# warm-up: 32
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
[31.7,32,32.5]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# warm-up: 42.2
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
[41.7,41.9,47.9]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# warm-up: 45.3
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
[45,45.4,54.4]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# warm-up: 48
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
[47.2,47.7,59.8]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# warm-up: 50.8
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
[50.1,51.3,59.7]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# warm-up: 57.2
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
[56.6,56.9,63]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# warm-up: 61.5
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
[61,61.7,69.5]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# warm-up: 65.8
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
[65.3,71.2,78.4]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# warm-up: 75
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
[70.3,73.4,110]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# warm-up: 91.3
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
[84.1,85.3,152]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# warm-up: 93.3
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
[91.8,92.9,108]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# warm-up: 115
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
[103,114,211]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# warm-up: 120
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
[113,117,138]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# warm-up: 147
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
[132,142,186]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# warm-up: 146
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
[140,151,176]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# warm-up: 162
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
[148,156,181]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_avx512_512_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# warm-up: 15.3
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
[13.4,13.8,29.2]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# warm-up: 16.2
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
[16,16.2,21.8]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# warm-up: 18.7
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
[18.4,18.7,24]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# warm-up: 20.7
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
[20.3,20.5,23.7]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# warm-up: 22.3
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
[22,22.3,26.3]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# warm-up: 24.8
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
[24.5,24.7,30.3]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# warm-up: 28.6
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
[28.4,28.6,30.8]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# warm-up: 31.4
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
[31.1,31.3,33.6]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# warm-up: 33.3
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
[33.1,33.4,35.5]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# warm-up: 35.4
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
[35.1,35.3,40.1]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# warm-up: 45.5
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
[44.3,44.7,49.6]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# warm-up: 48.3
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
[47.8,48.1,65.6]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# warm-up: 50.8
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
[50.2,50.7,55.5]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# warm-up: 55.5
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
[54.8,55.3,62.7]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# warm-up: 61.3
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
[60.5,60.9,68.6]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# warm-up: 65.7
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
[64.8,65.2,77.7]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# warm-up: 69.2
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
[68.6,69.1,76.8]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# warm-up: 76.5
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
[75.6,76.3,90.9]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# warm-up: 91.6
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
[91.1,91.4,101]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# warm-up: 98.8
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
[98.1,99.6,119]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# warm-up: 109
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
[106,108,134]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# warm-up: 130
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
[124,127,147]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# warm-up: 148
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
[144,146,184]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# warm-up: 169
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
[151,164,202]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_basic_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 6.39062
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 29.5749
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[29.14,30.0704,35.16]
### num_bits = 1024; bits consumed per input bit 3.95312
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 33.8053
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[32.37,32.5218,35.77]
### num_bits = 2048; bits consumed per input bit 2.73047
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 35.899
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[34.32,35.9124,52.61]
### num_bits = 4096; bits consumed per input bit 2.12305
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.11
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[36.41,38.0069,54.64]
### num_bits = 8192; bits consumed per input bit 1.81641
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 39.4456
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[37.62,39.2973,58.92]
### num_bits = 16384; bits consumed per input bit 1.66211
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 39.9976
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[38.04,39.7573,55.46]
### num_bits = 32768; bits consumed per input bit 1.58179
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 38.6263
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[38.29,38.6122,45.47]
### num_bits = 65536; bits consumed per input bit 1.54871
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 39.0236
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[38.39,38.9128,49.14]
### num_bits = 131072; bits consumed per input bit 1.52893
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 39.192
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[38.55,38.9047,51.21]
### num_bits = 262144; bits consumed per input bit 1.52039
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 40.4901
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[39.79,40.2218,46.68]
### num_bits = 524288; bits consumed per input bit 1.51503
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 41.9362
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[41.45,41.7664,46.25]
### num_bits = 1048576; bits consumed per input bit 1.51209
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 42.435
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[42.04,42.2801,52.36]
### num_bits = 2097152; bits consumed per input bit 1.511
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 46.9094
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[46.38,46.7367,51.39]
### num_bits = 4194304; bits consumed per input bit 1.51063
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 51.0546
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[49.79,50.5695,55.16]
### num_bits = 8388608; bits consumed per input bit 1.51002
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 51.7664
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[50.8,51.4348,59.59]
### num_bits = 16777216; bits consumed per input bit 1.50993
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 52.7674
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[52.38,52.8485,58.34]
### num_bits = 33554432; bits consumed per input bit 1.5097
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 52.9208
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[52.14,52.6907,57.45]
### num_bits = 67108864; bits consumed per input bit 1.5098
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 58.6307
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[56.29,57.4231,67.87]
### num_bits = 134217728; bits consumed per input bit 1.50975
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 60.4531
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[60.08,61.2122,72.7]
### num_bits = 268435456; bits consumed per input bit 1.50976
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 63.394
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[61.63,62.3217,79.37]
### num_bits = 536870912; bits consumed per input bit 1.50976
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 66.0868
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[66.08,66.3962,76.97]
### num_bits = 1073741824; bits consumed per input bit 1.50975
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 69.4741
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[67.34,69.5177,82.68]
### num_bits = 2147483648; bits consumed per input bit 1.50975
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 71.4318
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[71.2,73.4743,78.8]
### num_bits = 4294967296; bits consumed per input bit 1.50976
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 72.5551
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[70.66,73.3681,83.91]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_basic_512_8192.0.5.txt <==
### num_bits = 512; bits consumed per input bit 6.125
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# warm-up: 1.8624
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
[1.7,1.7,3.07]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 37.5512
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[36.65,37.7135,41.75]
### num_bits = 2048; bits consumed per input bit 2.34766
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.0736
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[36.45,36.9283,43.04]
### num_bits = 4096; bits consumed per input bit 1.73828
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.9112
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[38.43,38.717,41.96]
### num_bits = 8192; bits consumed per input bit 1.43262
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 40.5112
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[40.15,40.4778,45.28]
### num_bits = 16384; bits consumed per input bit 1.27979
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 41.4426
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[41.16,41.5327,46.2]
### num_bits = 32768; bits consumed per input bit 1.20361
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 41.7035
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[41.36,42.2971,50.05]
### num_bits = 65536; bits consumed per input bit 1.16528
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 41.9622
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[41.5,41.814,49.1]
### num_bits = 131072; bits consumed per input bit 1.14636
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 41.8532
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[41.51,41.8294,47.58]
### num_bits = 262144; bits consumed per input bit 1.13733
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 42.3574
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[41.99,42.1817,46.63]
### num_bits = 524288; bits consumed per input bit 1.13234
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 43.6067
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[43.23,43.5162,49.65]
### num_bits = 1048576; bits consumed per input bit 1.12988
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 44.2058
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[43.8,44.0826,48.63]
### num_bits = 2097152; bits consumed per input bit 1.12867
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 46.58
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[46.19,46.4366,57.14]
### num_bits = 4194304; bits consumed per input bit 1.1281
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 51.6082
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[51.02,51.5451,57.65]
### num_bits = 8388608; bits consumed per input bit 1.12772
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 55.7899
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[55.45,55.7685,61.4]
### num_bits = 16777216; bits consumed per input bit 1.1276
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 58.2231
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.07,58.3905,68.81]
### num_bits = 33554432; bits consumed per input bit 1.12747
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 59.9802
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.35,60.995,65.49]
### num_bits = 67108864; bits consumed per input bit 1.12748
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 65.3417
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[64.28,65.0249,73.3]
### num_bits = 134217728; bits consumed per input bit 1.12746
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 69.9383
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.47,69.6448,79.45]
### num_bits = 268435456; bits consumed per input bit 1.12745
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 76.4103
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[70.95,82.149,91.36]
### num_bits = 536870912; bits consumed per input bit 1.12744
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 79.8823
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[76.91,77.3234,93.27]
### num_bits = 1073741824; bits consumed per input bit 1.12744
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 83.9393
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[82.05,84.0272,103.85]
### num_bits = 2147483648; bits consumed per input bit 1.12744
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 89.4162
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[83.16,85.9033,102.88]
### num_bits = 4294967296; bits consumed per input bit 1.12744
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 92.6684
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[85.27,86.2004,100.72]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_bch_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 8.26562
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 28.695
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[28.49,28.5682,35.28]
### num_bits = 1024; bits consumed per input bit 4.64062
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 31.7275
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[31.16,31.5436,32.94]
### num_bits = 2048; bits consumed per input bit 2.82422
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 34.9972
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[34.69,35.1543,40.08]
### num_bits = 4096; bits consumed per input bit 2.24805
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.6222
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[38.06,38.4954,48.1]
### num_bits = 8192; bits consumed per input bit 1.79297
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 41.8001
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[40.75,41.3606,46.22]
### num_bits = 16384; bits consumed per input bit 1.56445
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 42.7369
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[41.98,42.4155,45.99]
### num_bits = 32768; bits consumed per input bit 1.40991
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 42.8425
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[42.35,42.7337,61.65]
### num_bits = 65536; bits consumed per input bit 1.39539
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 43.4057
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[42.91,43.2991,49.71]
### num_bits = 131072; bits consumed per input bit 1.36633
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 43.6764
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[43.16,44.1791,52.08]
### num_bits = 262144; bits consumed per input bit 1.35168
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 44.2506
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[43.74,44.5039,50.79]
### num_bits = 524288; bits consumed per input bit 1.34474
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 45.5704
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[44.72,45.2988,56.52]
### num_bits = 1048576; bits consumed per input bit 1.34113
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 46.0639
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[45.3,45.9201,59.42]
### num_bits = 2097152; bits consumed per input bit 1.33958
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 49.474
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[48.78,49.1061,57.89]
### num_bits = 4194304; bits consumed per input bit 1.33871
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 53.3804
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[52.74,53.179,57.3]
### num_bits = 8388608; bits consumed per input bit 1.33829
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 55.5095
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[54.74,55.3803,61.46]
### num_bits = 16777216; bits consumed per input bit 1.33809
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 56.452
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[55.96,56.3365,68.55]
### num_bits = 33554432; bits consumed per input bit 1.33789
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 56.9869
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[56.3,56.7529,66.07]
### num_bits = 67108864; bits consumed per input bit 1.33793
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 61.8797
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[60.55,62.4582,73.69]
### num_bits = 134217728; bits consumed per input bit 1.33789
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 65.9483
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[63.9117,64.99,75.79]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 69.2712
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[68.07,69.8669,87.64]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 74.5063
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[70.99,74.9087,97.73]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 75.2572
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[72.62,75.037,85.39]
### num_bits = 2147483648; bits consumed per input bit 1.33788
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 79.2449
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[74.24,78.2052,89.02]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 79.5199
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[78.4928,79.05,89.86]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_bch_512_8192.0.5.txt <==
### num_bits = 512; bits consumed per input bit 8.25
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# warm-up: 2.5015
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
[2.25714,2.27,2.29]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 37.0358
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[36.26,38.1828,44.54]
### num_bits = 2048; bits consumed per input bit 2.81641
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 39.8309
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[38.98,39.4935,50.46]
### num_bits = 4096; bits consumed per input bit 1.91016
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 44.8019
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[43.9,44.5549,54.75]
### num_bits = 8192; bits consumed per input bit 1.45605
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 46.5422
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[45.95,46.4786,48.08]
### num_bits = 16384; bits consumed per input bit 1.31104
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 47.8228
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[47.38,48.6559,55.92]
### num_bits = 32768; bits consumed per input bit 1.19775
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 47.7845
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[47.24,47.6434,52.05]
### num_bits = 65536; bits consumed per input bit 1.14087
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 48.8871
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[47.52,48.3263,56.57]
### num_bits = 131072; bits consumed per input bit 1.11267
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 48.4102
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[47.62,48.3057,59.86]
### num_bits = 262144; bits consumed per input bit 1.09851
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 48.8151
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[48.11,48.5141,56.22]
### num_bits = 524288; bits consumed per input bit 1.09145
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 49.279
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[48.52,48.8888,56.03]
### num_bits = 1048576; bits consumed per input bit 1.08794
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 49.718
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[49.02,49.7831,57.51]
### num_bits = 2097152; bits consumed per input bit 1.08622
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 52.4464
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[50.91,51.3523,67.73]
### num_bits = 4194304; bits consumed per input bit 1.08533
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 56.6628
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.58,56.349,69.04]
### num_bits = 8388608; bits consumed per input bit 1.0849
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 59.1841
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[58.44,58.6495,71.64]
### num_bits = 16777216; bits consumed per input bit 1.08469
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 61.7054
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[60.9,61.5343,65.95]
### num_bits = 33554432; bits consumed per input bit 1.08453
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 64.5506
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[63.33,63.4915,69.19]
### num_bits = 67108864; bits consumed per input bit 1.08451
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 69.0777
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[67.6,68.6138,78.92]
### num_bits = 134217728; bits consumed per input bit 1.08449
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 76.29
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[73.15,75.9074,79.86]
### num_bits = 268435456; bits consumed per input bit 1.08448
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 85.5124
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[82.1,84.8121,95.89]
### num_bits = 536870912; bits consumed per input bit 1.08447
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 93.0022
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[82.34,87.9783,125.86]
### num_bits = 1073741824; bits consumed per input bit 1.08447
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 106.866
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[91.82,94.3852,109.5]
### num_bits = 2147483648; bits consumed per input bit 1.08447
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 112.372
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[109.53,117.549,158.7]
### num_bits = 4294967296; bits consumed per input bit 1.08447
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 132.368
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[124.45,125.129,134.47]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe1_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 33.132
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[32.92,33.3314,38.94]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 35.6858
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[35.27,35.5941,41.04]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.6406
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[37.34,37.4548,42.86]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 41.5006
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[41.06,41.5661,47.01]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 44.4119
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.93,44.4852,52.82]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 46.18
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[45.52,46.0983,57.74]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 46.6085
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[46.1,46.5177,53.86]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 47.0185
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[46.58,46.9133,52.64]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 47.2973
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[46.91,47.1762,54.06]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 47.8371
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[47.39,47.7261,53.89]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 49.315
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[48.39,48.7455,55.44]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 49.5857
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[48.86,49.1626,51.89]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 52.6797
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[52.25,52.6684,57.32]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 56.7284
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[56.27,56.5019,63.87]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 58.2775
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.93,58.3764,66.66]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.7024
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[59.32,59.5184,66.33]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 60.4273
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.82,60.4069,66.02]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 64.5615
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.66,64.1936,75.05]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 72.2299
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.5647,68.76,81.1]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 74.6879
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[72.45,75.8212,87.43]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 77.3038
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[76.12,78.3801,96.52]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 80.667
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[74.15,82.1468,120.78]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 86.1224
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[80.41,81.7344,96.82]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 89.3773
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[81.77,84.2919,92.78]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe2_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 31.4199
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[30.91,30.9511,36.8]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 34.2965
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[33.66,33.9828,40.04]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.1246
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[36.74,36.8655,46.35]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 40.4846
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[40.05,40.4185,44.39]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 43.5783
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.18,43.4607,49.51]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 45.2054
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[44.86,45.1204,51.52]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 45.826
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[45.37,46.1561,49.48]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 46.4569
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[45.95,46.3295,53.3]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 46.4975
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[45.93,46.4744,49.46]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 46.6733
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[46.29,46.5421,50.74]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 47.6574
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[47.35,47.6296,52.17]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 48.0828
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[47.59,47.9513,54.69]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 51.5642
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[51.13,51.3784,55.78]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 55.7059
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.43,55.557,59.26]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 57.6597
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.06,57.382,62.49]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.1182
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.6,58.8286,69.7]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 60.3804
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.18,59.856,72.02]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 65.13
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.98,64.4159,75.86]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 68.6582
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.14,69.6994,81.95]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 70.5693
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[68.81,72.9038,84.63]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 76.8541
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[74.27,77.1946,101.63]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 83.8935
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[77.58,82.9004,115.06]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 86.5927
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[78.85,80.5955,111.57]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 84.4428
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[81.66,85.8923,97.75]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe3_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 30.9208
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[30.45,30.5888,33.82]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 35.9086
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[34.043,34.05,44.35]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.7608
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[37.14,38.4569,49.43]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 40.9481
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[40.26,40.786,51.12]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 44.1001
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.26,43.526,48.64]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 45.2174
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[44.83,45.1302,51.87]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 45.7845
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[45.4,45.6771,49.21]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 46.7576
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[45.83,46.3008,55.23]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 46.5552
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[46.02,46.3144,57.16]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 46.9213
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[46.3,46.5568,48.76]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 47.8071
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[47.31,47.5853,51.86]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 48.1271
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[47.52,47.756,53.52]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 51.3285
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[51.08,51.404,63.43]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 55.6303
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.32,55.6671,61.24]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 57.5244
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.14,57.4545,61.06]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.5727
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.53,58.8621,64.71]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 62.0712
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[60.71,62.2205,71.46]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 64.8786
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.67,64.8771,92.57]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 67.3771
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[67.97,68.3163,76.47]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 73.5658
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[71.62,74.8167,86.47]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 77.7496
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[75.26,79.7596,96.85]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 82.0151
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[79.54,80.394,87]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 83.9538
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[79.12,80.7499,95.27]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 84.6481
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[79.15,83.0582,93.2]


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/results_release.rank.10.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[5.020000,5.742551,16.550000],[3.738776,3.740000,6.190000],[3.120000,3.228469,5.060000],[2.870000,2.900000,2.921327],[2.700000,2.758571,4.610000],[2.600000,2.655204,3.190000],[2.600000,2.600000,2.608673],[2.500000,2.500102,2.520000],[2.600000,2.606939,3.860000],[3.220000,3.301224,3.320000],[3.400000,3.435510,4.420000],[3.500000,3.501837,3.940000],[3.897857,3.900000,5.410000],[4.650000,4.699184,4.700000],[4.900000,5.014490,5.490000],[5.200000,5.216122,5.220000],[5.400000,5.434388,5.490000],[9.410000,9.501735,11.400000],[10.120000,10.262449,12.880000],[10.840000,10.897041,12.970000],[12.650000,12.864388,17.380000],[15.250000,15.629694,16.770000],[16.190000,16.351735,25.710000],[18.020000,18.704694,19.090000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[4.180000,4.653061,21.130000],[5.610000,5.815918,14.170000],[4.571939,4.630000,6.380000],[4.000000,4.170000,4.172347],[3.980000,3.998163,4.160000],[3.800000,3.853469,4.410000],[3.800000,3.814388,4.910000],[3.800000,3.800000,3.831633],[3.720000,3.800000,3.801837],[3.900612,3.920000,3.930000],[5.300000,5.300000,5.310000],[6.100000,6.100714,6.820000],[6.000000,6.000714,6.260000],[7.300000,7.302653,7.370000],[7.900000,7.949592,8.150000],[8.300000,8.336837,11.780000],[8.500000,8.506429,10.200000],[9.640000,9.720000,9.753469],[12.280000,12.393163,12.520000],[13.440000,13.532347,16.860000],[15.000000,15.069694,21.870000],[17.140000,17.842449,18.410000],[17.850000,18.039490,21.230000],[19.610000,20.357755,27.260000]]}
{"type":"rank_basic", "density":"0.100000", "timings":[[8.560000,8.870306,10.330000],[8.500000,8.502143,11.770000],[8.700000,8.764694,9.140000],[8.500000,9.012143,12.270000],[8.700000,8.723061,10.720000],[8.500000,8.513571,9.570000],[8.700000,8.722959,12.080000],[8.470000,8.510816,8.830000],[8.700000,8.707653,9.820000],[8.700000,8.720000,8.723571],[8.900000,9.001020,10.100000],[8.700000,8.786531,9.520000],[9.200000,9.293061,15.300000],[9.400000,9.509184,10.870000],[9.900000,9.991429,12.410000],[9.790000,9.830000,9.949796],[10.000000,10.156633,11.830000],[10.700000,10.744184,13.260000],[11.800000,11.870408,14.660000],[13.000000,13.105714,15.090000],[14.080000,14.678776,16.050000],[15.600000,15.810714,17.980000],[17.940000,19.666224,36.360000],[18.690000,18.945612,21.820000]]}
{"type":"rank_bch", "density":"0.100000", "timings":[[10.460000,10.616633,10.710000],[13.500000,13.551020,16.000000],[15.440000,15.902143,19.150000],[15.890000,15.978571,18.270000],[15.800000,15.987551,17.070000],[15.900000,16.043469,16.900000],[15.700000,15.781429,18.940000],[15.770000,15.824184,15.980000],[15.690000,15.854592,16.270000],[15.720000,15.868469,19.810000],[15.700000,15.808061,18.640000],[15.800000,15.845918,17.480000],[15.800000,15.927959,16.360000],[16.010000,16.083163,19.290000],[16.200000,16.458367,28.150000],[16.500000,19.758878,34.340000],[16.410000,20.031837,29.750000],[16.740000,16.831122,18.320000],[17.200000,17.277347,18.370000],[17.590000,17.828878,19.490000],[18.100000,18.253367,23.880000],[21.310000,21.590000,21.970000],[23.931531,23.950000,32.720000],[31.711327,31.780000,37.380000]]}
{"type":"rank_cf", "density":"0.100000", "timings":[[8.930000,9.987449,57.190000],[8.960000,9.002959,11.360000],[8.900000,9.011224,9.540000],[8.900000,8.974286,10.650000],[8.900000,9.003776,9.570000],[9.000000,9.090306,9.360000],[8.920000,9.021633,9.460000],[8.900000,9.004592,9.660000],[8.900000,8.972857,11.320000],[8.900000,9.005306,9.020000],[8.940000,9.032041,10.060000],[9.000000,9.033980,9.510000],[9.100000,9.190510,10.720000],[9.400000,9.484184,10.240000],[9.450000,9.504796,10.190000],[9.500000,9.557143,9.760000],[9.510714,9.590000,10.360000],[9.810510,9.820000,9.850000],[10.100000,10.138367,12.290000],[10.480000,10.644184,17.450000],[10.700000,10.866735,10.880000],[11.040000,11.102653,12.390000],[11.340000,11.461122,15.410000],[11.630000,11.851122,12.800000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/results_release.rank.50.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[4.880000,4.998265,5.630000],[3.700000,3.842347,4.330000],[3.100000,3.101735,3.640000],[2.900000,2.986837,3.670000],[2.700000,2.701939,3.550000],[2.700000,2.701735,2.840000],[2.600000,2.600000,4.310000],[2.600000,2.600000,2.619388],[2.500000,2.590000,2.700000],[3.340000,3.668673,7.820000],[3.400000,3.434796,3.500000],[3.500000,3.500408,4.090000],[3.930000,4.000510,4.060000],[4.600000,4.603673,4.940000],[4.890000,4.991531,5.000000],[5.160000,5.556020,8.650000],[5.430000,5.500102,6.180000],[9.600000,9.613980,10.790000],[10.000000,10.082959,10.960000],[11.340000,11.511429,15.180000],[12.520000,12.790612,15.410000],[14.500000,14.700918,17.600000],[16.100000,16.312143,17.430000],[18.350000,18.491837,20.490000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[4.100000,4.100000,4.113673],[5.638571,5.640000,5.640000],[4.500000,4.520000,4.686020],[4.000000,4.000000,4.000000],[4.000000,4.013980,4.980000],[3.800000,3.800000,3.812245],[3.800000,3.917449,3.970000],[3.770000,3.791531,3.800000],[3.742653,3.780000,4.050000],[3.900000,3.905918,4.080000],[5.300000,5.362653,6.010000],[6.100000,6.100714,7.330000],[6.000000,6.070000,6.118673],[7.200000,7.359184,10.980000],[7.900000,7.900102,7.910000],[8.300000,8.343776,10.880000],[8.600000,8.604592,10.820000],[9.700000,9.780102,11.120000],[12.500000,12.581122,13.000000],[13.516327,13.590000,14.760000],[14.760000,15.012857,18.550000],[16.446633,16.470000,17.970000],[17.130000,17.335714,22.520000],[20.680000,21.220102,26.250000]]}
{"type":"rank_basic", "density":"0.500000", "timings":[[8.590000,8.687347,13.840000],[8.500000,8.660510,12.490000],[8.700000,8.760306,10.780000],[8.500000,8.594286,10.290000],[8.700000,8.767143,10.240000],[8.500000,8.520204,8.730000],[8.700000,8.739592,10.150000],[8.400000,8.499796,10.430000],[8.700000,8.705918,10.030000],[8.600000,8.629184,8.770000],[8.910000,9.025306,9.750000],[8.700000,8.892857,9.030000],[9.290000,9.301735,10.010000],[9.400000,9.457143,12.040000],[9.800000,9.915306,10.980000],[9.844796,9.900000,11.660000],[9.900000,9.963061,11.260000],[10.590000,10.637755,14.050000],[11.890000,12.003980,13.750000],[12.710000,13.156020,20.310000],[13.488980,14.400000,18.460000],[14.646531,15.550000,17.680000],[18.010000,18.371327,20.020000],[17.210000,21.443265,29.170000]]}
{"type":"rank_bch", "density":"0.500000", "timings":[[10.480000,10.505204,12.380000],[13.490000,13.538469,16.410000],[15.500000,15.583878,23.630000],[15.900000,15.964388,16.340000],[15.970000,16.266735,20.690000],[15.900000,15.973163,17.870000],[15.700000,15.784184,15.890000],[15.810000,16.049694,17.990000],[15.700000,16.378469,25.600000],[15.700000,15.800510,19.430000],[15.700000,15.824694,16.570000],[15.800000,16.109694,17.400000],[15.800000,15.881837,21.320000],[16.000000,16.237041,17.000000],[16.100000,16.218469,18.520000],[16.240000,16.375000,18.560000],[16.400000,16.483878,23.470000],[16.700000,16.820102,20.460000],[17.217653,17.280000,18.280000],[17.640000,17.831531,18.360000],[19.120000,19.197347,22.520000],[20.493367,20.700000,26.810000],[22.672041,24.960000,31.890000],[30.820000,33.978163,42.810000]]}
{"type":"rank_cf", "density":"0.500000", "timings":[[8.930000,9.180000,9.530204],[8.900000,8.987143,9.950000],[8.900000,8.984796,10.390000],[8.900000,8.944184,14.150000],[8.900000,9.014082,9.290000],[8.900000,9.053673,10.150000],[8.900000,8.960000,10.390000],[8.900000,8.932755,9.830000],[8.900000,8.903367,9.500000],[8.900000,8.957857,9.060000],[8.990000,9.003776,10.030000],[9.000000,9.030000,9.116633],[9.100000,9.156429,9.250000],[9.400000,9.404286,9.600000],[9.410000,9.509388,10.000000],[9.500000,9.546122,9.730000],[9.500000,9.523469,10.370000],[9.800000,9.871327,13.610000],[10.110000,10.222857,10.890000],[10.320000,10.421122,13.160000],[10.700000,10.719388,10.930000],[11.190000,11.234694,14.750000],[11.300000,11.405000,12.880000],[11.820000,11.930000,12.563469]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/results_release.select.10.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[13.050000,13.052143,14.240000],[15.750000,16.096327,30.560000],[17.600000,17.745918,21.320000],[19.440000,19.609898,19.700000],[21.800000,22.476327,25.500000],[25.880000,26.040000,29.670000],[28.470000,28.617449,32.720000],[30.230000,30.514694,31.620000],[31.660000,31.818265,34.810000],[41.730000,41.973061,45.750000],[44.950000,45.247347,51.260000],[47.470000,48.324592,52.440000],[50.260000,50.935306,56.060000],[56.740000,57.201531,64.660000],[60.870000,61.310204,70.300000],[65.350000,65.892041,72.180000],[70.000000,70.974898,78.310000],[83.810000,84.835204,90.470000],[92.400000,93.240204,104.260000],[98.820000,100.797041,132.790000],[115.730000,121.395000,144.730000],[138.090000,142.843673,174.560000],[135.880000,153.770102,175.330000],[147.000000,159.474898,193.360000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[13.430000,13.500000,14.050306],[15.909592,15.920000,21.850000],[18.440000,18.518265,20.050000],[20.400000,20.561122,22.470000],[22.000000,22.132959,22.920000],[24.320000,24.471020,25.140000],[28.360000,28.487347,32.270000],[31.070000,31.203265,33.470000],[33.100000,33.412245,35.330000],[35.120000,35.321327,39.480000],[44.310000,44.647653,46.450000],[47.690000,47.971633,51.430000],[50.210000,51.126224,54.710000],[54.850000,55.387143,62.660000],[60.550000,60.807143,66.060000],[64.790000,65.020714,68.200000],[68.450000,69.817041,75.940000],[75.680000,76.315306,82.890000],[90.600000,91.759286,98.430000],[97.690000,98.427245,115.080000],[106.170000,111.548061,139.350000],[115.630000,123.253061,153.820000],[136.290000,144.727041,184.540000],[154.160000,157.327959,203.880000]]}
{"type":"select_basic_128_4096", "density":"0.100000", "timings":[[24.190000,26.053878,90.150000],[32.640000,32.834388,38.190000],[33.470000,33.926327,40.710000],[36.110000,36.477449,42.870000],[37.540000,37.839694,46.600000],[38.850000,39.066327,39.920000],[39.800000,40.510408,48.470000],[39.760000,40.197959,53.190000],[39.880000,40.176939,46.580000],[40.020000,40.439694,45.710000],[41.100000,41.415204,48.150000],[41.960000,42.108673,45.450000],[43.450000,44.430306,47.030000],[48.260000,48.793163,53.420000],[51.900000,52.218163,56.590000],[54.930000,55.269898,63.650000],[56.700000,56.797143,58.960000],[61.050000,62.471429,71.680000],[67.040000,69.552755,75.400000],[73.890000,76.086020,96.040000],[76.980000,81.712551,96.900000],[78.780000,81.917347,88.040000],[84.130000,87.403776,95.170000],[91.090000,104.324184,132.960000]]}
{"type":"select_basic_512_8192", "density":"0.100000", "timings":[[23.170000,23.289898,33.070000],[30.610000,30.976327,34.970000],[33.380000,34.182347,38.300000],[43.290000,44.369796,48.840000],[44.430000,44.733878,49.180000],[49.500000,50.019184,55.060000],[50.000000,50.868571,60.540000],[50.330000,51.302143,55.000000],[50.200000,50.792449,56.060000],[50.490000,51.086531,59.960000],[51.530000,51.612347,60.440000],[51.600000,52.502245,63.080000],[52.600000,53.134694,66.000000],[56.590000,57.021429,61.300000],[59.960000,60.426633,68.970000],[62.300000,62.562653,67.910000],[65.740000,69.900510,89.410000],[80.970000,82.069184,99.760000],[96.260000,104.846837,128.750000],[106.210000,107.553776,136.590000],[144.050000,148.946224,176.130000],[125.860000,131.107347,180.880000],[183.590000,188.822857,210.760000],[200.590000,212.901327,250.890000]]}
{"type":"select_bch_128_4096", "density":"0.100000", "timings":[[23.830000,23.949898,31.280000],[28.720000,28.966531,33.800000],[32.480000,32.755000,37.940000],[35.280000,35.543673,38.970000],[37.480000,37.992143,44.250000],[39.410000,39.988265,44.300000],[40.650000,41.143776,45.860000],[41.200000,41.850816,43.370000],[41.670000,41.983571,43.140000],[41.690000,42.060306,46.430000],[42.180000,42.562245,47.440000],[42.700000,43.215816,53.590000],[44.130000,44.573673,49.890000],[48.240000,48.276327,58.970000],[51.150000,51.633776,55.220000],[53.640000,53.992653,64.540000],[55.970000,56.417041,64.460000],[61.840000,62.876735,70.660000],[68.660000,71.695510,85.060000],[77.810000,80.628571,90.660000],[80.000000,83.798878,99.700000],[84.230000,91.296531,131.810000],[93.210000,95.472041,106.510000],[100.900000,108.223163,124.980000]]}
{"type":"select_bch_512_8192", "density":"0.100000", "timings":[[23.900000,24.061429,24.450000],[28.760000,28.911020,37.130000],[34.300000,34.596020,38.770000],[44.830000,45.104184,48.950000],[48.000000,48.211327,53.390000],[54.570000,54.888980,62.390000],[55.850000,56.180000,61.130000],[56.380000,56.796531,64.940000],[56.410000,56.752551,66.250000],[56.780000,57.144082,61.530000],[57.060000,57.116837,63.050000],[57.000000,57.176531,64.780000],[57.630000,57.986224,69.120000],[60.720000,61.490816,65.180000],[62.790000,63.216122,71.510000],[64.550000,64.771020,74.850000],[67.180000,67.834286,75.310000],[81.380000,83.016122,105.470000],[104.790000,107.487041,133.540000],[106.550000,108.435102,125.770000],[114.170000,117.240408,135.360000],[129.760000,137.452755,204.870000],[196.010000,201.970000,241.890000],[217.210000,226.164796,253.740000]]}
{"type":"select_mpe1_128_4096", "density":"0.100000", "timings":[[26.100000,26.417041,30.450000],[30.840000,32.588980,48.670000],[94.570000,100.305408,141.570000],[96.770000,98.016429,116.610000],[122.360000,123.365816,131.800000],[138.660000,140.029388,151.380000],[142.960000,143.629490,156.700000],[147.270000,148.333163,163.610000],[157.450000,158.260408,173.250000],[161.980000,162.907653,181.080000],[167.450000,168.977449,181.940000],[168.630000,169.330204,182.170000],[167.020000,167.676837,194.570000],[170.620000,172.182041,189.280000],[175.150000,176.772041,204.870000],[174.190000,177.067041,217.960000],[177.460000,179.051327,215.690000],[181.780000,184.123265,224.730000],[185.930000,189.236122,226.390000],[190.680000,194.826020,217.290000],[199.870000,204.585510,252.580000],[207.410000,215.501531,259.020000],[220.770000,228.635816,273.290000],[235.230000,269.692551,341.940000]]}
{"type":"select_mpe2_128_4096", "density":"0.100000", "timings":[[24.820000,25.100408,34.100000],[30.390000,30.670204,35.340000],[87.900000,88.750000,98.140000],[119.190000,119.809082,134.010000],[130.670000,131.538673,143.360000],[139.940000,141.434184,157.720000],[150.070000,150.901020,174.720000],[153.850000,155.215204,176.500000],[165.760000,166.654694,179.290000],[172.920000,173.911735,193.930000],[178.940000,180.395408,197.280000],[181.660000,183.363265,210.030000],[180.560000,181.506531,210.690000],[184.410000,185.531633,209.960000],[189.250000,190.733776,210.150000],[189.720000,190.994082,205.380000],[193.010000,194.075306,209.740000],[196.430000,198.246020,220.560000],[200.490000,202.208571,240.030000],[206.840000,210.462857,262.080000],[216.100000,223.380102,273.570000],[217.950000,228.442551,298.310000],[240.062143,245.700000,311.120000],[260.710000,275.469184,379.190000]]}
{"type":"select_mpe3_128_4096", "density":"0.100000", "timings":[[24.970000,25.037959,31.750000],[30.470000,31.027551,32.720000],[35.360000,35.545204,43.540000],[38.300000,38.621939,41.590000],[57.990000,58.303163,62.650000],[78.740000,79.098673,87.320000],[84.280000,84.748163,97.240000],[74.260000,74.640408,79.460000],[78.010000,79.381429,85.320000],[83.640000,84.541837,94.580000],[88.240000,89.364898,108.210000],[93.180000,93.320816,106.920000],[92.660000,93.079184,105.900000],[97.340000,97.762347,105.000000],[101.750000,103.122449,126.340000],[101.300000,102.201122,112.600000],[105.740000,110.408469,168.260000],[109.620000,111.075408,125.390000],[117.530000,118.339694,131.240000],[124.470000,125.789184,156.870000],[132.200000,146.910816,171.860000],[143.870000,154.265204,187.300000],[152.910000,168.524184,188.850000],[175.900000,187.968367,220.040000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_for_compressed_on_macbook/results_release.select.50.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[12.890000,12.973163,13.720000],[15.920000,15.999592,16.670000],[18.070000,18.260204,22.320000],[19.760000,19.852449,20.860000],[22.220000,22.333265,25.950000],[26.110000,26.280204,31.250000],[28.600000,28.865816,33.660000],[30.310000,30.555000,33.540000],[31.730000,32.008367,32.500000],[41.710000,41.937449,47.930000],[44.970000,45.389796,54.440000],[47.230000,47.659796,59.790000],[50.080000,51.299898,59.680000],[56.600000,56.895918,62.960000],[61.030000,61.742449,69.550000],[65.270000,71.200000,78.441327],[70.270000,73.355510,109.780000],[84.090000,85.280102,152.020000],[91.800000,92.902959,108.020000],[103.370000,113.975612,210.520000],[113.100000,117.323061,138.150000],[132.500000,141.950204,186.480000],[140.040000,151.292959,176.150000],[148.020000,156.114388,181.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[13.400000,13.833061,29.190000],[15.970000,16.184184,21.850000],[18.430000,18.665000,24.020000],[20.290000,20.489490,23.690000],[21.990000,22.290918,26.310000],[24.500000,24.675714,30.300000],[28.400000,28.606939,30.790000],[31.100000,31.300612,33.570000],[33.100000,33.369388,35.520000],[35.100000,35.300918,40.080000],[44.340000,44.654184,49.580000],[47.800000,48.097755,65.590000],[50.190000,50.685918,55.490000],[54.840000,55.344694,62.720000],[60.480000,60.877551,68.640000],[64.840000,65.183367,77.730000],[68.580000,69.083061,76.830000],[75.610000,76.305204,90.880000],[91.090000,91.352551,101.410000],[98.060000,99.641224,119.330000],[105.680000,107.752245,134.020000],[124.300000,127.470306,147.430000],[143.500000,146.156837,184.460000],[150.960000,163.645204,201.700000]]}
{"type":"select_basic_128_4096", "density":"0.500000", "timings":[[29.140000,30.070408,35.160000],[32.370000,32.521837,35.770000],[34.320000,35.912449,52.610000],[36.410000,38.006939,54.640000],[37.620000,39.297347,58.920000],[38.040000,39.757347,55.460000],[38.290000,38.612245,45.470000],[38.390000,38.912755,49.140000],[38.550000,38.904694,51.210000],[39.790000,40.221837,46.680000],[41.450000,41.766429,46.250000],[42.040000,42.280102,52.360000],[46.380000,46.736735,51.390000],[49.790000,50.569490,55.160000],[50.800000,51.434796,59.590000],[52.380000,52.848469,58.340000],[52.140000,52.690714,57.450000],[56.290000,57.423061,67.870000],[60.080000,61.212245,72.700000],[61.630000,62.321735,79.370000],[66.080000,66.396224,76.970000],[67.340000,69.517653,82.680000],[71.200000,73.474286,78.800000],[70.660000,73.368061,83.910000]]}
{"type":"select_basic_512_8192", "density":"0.500000", "timings":[[1.700000,1.700000,3.070000],[36.650000,37.713469,41.750000],[36.450000,36.928265,43.040000],[38.430000,38.717041,41.960000],[40.150000,40.477755,45.280000],[41.160000,41.532653,46.200000],[41.360000,42.297143,50.050000],[41.500000,41.813980,49.100000],[41.510000,41.829388,47.580000],[41.990000,42.181735,46.630000],[43.230000,43.516224,49.650000],[43.800000,44.082551,48.630000],[46.190000,46.436633,57.140000],[51.020000,51.545102,57.650000],[55.450000,55.768469,61.400000],[58.070000,58.390510,68.810000],[59.350000,60.995000,65.490000],[64.280000,65.024898,73.300000],[68.470000,69.644796,79.450000],[70.950000,82.148980,91.360000],[76.910000,77.323367,93.270000],[82.050000,84.027245,103.850000],[83.160000,85.903265,102.880000],[85.270000,86.200408,100.720000]]}
{"type":"select_bch_128_4096", "density":"0.500000", "timings":[[28.490000,28.568163,35.280000],[31.160000,31.543571,32.940000],[34.690000,35.154286,40.080000],[38.060000,38.495408,48.100000],[40.750000,41.360612,46.220000],[41.980000,42.415510,45.990000],[42.350000,42.733673,61.650000],[42.910000,43.299082,49.710000],[43.160000,44.179082,52.080000],[43.740000,44.503878,50.790000],[44.720000,45.298776,56.520000],[45.300000,45.920102,59.420000],[48.780000,49.106122,57.890000],[52.740000,53.178980,57.300000],[54.740000,55.380306,61.460000],[55.960000,56.336531,68.550000],[56.300000,56.752857,66.070000],[60.550000,62.458163,73.690000],[63.911735,64.990000,75.790000],[68.070000,69.866939,87.640000],[70.990000,74.908673,97.730000],[72.620000,75.037041,85.390000],[74.240000,78.205204,89.020000],[78.492755,79.050000,89.860000]]}
{"type":"select_bch_512_8192", "density":"0.500000", "timings":[[2.257143,2.270000,2.290000],[36.260000,38.182755,44.540000],[38.980000,39.493469,50.460000],[43.900000,44.554898,54.750000],[45.950000,46.478571,48.080000],[47.380000,48.655918,55.920000],[47.240000,47.643367,52.050000],[47.520000,48.326327,56.570000],[47.620000,48.305714,59.860000],[48.110000,48.514082,56.220000],[48.520000,48.888776,56.030000],[49.020000,49.783061,57.510000],[50.910000,51.352347,67.730000],[55.580000,56.348980,69.040000],[58.440000,58.649490,71.640000],[60.900000,61.534286,65.950000],[63.330000,63.491531,69.190000],[67.600000,68.613776,78.920000],[73.150000,75.907449,79.860000],[82.100000,84.812143,95.890000],[82.340000,87.978265,125.860000],[91.820000,94.385204,109.500000],[109.530000,117.549082,158.700000],[124.450000,125.129490,134.470000]]}
{"type":"select_mpe1_128_4096", "density":"0.500000", "timings":[[32.920000,33.331429,38.940000],[35.270000,35.594082,41.040000],[37.340000,37.454796,42.860000],[41.060000,41.566122,47.010000],[43.930000,44.485204,52.820000],[45.520000,46.098265,57.740000],[46.100000,46.517653,53.860000],[46.580000,46.913265,52.640000],[46.910000,47.176224,54.060000],[47.390000,47.726122,53.890000],[48.390000,48.745510,55.440000],[48.860000,49.162551,51.890000],[52.250000,52.668367,57.320000],[56.270000,56.501939,63.870000],[57.930000,58.376429,66.660000],[59.320000,59.518367,66.330000],[59.820000,60.406939,66.020000],[63.660000,64.193571,75.050000],[68.564694,68.760000,81.100000],[72.450000,75.821224,87.430000],[76.120000,78.380102,96.520000],[74.150000,82.146837,120.780000],[80.410000,81.734388,96.820000],[81.770000,84.291939,92.780000]]}
{"type":"select_mpe2_128_4096", "density":"0.500000", "timings":[[30.910000,30.951122,36.800000],[33.660000,33.982755,40.040000],[36.740000,36.865510,46.350000],[40.050000,40.418469,44.390000],[43.180000,43.460714,49.510000],[44.860000,45.120408,51.520000],[45.370000,46.156122,49.480000],[45.950000,46.329490,53.300000],[45.930000,46.474388,49.460000],[46.290000,46.542143,50.740000],[47.350000,47.629592,52.170000],[47.590000,47.951327,54.690000],[51.130000,51.378367,55.780000],[55.430000,55.557041,59.260000],[57.060000,57.382041,62.490000],[58.600000,58.828571,69.700000],[59.180000,59.856020,72.020000],[63.980000,64.415918,75.860000],[68.140000,69.699388,81.950000],[68.810000,72.903776,84.630000],[74.270000,77.194592,101.630000],[77.580000,82.900408,115.060000],[78.850000,80.595510,111.570000],[81.660000,85.892347,97.750000]]}
{"type":"select_mpe3_128_4096", "density":"0.500000", "timings":[[30.450000,30.588776,33.820000],[34.042959,34.050000,44.350000],[37.140000,38.456939,49.430000],[40.260000,40.786020,51.120000],[43.260000,43.526020,48.640000],[44.830000,45.130204,51.870000],[45.400000,45.677143,49.210000],[45.830000,46.300816,55.230000],[46.020000,46.314388,57.160000],[46.300000,46.556837,48.760000],[47.310000,47.585306,51.860000],[47.520000,47.756020,53.520000],[51.080000,51.403980,63.430000],[55.320000,55.667143,61.240000],[57.140000,57.454490,61.060000],[58.530000,58.862143,64.710000],[60.710000,62.220510,71.460000],[63.670000,64.877143,92.570000],[67.970000,68.316327,76.470000],[71.620000,74.816735,86.470000],[75.260000,79.759592,96.850000],[79.540000,80.393980,87.000000],[79.120000,80.749898,95.270000],[79.150000,83.058163,93.200000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.final_rank_combinations.txt <==
{"type":"rank256", "density":"0.300000", "timings":[[1.600000,1.699796,2.800000],[1.610000,1.671633,2.640000],[1.600000,1.696429,2.980000],[1.610000,1.691531,2.820000],[1.600000,1.695510,2.800000],[1.600000,1.750918,2.710000],[1.600000,1.673061,2.890000],[1.600000,1.752755,3.040000],[1.600000,1.704490,2.590000],[1.600000,1.685408,2.960000],[1.710000,1.830204,2.540000],[1.900000,2.035000,3.440000],[1.930000,2.072653,3.340000],[2.000000,2.108265,3.260000],[2.400000,2.507347,3.560000],[2.900000,3.043163,4.650000],[3.340000,3.477245,4.660000],[3.600000,3.728571,5.380000],[4.200000,4.333367,5.730000],[4.900000,5.111327,6.710000],[5.400000,5.610000,7.110000],[6.000000,6.134796,7.730000],[7.200000,7.353571,9.270000],[8.870000,9.025918,10.570000],[10.500000,10.680918,12.450000]]}
{"type":"rank512", "density":"0.300000", "timings":[[2.400000,2.512857,3.740000],[2.400000,2.511020,3.600000],[2.400000,2.546020,3.750000],[2.400000,2.508367,3.790000],[2.500000,2.618571,3.670000],[2.500000,2.594490,3.820000],[2.400000,2.509592,3.670000],[2.400000,2.523878,3.520000],[2.470000,2.599796,4.020000],[2.620000,2.759694,3.820000],[2.870000,3.049082,4.150000],[2.990000,3.174082,4.520000],[3.100000,3.232653,4.460000],[3.590000,3.773878,5.430000],[4.500000,4.663673,5.950000],[5.490000,5.643265,7.290000],[6.832143,6.900000,8.920000],[7.085306,7.120000,9.270000],[7.404694,7.430000,9.360000],[7.600000,7.613878,9.580000],[7.870918,7.900000,9.810000],[8.800000,8.861837,10.560000],[10.120000,10.203469,11.730000],[11.200000,11.322959,12.970000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.final_select_combinations.txt <==
{"type":"select256", "density":"0.300000", "timings":[[4.261429,4.400000,5.350000],[4.400000,4.532245,5.650000],[4.400000,4.507857,5.680000],[4.400000,4.557245,6.210000],[4.400000,4.525612,5.720000],[4.550000,4.645306,6.340000],[4.420000,4.555306,6.000000],[4.450000,4.575612,5.930000],[4.430000,4.577551,6.080000],[4.430000,4.605102,6.160000],[4.770000,4.900204,6.330000],[5.060000,5.200510,6.600000],[5.220000,5.339286,6.600000],[5.390000,5.512959,7.120000],[5.840000,5.958163,7.420000],[6.360000,6.593980,8.290000],[7.220000,7.337041,8.890000],[8.080000,8.213673,9.930000],[9.250000,9.417041,10.920000],[10.300000,10.447041,12.110000],[11.000000,11.193878,12.740000],[11.960000,12.122347,13.870000],[13.400000,13.569184,15.110000],[15.300000,15.509490,17.380000],[17.000000,17.111224,18.770000]]}
{"type":"select512", "density":"0.300000", "timings":[[7.300000,8.029388,8.620000],[7.450000,8.203878,8.810000],[7.490000,8.214286,9.320000],[7.500000,8.194592,9.020000],[7.420000,8.188061,8.860000],[7.460000,8.158673,8.770000],[7.400000,8.154898,8.770000],[7.490000,8.218163,8.810000],[7.410000,8.176837,8.960000],[7.710000,8.550102,8.960000],[8.000000,8.903878,9.240000],[8.100000,9.084388,9.310000],[8.250000,9.268776,9.400000],[9.040000,10.162347,10.620000],[10.010000,10.927245,11.610000],[11.730000,12.635612,13.420000],[12.900000,13.808265,14.010000],[14.100000,15.075918,15.600000],[15.160000,15.997245,16.890000],[15.830000,16.607143,17.810000],[16.480000,17.065816,17.990000],[18.000000,18.700306,20.110000],[19.990000,20.685000,22.660000],[21.450000,22.346633,23.530000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.immutable_rank.txt <==
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.600000,2.772653,4.200000],[4.410000,4.612551,6.030000],[3.100000,3.314490,4.700000],[2.500000,2.640612,3.950000],[2.400000,2.563776,4.080000],[2.500000,2.643980,4.070000],[2.500000,2.641122,3.980000],[2.400000,2.575612,3.960000],[2.400000,2.545102,4.010000],[2.200000,2.416939,3.750000],[3.090000,3.215102,4.560000],[3.500000,3.693469,5.120000],[3.300000,3.502755,5.030000],[3.480000,3.623878,5.150000],[3.770000,3.926735,5.220000],[4.580000,4.698163,6.150000],[5.600000,5.756327,7.390000],[6.300000,6.443265,7.580000],[9.373265,10.000000,11.070000],[11.050000,11.253367,12.900000],[11.700000,11.897041,13.610000],[13.000000,13.329388,14.990000],[15.550000,15.769082,18.030000],[18.350000,18.538061,20.530000],[19.000000,19.369796,21.570000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.394694,3.870000],[1.710000,1.871122,2.710000],[1.500000,1.594388,2.460000],[1.410000,1.499082,2.800000],[1.200000,1.323061,2.300000],[1.310000,1.398367,2.120000],[1.210000,1.308673,2.470000],[1.210000,1.306327,1.860000],[1.800000,1.919082,3.180000],[2.200000,2.430510,3.560000],[1.900000,2.013265,3.170000],[2.000000,2.112959,3.240000],[2.000000,2.155918,3.060000],[2.100000,2.263980,3.540000],[2.300000,2.466939,4.060000],[3.100000,3.312857,4.940000],[5.800000,5.925612,7.740000],[6.700000,6.836327,8.730000],[7.700000,7.901429,9.840000],[8.400000,8.618163,10.440000],[9.050000,9.263163,11.040000],[10.400000,10.535612,12.540000],[12.800000,13.042143,15.020000]]}
{"type":"sdsl_v", "density":"0.500000", "timings":[[1.900000,1.975306,2.950000],[1.900000,1.980816,3.060000],[1.900000,1.974694,3.160000],[1.900000,2.018061,3.060000],[1.900000,1.982245,3.070000],[1.900000,1.979694,3.030000],[1.900000,1.970000,3.080000],[1.900000,1.994796,3.180000],[1.900000,1.996327,3.170000],[1.900000,1.967041,3.200000],[2.000000,2.083469,3.220000],[2.100000,2.204490,3.560000],[2.100000,2.246531,3.270000],[2.300000,2.455306,3.750000],[2.500000,2.610000,3.800000],[3.100000,3.221122,4.300000],[4.300000,4.439184,5.850000],[5.000000,5.140000,6.490000],[5.800000,5.958673,7.450000],[6.420000,6.622755,8.230000],[7.000000,7.123878,8.400000],[7.800000,7.932857,9.290000],[9.500000,9.584592,11.110000],[12.400000,12.600306,14.370000],[16.100000,16.285918,18.570000]]}
{"type":"sdsl_v5", "density":"0.500000", "timings":[[7.700000,7.969286,9.470000],[8.900000,9.206633,10.290000],[8.990000,9.241735,10.530000],[9.040000,9.230000,10.630000],[9.000000,9.233163,10.720000],[9.100000,9.325204,10.760000],[8.960000,9.160000,10.550000],[8.910000,9.118571,10.910000],[9.000000,9.261224,11.090000],[9.000000,9.175408,10.670000],[8.910000,9.125306,10.990000],[9.080000,9.227755,10.800000],[9.100000,9.297857,11.140000],[9.100000,9.358673,11.140000],[9.300000,9.558776,11.410000],[9.400000,9.640000,11.390000],[10.400000,10.679388,12.510000],[11.100000,11.231122,13.050000],[12.000000,12.230000,13.910000],[12.600000,12.839796,14.890000],[12.900000,13.064490,14.440000],[13.510000,13.791327,15.460000],[15.600000,15.825918,17.930000],[17.560000,17.878163,19.840000],[18.900000,19.168265,21.190000]]}
{"type":"sdsl_il", "density":"0.500000", "timings":[[4.980000,5.170000,6.520000],[6.600000,6.888571,8.300000],[6.080000,6.260204,8.100000],[5.800000,6.030510,7.150000],[6.790000,7.002041,8.370000],[5.750000,5.918980,7.310000],[5.730000,5.890918,7.510000],[5.780000,6.093673,7.390000],[6.800000,6.919694,8.620000],[5.790000,5.943367,7.350000],[7.200000,7.430204,9.150000],[6.800000,6.973776,8.500000],[5.790000,6.020816,7.530000],[5.960000,6.154796,7.880000],[5.900000,6.109286,7.790000],[6.310000,6.567959,8.160000],[6.900000,7.095816,8.680000],[6.500000,6.639388,8.330000],[7.280000,7.488878,9.240000],[7.550000,7.769592,9.160000],[7.300000,7.495612,9.210000],[7.840000,8.026939,9.720000],[9.300000,9.406327,10.870000],[10.700000,10.804388,12.180000],[11.600000,11.784388,12.860000]]}
{"type":"succinct_v", "density":"0.500000", "timings":[[1.590000,1.695204,3.100000],[1.600000,1.687755,2.560000],[1.800000,1.904796,3.150000],[1.800000,1.916531,3.160000],[1.600000,1.682959,2.570000],[1.800000,1.882143,2.810000],[1.800000,1.913061,2.980000],[1.830000,1.950714,2.970000],[1.600000,1.691837,2.960000],[1.800000,1.894694,2.950000],[1.600000,1.680816,2.470000],[1.720000,1.871327,2.590000],[1.800000,1.935000,3.190000],[1.900000,1.970714,3.070000],[2.000000,2.142143,3.240000],[2.400000,2.522551,3.940000],[3.600000,3.704490,5.280000],[4.060000,4.176020,5.920000],[4.680000,4.785204,6.160000],[5.400000,5.637755,7.200000],[6.210000,6.368469,7.730000],[7.390000,7.496122,9.260000],[9.200000,9.386531,10.780000],[12.400000,12.702347,13.950000],[16.400000,16.565918,18.150000]]}
{"type":"poppy", "density":"0.500000", "timings":[[6.200000,6.318776,8.060000],[7.900000,8.055510,9.630000],[10.400000,10.730918,12.520000],[10.900000,11.077347,12.810000],[10.490000,10.737245,12.790000],[10.340000,10.569796,12.410000],[10.300000,10.479898,12.530000],[10.700000,10.868061,12.670000],[10.460000,10.673469,12.570000],[10.900000,11.163469,12.950000],[10.720000,10.963367,12.990000],[10.460000,10.685816,12.620000],[10.400000,10.544082,12.160000],[10.560000,10.754898,12.280000],[10.490000,10.710204,12.200000],[11.100000,11.324898,12.890000],[10.800000,11.060204,12.630000],[11.490000,11.690408,13.310000],[11.860000,12.019592,13.510000],[12.090000,12.225816,13.940000],[12.390000,12.506633,14.300000],[13.300000,13.683265,15.340000],[14.800000,14.985000,16.430000],[16.300000,16.546531,18.530000],[17.510000,17.751837,19.350000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.immutable_select.txt <==
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,AVX2_POPCNT_AVX512_PREFIX_SUM>", "density":"0.300000", "timings":[[11.120000,11.264286,12.790000],[16.570000,16.917857,18.580000],[14.680000,14.917041,16.540000],[13.400000,13.659898,15.020000],[12.810000,12.940306,14.420000],[12.450000,12.766939,14.320000],[12.750000,12.777449,14.400000],[12.400000,12.615102,14.170000],[12.220000,12.320714,14.100000],[12.270000,12.327959,14.020000],[22.400000,22.635510,24.460000],[22.350000,22.980102,25.520000],[22.800000,23.334286,25.790000],[23.200000,23.831327,26.930000],[24.300000,24.856429,27.530000],[25.500000,25.959490,28.860000],[31.790000,32.647755,35.260000],[31.120000,32.059694,35.060000],[46.240000,47.074286,50.240000],[51.500000,52.183061,55.860000],[56.560000,57.547755,61.140000],[64.050000,64.473061,67.970000],[71.030000,71.561939,74.810000],[75.260000,75.990204,80.050000],[80.400000,81.134184,84.540000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[6.340000,6.590918,8.340000],[5.340000,5.568469,7.190000],[4.960000,5.158878,6.800000],[4.660000,4.827857,6.380000],[4.460000,4.707143,6.240000],[4.410000,4.614592,6.150000],[4.390000,4.522653,6.060000],[4.580000,4.784694,6.400000],[12.260000,12.660816,14.620000],[12.080000,12.294796,14.270000],[12.260000,12.609388,14.690000],[12.400000,12.866122,14.740000],[12.720000,12.970510,15.130000],[13.200000,13.626122,15.970000],[13.800000,14.209286,16.490000],[14.720000,15.071224,17.190000],[27.530000,28.018878,30.840000],[31.330000,31.870306,34.860000],[36.020000,36.418776,39.570000],[40.610000,41.297959,43.950000],[43.890000,44.755204,47.940000],[47.760000,48.563163,51.260000],[51.990000,52.732245,55.360000]]}
{"type":"sdsl_mcl", "density":"0.500000", "timings":[[10.900000,11.141633,12.370000],[10.980000,11.123980,12.810000],[11.940000,12.106020,14.010000],[12.400000,12.523163,14.140000],[11.810000,12.002143,13.700000],[12.570000,12.761224,14.510000],[12.370000,12.533061,14.270000],[12.600000,12.900918,14.770000],[14.200000,14.364082,16.340000],[14.430000,14.815816,16.910000],[15.300000,15.671735,18.190000],[15.670000,16.055000,18.220000],[16.360000,16.711735,18.990000],[17.100000,17.502143,19.620000],[18.580000,18.975918,21.390000],[18.600000,19.121327,21.250000],[22.330000,22.797857,25.480000],[26.480000,27.135204,29.930000],[31.920000,32.536122,35.280000],[35.500000,36.083469,39.010000],[38.960000,39.489592,42.700000],[42.150000,42.735102,45.370000],[45.810000,46.670204,49.600000],[44.510000,45.183776,48.670000],[53.770000,54.804286,57.960000]]}
{"type":"sdsl_il", "density":"0.500000", "timings":[[12.910000,13.188980,14.770000],[15.690000,16.064388,17.690000],[19.920000,20.192347,22.220000],[22.890000,23.168163,25.890000],[25.810000,26.064592,28.370000],[29.320000,29.638571,32.670000],[33.100000,33.519184,36.690000],[36.700000,37.235000,40.710000],[41.940000,43.102347,46.930000],[46.620000,47.693265,51.750000],[51.820000,53.193571,57.970000],[58.230000,59.677245,64.740000],[63.450000,64.179286,70.580000],[68.100000,68.803673,74.380000],[74.270000,75.253265,80.990000],[82.640000,83.427551,90.040000],[106.230000,108.041224,114.920000],[119.600000,122.001020,129.370000],[147.790000,149.240612,157.510000],[172.230000,174.642347,182.230000],[195.840000,197.909082,208.140000],[231.350000,233.747857,242.420000],[271.560000,273.668571,281.330000],[328.800000,331.725102,338.030000],[443.140000,447.917041,455.070000]]}
{"type":"succinct_hbs", "density":"0.500000", "timings":[[9.400000,9.613980,11.040000],[9.400000,9.632143,11.450000],[13.600000,13.777143,15.260000],[13.520000,13.699490,15.450000],[14.080000,14.513673,15.700000],[14.320000,14.507959,16.530000],[14.100000,14.385306,16.310000],[14.100000,14.264490,15.910000],[13.850000,14.026735,15.740000],[13.950000,14.303673,15.850000],[13.950000,14.127755,15.710000],[14.780000,15.096429,16.740000],[16.070000,16.338265,18.460000],[17.130000,17.369694,19.830000],[18.500000,19.042449,20.750000],[20.110000,20.340816,22.420000],[24.690000,25.161122,27.320000],[31.200000,31.687245,34.520000],[38.970000,39.506531,42.460000],[47.080000,47.543571,50.480000],[52.970000,53.312755,56.050000],[57.800000,58.685612,61.510000],[60.960000,61.491327,64.510000],[65.550000,65.931633,69.210000],[71.120000,71.915714,75.780000]]}
{"type":"succinct_darray", "density":"0.500000", "timings":[[4.800000,4.967245,6.280000],[5.910000,6.087755,7.520000],[6.880000,7.117551,8.790000],[7.120000,7.345306,8.890000],[6.800000,6.958571,8.420000],[7.500000,7.685714,8.940000],[7.300000,7.591735,9.020000],[7.420000,7.726020,9.520000],[7.350000,7.604082,9.420000],[7.520000,7.814490,9.590000],[8.000000,8.265918,10.210000],[8.470000,8.755102,10.460000],[8.860000,9.140714,10.480000],[9.500000,9.773265,11.640000],[10.300000,10.495204,12.350000],[11.790000,12.610918,14.110000],[14.620000,14.947755,17.420000],[18.700000,18.968265,21.360000],[23.410000,23.679592,25.950000],[26.700000,27.167041,29.020000],[28.600000,28.811735,30.920000],[30.590000,30.830714,33.270000],[33.900000,34.227857,36.850000],[37.390000,37.856633,40.840000],[41.600000,42.064388,45.540000]]}
{"type":"poppy", "density":"0.500000", "timings":[[13.700000,13.968265,15.920000],[16.920000,17.335102,19.590000],[19.790000,20.222857,22.690000],[22.030000,22.480714,24.960000],[25.030000,25.490204,28.330000],[27.600000,28.249286,31.250000],[29.300000,29.868673,33.130000],[29.620000,30.018878,33.110000],[29.100000,29.492653,33.440000],[29.370000,29.985918,33.360000],[29.940000,30.215918,33.510000],[30.600000,30.876429,34.110000],[31.360000,31.723163,34.320000],[32.060000,32.416020,35.350000],[33.680000,34.229490,37.470000],[35.270000,35.659898,39.270000],[41.200000,41.665714,45.430000],[50.780000,51.492755,55.350000],[47.630000,48.210816,51.810000],[72.600000,73.688163,77.230000],[54.420000,55.312245,58.550000],[59.370000,62.939592,64.780000],[96.120000,100.974388,102.820000],[67.140000,67.807347,71.960000],[100.530000,101.897041,106.470000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.popcnt256.txt <==
{"type":"builtin", "density":"0.300000", "timings":[[0.899184,0.900000,2.290000],[0.900000,0.900816,2.520000],[0.899898,0.900000,2.570000],[0.900000,0.900816,2.700000],[0.900000,0.903980,2.770000],[0.900000,0.900000,2.810000],[0.900000,0.900000,2.660000],[0.900000,0.901429,2.740000],[0.900000,0.901429,2.630000],[0.900000,0.901020,2.770000],[1.000000,1.004388,2.750000],[1.090000,1.193776,2.790000],[1.160000,1.317041,2.730000],[1.200000,1.388776,2.810000],[1.590000,1.768673,3.170000],[1.840000,1.912449,3.210000],[1.910000,2.095918,3.520000],[2.100000,2.235204,3.630000],[2.590000,2.725408,4.160000],[3.200000,3.397449,4.940000],[3.700000,3.937959,5.600000],[4.200000,4.405918,6.030000],[5.500000,5.729388,7.490000],[7.560000,7.748163,9.500000],[9.620000,9.801837,11.630000]]}
{"type":"broadword", "density":"0.300000", "timings":[[4.200000,4.323571,5.720000],[4.200000,4.369898,5.930000],[4.200000,4.367755,6.020000],[4.200000,4.378980,6.010000],[4.200000,4.394388,5.950000],[4.200000,4.411531,5.930000],[4.200000,4.430510,5.980000],[4.200000,4.421735,5.980000],[4.200000,4.405816,6.020000],[4.200000,4.385306,5.980000],[4.400000,4.610408,6.220000],[4.800000,5.003061,6.610000],[4.900000,5.133878,6.710000],[5.100000,5.303980,7.060000],[5.600000,5.838776,7.560000],[6.400000,6.667143,8.550000],[7.500000,7.701020,9.690000],[8.700000,8.961939,10.960000],[10.360000,10.685000,12.680000],[11.900000,12.189898,14.260000],[13.050000,13.370408,15.760000],[14.500000,14.826224,16.990000],[17.000000,17.280306,19.640000],[19.700000,19.989082,22.480000],[21.900000,22.172857,24.550000]]}
{"type":"avx2", "density":"0.300000", "timings":[[1.619694,1.840000,2.580000],[2.500000,2.668673,4.100000],[2.400000,2.620918,4.080000],[2.110000,2.244796,3.700000],[1.910000,2.010204,3.370000],[1.820000,1.898673,3.300000],[1.740000,1.823776,3.320000],[1.700000,1.827041,3.170000],[1.720000,1.771735,3.220000],[1.740000,1.836735,3.210000],[1.800000,1.952245,3.290000],[1.940000,2.137347,3.390000],[2.020000,2.249286,3.710000],[2.100000,2.316735,3.770000],[2.330000,2.554490,4.060000],[2.700000,2.912653,4.290000],[3.000000,3.261837,4.770000],[3.300000,3.488571,5.030000],[3.890000,4.063673,5.720000],[4.400000,4.591122,6.210000],[4.800000,5.020918,6.750000],[5.300000,5.518673,7.150000],[6.300000,6.535204,8.280000],[7.800000,8.040510,9.800000],[9.400000,9.662245,11.500000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.popcnt512.txt <==
{"type":"builtin", "density":"0.300000", "timings":[[1.700000,1.871327,3.710000],[1.720000,1.884592,3.720000],[1.720000,1.882653,3.730000],[1.700000,1.870816,3.760000],[1.760000,1.887857,3.800000],[1.700000,1.888469,3.750000],[1.700000,1.870612,3.740000],[1.740000,1.893571,3.780000],[1.700000,1.888265,3.760000],[1.800000,1.961837,3.740000],[2.000000,2.160306,3.720000],[2.140000,2.327653,3.640000],[2.260000,2.451429,3.900000],[2.720000,2.888367,4.340000],[3.300000,3.470918,5.000000],[3.800000,3.995204,5.620000],[4.520000,4.770612,6.250000],[5.560000,5.775204,7.410000],[6.360000,6.611837,8.320000],[6.860000,7.142449,8.820000],[7.400000,7.624388,9.410000],[8.580000,8.802041,10.640000],[10.220000,10.556837,12.430000],[11.600000,11.789694,13.700000]]}
{"type":"broadword", "density":"0.300000", "timings":[[8.400000,8.586735,10.550000],[8.400000,8.604184,10.540000],[8.400000,8.617041,10.600000],[8.400000,8.590816,10.620000],[8.400000,8.562347,10.580000],[8.400000,8.728980,10.620000],[8.400000,8.630306,10.620000],[8.400000,8.601224,10.600000],[8.400000,8.627959,10.640000],[8.700000,8.931020,10.710000],[9.400000,9.582041,11.470000],[9.700000,9.903776,11.870000],[10.000000,10.192755,12.070000],[11.000000,11.328367,13.210000],[13.100000,13.410306,15.550000],[16.400000,16.698571,19.240000],[20.800000,21.260510,23.590000],[24.400000,24.672041,27.270000],[27.400000,27.670102,30.390000],[29.100000,29.516020,31.950000],[30.900000,31.433980,34.150000],[35.100000,35.567245,38.610000],[40.330000,41.050306,43.670000],[44.350000,44.926020,48.520000]]}
{"type":"avx512", "density":"0.300000", "timings":[[2.010000,2.405510,3.340000],[2.010000,2.421531,3.450000],[2.010000,2.422449,3.590000],[2.000000,2.442551,3.660000],[2.010000,2.432755,3.350000],[2.050000,2.440816,3.660000],[2.070000,2.438367,3.680000],[2.060000,2.434286,3.670000],[2.080000,2.444898,3.660000],[2.220000,2.513571,3.860000],[2.540000,2.774082,4.120000],[2.610000,2.841429,4.350000],[2.710000,2.981224,4.320000],[3.010000,3.252653,4.680000],[3.320000,3.571224,5.060000],[4.120000,4.349694,5.900000],[4.910000,5.132041,6.750000],[5.800000,6.044388,7.690000],[6.590000,6.753878,8.520000],[7.000000,7.204388,8.930000],[7.300000,7.566020,9.420000],[8.350000,8.535306,10.260000],[9.700000,9.914286,11.720000],[11.100000,11.284388,13.220000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.prefixsum256.txt <==
{"type":"loop", "density":"0.300000", "timings":[[4.987755,5.340000,7.420000],[4.977245,5.390000,7.500000],[4.972857,5.380000,7.430000],[4.983571,5.380000,7.410000],[5.076531,5.320000,7.440000],[4.946939,5.310000,7.450000],[5.052143,5.320000,7.420000],[4.973980,5.340000,7.400000],[4.977245,5.310000,7.310000],[5.001429,5.310000,7.360000],[5.030816,5.320000,7.190000],[5.008265,5.350000,7.410000],[4.989694,5.350000,7.430000],[4.993469,5.360000,7.280000],[5.034184,5.370000,7.480000],[5.033265,5.390000,7.620000],[5.051633,5.340000,7.620000],[5.075816,5.360000,7.580000],[5.075408,5.400000,7.630000],[5.140510,5.400000,7.640000],[5.178367,5.400000,7.750000],[5.254286,5.510000,7.790000],[5.680918,5.710000,8.040000],[6.900000,7.102857,8.950000],[8.800000,9.015000,10.950000]]}
{"type":"unrolled", "density":"0.300000", "timings":[[1.140000,1.200918,2.020000],[1.130000,1.212755,2.150000],[1.140000,1.203673,1.830000],[1.110000,1.202245,1.840000],[1.130000,1.255714,1.940000],[1.200000,1.301531,2.160000],[1.180000,1.257857,1.880000],[1.190000,1.259082,2.260000],[1.170000,1.266327,2.330000],[1.180000,1.247449,2.510000],[1.310000,1.423878,2.230000],[1.500000,1.614286,2.990000],[1.600000,1.702245,3.150000],[1.600000,1.802551,2.640000],[1.900000,2.042755,3.430000],[2.200000,2.319082,3.630000],[2.600000,2.717959,4.150000],[2.800000,2.934184,4.360000],[3.300000,3.456122,4.970000],[3.980000,4.155306,5.690000],[4.400000,4.628980,6.170000],[4.890000,5.060204,6.600000],[6.200000,6.435102,8.030000],[8.270000,8.561224,10.300000],[10.240000,10.483980,12.290000]]}
{"type":"parallel", "density":"0.300000", "timings":[[0.900000,0.900204,0.940000],[0.911122,0.970000,1.020000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.000000],[1.000000,1.010204,1.630000],[1.000000,1.001224,1.360000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.060000,1.104082,1.800000],[1.130000,1.205204,2.000000],[1.190000,1.222041,2.360000],[1.230000,1.297143,2.300000],[1.300000,1.413980,2.800000],[1.660000,1.781939,3.150000],[1.920000,2.049490,3.330000],[2.110000,2.208673,3.590000],[2.400000,2.547551,4.050000],[2.900000,3.038367,4.540000],[3.310000,3.496531,4.940000],[3.760000,3.978571,5.560000],[5.000000,5.261122,6.890000],[6.800000,7.068980,8.790000],[8.800000,9.002041,10.740000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.prefixsum512.txt <==
{"type":"loop", "density":"0.300000", "timings":[[6.180000,6.759694,8.310000],[6.190000,6.739694,8.490000],[6.180000,6.766531,8.550000],[6.180000,6.786531,8.530000],[6.190000,6.766327,8.570000],[6.190000,6.757551,8.550000],[6.190000,6.756020,8.500000],[6.200000,6.765102,8.570000],[6.190000,6.738571,8.560000],[6.200000,6.806939,8.540000],[6.180000,6.783980,8.410000],[6.200000,6.779592,8.580000],[6.210000,6.744286,8.490000],[6.210000,6.799490,8.550000],[6.260000,6.743163,8.550000],[6.270000,6.785714,8.580000],[6.300000,6.787143,8.530000],[6.360000,6.870408,8.620000],[6.450000,6.933776,8.800000],[6.500000,6.988776,8.810000],[6.590000,7.055102,8.820000],[6.930000,7.340306,9.200000],[8.000000,8.299388,10.140000],[9.670000,9.880306,11.690000]]}
{"type":"unrolled", "density":"0.300000", "timings":[[1.920000,2.043265,3.350000],[1.920000,2.064592,3.560000],[1.900000,2.070408,3.480000],[1.920000,2.072551,3.470000],[2.000000,2.134796,3.680000],[2.000000,2.128061,3.530000],[1.920000,2.079694,3.520000],[1.900000,2.086531,3.550000],[2.010000,2.115714,3.550000],[2.100000,2.259592,3.740000],[2.400000,2.525000,3.920000],[2.500000,2.673571,4.040000],[2.600000,2.766735,4.250000],[3.000000,3.202347,4.660000],[3.800000,3.939898,5.580000],[4.600000,4.752857,6.260000],[5.230000,5.394592,7.130000],[6.200000,6.337143,8.050000],[7.100000,7.233571,8.960000],[7.600000,7.750510,9.460000],[8.100000,8.271837,9.990000],[9.300000,9.414286,11.030000],[10.900000,11.071020,12.770000],[12.800000,12.929388,14.830000]]}
{"type":"parallel", "density":"0.300000", "timings":[[3.600000,3.765816,5.420000],[3.600000,3.772755,5.440000],[3.600000,3.803367,5.470000],[3.600000,3.769286,5.530000],[3.700000,3.841020,5.540000],[3.700000,3.880000,5.480000],[3.600000,3.824082,5.470000],[3.630000,3.846429,5.510000],[3.700000,3.880918,5.530000],[3.700000,3.919898,5.600000],[3.800000,3.942245,5.630000],[3.900000,4.081429,5.680000],[3.900000,4.105204,5.800000],[4.200000,4.349388,5.860000],[5.100000,5.235612,6.850000],[5.700000,5.845204,7.580000],[6.100000,6.227041,7.830000],[6.700000,6.900204,8.650000],[7.300000,7.519490,9.270000],[7.660000,7.906122,9.660000],[8.000000,8.313571,10.100000],[10.400000,10.678367,12.590000],[11.700000,11.912857,13.840000],[13.100000,13.348571,15.580000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.rank256.txt <==
{"type":"broadword_loop", "density":"0.300000", "timings":[[6.246633,6.730000,8.000000],[6.323469,6.760000,8.470000],[6.333980,6.760000,8.640000],[6.307449,6.740000,9.030000],[6.367449,6.730000,8.620000],[6.327041,6.730000,8.970000],[6.344082,6.730000,8.840000],[6.379490,6.700000,9.070000],[6.338878,6.720000,8.930000],[6.378776,6.720000,8.790000],[6.458163,6.800000,9.440000],[6.575918,6.900000,8.800000],[6.619796,6.920000,9.110000],[6.765408,6.990000,9.130000],[7.177959,7.400000,9.480000],[7.493673,7.690000,10.030000],[7.788163,7.900000,10.360000],[8.449286,8.500000,10.820000],[9.298776,9.300000,11.730000],[10.300000,10.434592,12.810000],[11.000000,11.155102,13.500000],[12.000000,12.144082,14.070000],[14.000000,14.160612,16.130000],[16.390000,16.535612,18.600000],[18.600000,18.769490,20.780000]]}
{"type":"broadword_unrolled", "density":"0.300000", "timings":[[5.100000,5.283367,6.850000],[5.100000,5.333980,6.820000],[5.100000,5.276531,6.670000],[5.100000,5.315510,6.820000],[5.100000,5.315510,6.740000],[5.200000,5.362653,6.780000],[5.150000,5.344898,6.860000],[5.100000,5.350102,6.900000],[5.100000,5.352653,6.910000],[5.200000,5.397041,6.790000],[5.500000,5.638673,7.100000],[5.800000,6.038776,7.730000],[6.100000,6.258163,7.920000],[6.300000,6.493878,8.360000],[7.100000,7.278980,8.710000],[8.600000,8.761429,10.500000],[9.700000,10.017857,11.880000],[11.200000,11.421020,13.030000],[13.400000,13.664184,15.690000],[15.680000,15.975306,17.850000],[17.200000,17.502347,19.390000],[18.900000,19.284898,20.640000],[21.500000,21.901020,23.230000],[24.760000,25.155102,26.820000],[27.480000,27.854796,29.640000]]}
{"type":"builtin_loop", "density":"0.300000", "timings":[[4.371020,4.390000,5.880000],[4.400000,4.415408,5.830000],[4.403878,4.410000,5.810000],[4.400000,4.416531,5.980000],[4.367245,4.410000,5.910000],[4.346327,4.400000,5.920000],[4.400000,4.412653,5.980000],[4.391837,4.400000,5.950000],[4.401531,4.410000,6.010000],[4.369286,4.410000,5.930000],[4.400000,4.410204,5.810000],[4.412347,4.490000,5.980000],[4.500000,4.509898,6.160000],[4.500000,4.505000,6.090000],[4.600000,4.629388,6.160000],[4.700000,4.754898,6.320000],[4.800000,4.835612,6.300000],[4.900000,4.946327,6.520000],[5.100000,5.166735,6.470000],[5.310000,5.414184,6.830000],[5.500000,5.605714,6.910000],[5.700000,5.824490,7.240000],[6.400000,6.511531,8.020000],[7.700000,7.830612,9.250000],[9.130000,9.272959,10.540000]]}
{"type":"builtin_unrolled", "density":"0.300000", "timings":[[1.600000,1.699796,2.800000],[1.610000,1.671633,2.640000],[1.600000,1.696429,2.980000],[1.610000,1.691531,2.820000],[1.600000,1.695510,2.800000],[1.600000,1.750918,2.710000],[1.600000,1.673061,2.890000],[1.600000,1.752755,3.040000],[1.600000,1.704490,2.590000],[1.600000,1.685408,2.960000],[1.710000,1.830204,2.540000],[1.900000,2.035000,3.440000],[1.930000,2.072653,3.340000],[2.000000,2.108265,3.260000],[2.400000,2.507347,3.560000],[2.900000,3.043163,4.650000],[3.340000,3.477245,4.660000],[3.600000,3.728571,5.380000],[4.200000,4.333367,5.730000],[4.900000,5.111327,6.710000],[5.400000,5.610000,7.110000],[6.000000,6.134796,7.730000],[7.200000,7.353571,9.270000],[8.870000,9.025918,10.570000],[10.500000,10.680918,12.450000]]}
{"type":"builtin_parallel", "density":"0.300000", "timings":[[7.300000,7.434898,8.950000],[7.300000,7.470510,9.220000],[7.300000,7.531224,9.120000],[7.300000,7.467449,9.250000],[7.300000,7.484286,9.270000],[7.300000,7.499592,9.130000],[7.300000,7.484796,9.140000],[7.300000,7.469694,9.030000],[7.300000,7.473673,9.150000],[7.300000,7.424694,8.930000],[7.300000,7.418163,9.130000],[7.300000,7.487347,8.750000],[7.300000,7.452551,9.010000],[7.300000,7.442449,9.180000],[7.400000,7.500000,9.060000],[7.400000,7.539490,9.060000],[7.420000,7.542755,9.310000],[7.410000,7.572245,9.300000],[7.700000,7.836939,9.750000],[8.200000,8.360918,9.920000],[8.600000,8.750612,10.380000],[9.100000,9.208878,11.070000],[10.400000,10.451837,12.410000],[11.850000,11.940714,13.950000],[12.950000,13.034796,14.890000]]}
{"type":"avx2_loop", "density":"0.300000", "timings":[[6.078980,6.660000,8.840000],[6.081633,6.630000,9.260000],[6.080714,6.640000,8.630000],[6.084184,6.630000,8.860000],[6.065306,6.630000,8.750000],[6.090510,6.640000,8.680000],[6.076837,6.640000,8.560000],[6.068776,6.640000,8.810000],[6.074490,6.650000,8.810000],[6.089286,6.640000,9.030000],[6.078367,6.630000,8.600000],[6.056429,6.690000,8.790000],[6.161735,6.640000,8.860000],[6.163776,6.640000,9.190000],[6.130510,6.670000,9.060000],[6.191429,6.700000,9.080000],[6.120408,6.630000,9.010000],[6.210408,6.650000,9.100000],[6.318163,6.690000,9.160000],[6.387755,6.710000,9.210000],[6.482653,6.700000,9.100000],[6.622653,6.800000,9.410000],[6.995612,7.150000,9.360000],[7.882857,7.920000,9.980000],[8.880000,8.925408,10.660000]]}
{"type":"avx2_unrolled", "density":"0.300000", "timings":[[3.380000,3.490612,4.720000],[3.580000,3.675714,4.860000],[3.550000,3.657653,5.010000],[3.671327,3.710000,4.680000],[3.540000,3.652959,5.220000],[3.590000,3.677755,4.860000],[3.560000,3.701429,5.300000],[3.580000,3.700714,5.020000],[3.570000,3.692347,5.210000],[3.580000,3.701224,5.100000],[3.760000,3.923776,5.460000],[4.060000,4.202551,5.850000],[4.150000,4.295408,5.770000],[4.250000,4.405510,5.930000],[4.650000,4.773673,6.320000],[5.050000,5.214694,6.670000],[5.960000,6.064082,7.620000],[6.770000,6.902959,8.260000],[7.580000,7.725510,9.160000],[8.600000,8.758673,10.170000],[9.300000,9.463878,10.870000],[10.010000,10.201020,11.540000],[11.520000,11.730408,13.530000],[13.680000,13.799184,15.270000],[15.470000,15.675102,17.190000]]}
{"type":"avx2_parallel", "density":"0.300000", "timings":[[3.060000,3.155816,4.410000],[3.220000,3.333469,4.600000],[3.230000,3.335714,4.600000],[3.210000,3.352653,4.520000],[3.220000,3.339592,4.510000],[3.220000,3.326224,4.630000],[3.210000,3.366531,4.730000],[3.210000,3.359592,4.650000],[3.230000,3.334898,4.460000],[3.250000,3.390816,4.650000],[3.420000,3.550306,4.740000],[3.630000,3.732653,5.340000],[3.810000,3.910918,5.270000],[3.850000,3.953265,5.440000],[4.170000,4.276020,5.490000],[4.850000,4.995510,6.170000],[5.480000,5.597449,6.970000],[6.170000,6.254286,7.460000],[7.100000,7.226020,8.980000],[7.900000,8.030408,9.510000],[8.500000,8.619184,10.060000],[9.300000,9.401837,10.900000],[10.800000,10.901837,12.270000],[13.000000,13.145918,14.520000],[14.700000,14.848265,16.370000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.rank512.txt <==
{"type":"broadword_loop", "density":"0.300000", "timings":[[9.510000,9.674490,10.980000],[9.570000,9.754388,10.510000],[9.550000,9.653673,10.700000],[9.530000,9.711837,10.900000],[9.540000,9.675102,10.690000],[9.560000,9.688776,10.950000],[9.580000,9.828469,10.870000],[9.580000,9.657959,10.830000],[9.550000,9.720306,10.960000],[9.610000,9.735612,10.790000],[9.730000,9.896224,10.850000],[9.800000,9.896429,11.080000],[9.840000,9.935612,11.040000],[10.010000,10.185204,11.250000],[10.310000,10.440000,11.700000],[10.980000,11.038367,12.380000],[11.680000,11.803163,13.320000],[13.040000,13.199592,14.640000],[14.280000,14.432551,16.100000],[15.220000,15.386122,17.240000],[16.420000,16.657755,18.950000],[18.790000,19.032143,21.200000],[21.880000,22.328367,24.420000],[24.490000,24.906837,27.010000]]}
{"type":"broadword_unrolled", "density":"0.300000", "timings":[[9.400000,9.488673,10.920000],[9.400000,9.533571,11.100000],[9.400000,9.506837,10.950000],[9.400000,9.615612,11.030000],[9.400000,9.563469,10.940000],[9.400000,9.583878,10.990000],[9.400000,9.532551,10.820000],[9.400000,9.582857,11.140000],[9.400000,9.562959,11.010000],[9.700000,9.929388,11.440000],[10.200000,10.447551,11.760000],[10.500000,10.775510,12.360000],[10.800000,11.134592,12.720000],[11.800000,12.064898,13.650000],[14.310000,14.561837,16.210000],[18.300000,18.540000,20.360000],[21.380000,21.683163,23.680000],[24.180000,24.475204,26.730000],[26.400000,26.957653,28.960000],[28.100000,28.654898,30.960000],[29.990000,30.481837,32.990000],[33.990000,34.465408,37.160000],[38.950000,39.490918,42.060000],[43.260000,43.758980,46.460000]]}
{"type":"builtin_loop", "density":"0.300000", "timings":[[6.068878,6.320000,7.980000],[6.041429,6.330000,8.220000],[6.074694,6.340000,8.180000],[6.066122,6.330000,8.160000],[6.086531,6.340000,8.000000],[6.081531,6.350000,8.060000],[6.073061,6.320000,8.020000],[6.088776,6.350000,7.960000],[6.164796,6.360000,8.000000],[6.137959,6.370000,7.880000],[6.207653,6.400000,8.150000],[6.311429,6.440000,8.170000],[6.320000,6.410000,8.280000],[6.479082,6.510000,8.490000],[6.628367,6.690000,8.680000],[6.780000,6.783673,8.480000],[6.832143,6.900000,8.920000],[7.085306,7.120000,9.270000],[7.404694,7.430000,9.360000],[7.600000,7.613878,9.580000],[7.870918,7.900000,9.810000],[8.800000,8.861837,10.560000],[10.120000,10.203469,11.730000],[11.200000,11.322959,12.970000]]}
{"type":"builtin_unrolled", "density":"0.300000", "timings":[[2.400000,2.512857,3.740000],[2.400000,2.511020,3.600000],[2.400000,2.546020,3.750000],[2.400000,2.508367,3.790000],[2.500000,2.618571,3.670000],[2.500000,2.594490,3.820000],[2.400000,2.509592,3.670000],[2.400000,2.523878,3.520000],[2.470000,2.599796,4.020000],[2.620000,2.759694,3.820000],[2.870000,3.049082,4.150000],[2.990000,3.174082,4.520000],[3.100000,3.232653,4.460000],[3.590000,3.773878,5.430000],[4.500000,4.663673,5.950000],[5.490000,5.643265,7.290000],[6.680000,6.844592,8.570000],[7.900000,8.086020,9.980000],[9.000000,9.219082,10.860000],[9.700000,9.872449,11.750000],[10.360000,10.579490,12.360000],[11.700000,11.942653,13.750000],[13.500000,13.722245,15.590000],[15.100000,15.363469,17.180000]]}
{"type":"builtin_parallel", "density":"0.300000", "timings":[[12.600000,12.926531,14.760000],[12.600000,12.918061,14.630000],[12.600000,12.966939,14.370000],[12.600000,13.027653,14.830000],[12.600000,12.998673,15.300000],[12.700000,12.983776,14.650000],[12.700000,13.032551,14.790000],[12.700000,12.874082,14.390000],[12.700000,12.868776,14.250000],[12.800000,13.127653,14.680000],[12.900000,13.375510,15.120000],[13.000000,13.637245,15.430000],[13.160000,13.675204,14.880000],[13.320000,14.022857,15.250000],[13.360000,13.928367,15.080000],[13.400000,13.871633,15.210000],[13.410000,13.731020,15.230000],[14.100000,14.293163,16.240000],[15.350000,15.531633,17.470000],[16.090000,16.224898,17.710000],[16.860000,17.105408,18.620000],[23.320000,23.728367,25.720000],[24.160000,24.609694,26.810000],[23.630000,24.263163,26.010000]]}
{"type":"avx512_loop", "density":"0.300000", "timings":[[7.066633,7.800000,10.240000],[7.040408,7.790000,10.280000],[7.014898,7.800000,10.130000],[6.996633,7.810000,9.930000],[6.963061,7.800000,10.060000],[6.966122,7.790000,9.550000],[6.964082,7.780000,9.340000],[7.008367,7.800000,9.830000],[6.950306,7.800000,10.010000],[7.116327,7.800000,10.150000],[6.977245,7.810000,9.800000],[6.991429,7.810000,10.010000],[6.980306,7.810000,9.790000],[6.994694,7.810000,9.830000],[7.044184,7.810000,10.150000],[7.106020,7.810000,10.090000],[7.067449,7.800000,10.130000],[7.301531,7.820000,10.190000],[7.267959,7.870000,10.160000],[7.384694,7.900000,9.970000],[7.621633,8.020000,10.160000],[7.996429,8.350000,10.410000],[8.926020,9.110000,11.210000],[9.953061,10.000000,11.790000]]}
{"type":"avx512_unrolled", "density":"0.300000", "timings":[[6.080000,6.195714,7.460000],[6.030000,6.191327,7.520000],[6.050000,6.205918,7.480000],[6.050000,6.266939,7.600000],[6.340000,6.537245,8.030000],[6.260000,6.475714,7.760000],[6.190000,6.413980,8.040000],[6.200000,6.426735,7.430000],[6.270000,6.494796,7.810000],[6.860000,7.043878,8.790000],[7.430000,7.704490,9.290000],[7.740000,7.922653,9.610000],[7.940000,8.084898,9.950000],[8.550000,8.710204,10.340000],[9.950000,10.157143,12.050000],[12.010000,12.295306,13.990000],[13.970000,14.235612,16.130000],[16.000000,16.202143,18.260000],[17.700000,17.986122,19.650000],[18.680000,18.908163,21.010000],[19.500000,19.733878,21.680000],[21.320000,21.599388,23.730000],[23.790000,24.000408,26.280000],[26.340000,26.628469,28.810000]]}
{"type":"avx512_parallel", "density":"0.300000", "timings":[[5.700000,5.901939,7.320000],[5.700000,5.900000,7.450000],[5.700000,5.899694,7.470000],[5.700000,5.905816,7.370000],[6.000000,6.130000,7.790000],[5.860000,6.022551,7.630000],[5.800000,5.968163,7.730000],[5.800000,5.963776,7.460000],[5.800000,5.946020,7.560000],[5.970000,6.156735,7.790000],[6.150000,6.366735,7.890000],[6.240000,6.479694,8.050000],[6.340000,6.576224,8.100000],[6.760000,6.965714,8.750000],[7.980000,8.219286,10.420000],[9.170000,9.367143,11.150000],[10.080000,10.445306,12.050000],[11.330000,11.605816,13.260000],[12.410000,12.643367,14.560000],[13.090000,13.313367,15.290000],[13.610000,13.863980,15.750000],[15.010000,15.220918,16.920000],[16.800000,17.070612,19.270000],[18.300000,18.532653,20.370000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.search256.txt <==
{"type":"loop", "density":"0.300000", "timings":[[4.600000,4.839286,6.490000],[4.440000,4.861122,6.340000],[4.510000,4.880714,6.460000],[4.500000,4.783878,6.570000],[4.450000,4.807143,6.540000],[4.590000,4.828163,6.450000],[4.570000,4.850000,6.100000],[4.500000,4.838061,6.450000],[4.500000,4.830612,6.430000],[4.530000,4.782347,6.540000],[4.770000,5.020102,6.830000],[4.990000,5.244694,6.870000],[5.000000,5.243776,6.760000],[4.940000,5.265408,6.890000],[5.470000,5.811429,7.370000],[5.700000,5.996531,7.770000],[6.600000,6.866020,8.710000],[6.960000,7.191429,9.020000],[7.810000,8.120510,10.070000],[8.900000,9.236531,11.130000],[9.520000,9.922653,11.840000],[9.890000,10.117959,12.040000],[11.120000,11.508061,13.640000],[12.780000,13.146939,15.350000],[14.250000,14.631224,16.930000]]}
{"type":"avx512", "density":"0.300000", "timings":[[1.310000,1.400918,2.710000],[1.320000,1.405510,2.710000],[1.320000,1.416939,2.830000],[1.320000,1.427041,2.790000],[1.300000,1.421122,2.770000],[1.370000,1.510918,2.770000],[1.310000,1.486429,2.900000],[1.320000,1.417245,2.730000],[1.310000,1.403776,2.810000],[1.330000,1.467959,2.850000],[1.420000,1.537143,2.940000],[1.510000,1.644898,3.010000],[1.610000,1.707449,3.100000],[1.610000,1.754286,3.230000],[1.780000,1.905000,3.400000],[2.060000,2.198878,3.620000],[2.400000,2.530000,3.900000],[2.700000,2.827449,4.210000],[3.190000,3.363776,4.930000],[3.700000,3.815816,5.400000],[4.000000,4.210714,5.830000],[4.400000,4.596837,6.180000],[5.400000,5.595306,7.180000],[7.200000,7.436224,9.200000],[8.890000,9.071837,11.070000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.search512.txt <==
{"type":"loop", "density":"0.300000", "timings":[[5.690000,6.028878,7.580000],[5.800000,6.106735,7.660000],[5.900000,6.145918,7.760000],[5.760000,6.111939,7.420000],[5.800000,6.124082,7.780000],[5.750000,6.086224,7.630000],[5.770000,6.100306,7.660000],[5.800000,6.117449,7.550000],[5.800000,6.156531,7.750000],[6.230000,6.439490,8.170000],[6.630000,6.680306,8.500000],[6.669490,6.720000,8.480000],[6.820000,6.873878,8.720000],[7.480000,7.779898,9.620000],[8.000000,8.354592,10.300000],[9.491837,9.800000,11.460000],[10.110918,10.470000,12.000000],[10.911122,11.230000,12.730000],[11.789796,12.020000,13.920000],[12.128673,12.300000,14.080000],[12.548265,12.700000,14.770000],[13.823673,14.000000,15.960000],[15.663980,15.740000,17.850000],[16.858878,17.110000,19.110000]]}
{"type":"avx512", "density":"0.300000", "timings":[[3.600000,3.757653,5.190000],[3.600000,3.740510,5.190000],[3.600000,3.761633,5.310000],[3.600000,3.792041,5.370000],[3.800000,3.957245,5.530000],[3.700000,3.907755,5.460000],[3.700000,3.865918,5.390000],[3.700000,3.861327,5.470000],[3.700000,3.865612,5.480000],[3.800000,3.953469,5.570000],[3.900000,4.050714,5.680000],[3.900000,4.081939,5.820000],[4.000000,4.143367,5.720000],[4.100000,4.290408,5.920000],[4.700000,4.875816,6.490000],[5.670000,5.812551,7.410000],[6.100000,6.220612,7.960000],[6.800000,6.937857,8.620000],[7.500000,7.635306,9.430000],[7.980000,8.130204,9.850000],[8.320000,8.549082,10.250000],[9.400000,9.531735,11.300000],[10.790000,10.957347,12.820000],[12.000000,12.158673,13.940000]]}

==> dynamic_rank_select_paper copy/results_and/kanda/results_release.select256.txt <==
{"type":"broadword_loop_sdsl", "density":"0.300000", "timings":[[18.588776,18.970000,20.130000],[18.785000,19.100000,20.410000],[18.985918,19.500000,20.770000],[19.124388,19.560000,20.940000],[19.201429,19.650000,20.840000],[19.223980,19.700000,20.540000],[19.386224,19.790000,20.990000],[19.401020,19.810000,21.130000],[19.432551,19.820000,21.480000],[19.508163,19.890000,21.360000],[19.825612,20.200000,21.480000],[20.156531,20.450000,22.150000],[20.351020,20.600000,22.010000],[20.598367,20.800000,22.600000],[21.652653,21.800000,23.370000],[22.833469,22.990000,24.750000],[24.560000,24.744796,26.580000],[25.550000,25.720918,27.380000],[27.590000,27.974898,29.840000],[29.990000,30.584796,32.760000],[31.510000,32.035102,34.410000],[33.300000,33.714898,35.960000],[36.150000,36.789082,38.640000],[39.900000,40.879694,42.580000],[43.180000,44.391633,45.740000]]}
{"type":"broadword_loop_succinct", "density":"0.300000", "timings":[[9.890000,11.670000,11.757653],[9.810000,11.690000,11.792755],[9.950000,11.800000,11.815510],[9.940000,11.680000,11.828776],[9.910000,11.490000,11.813571],[9.990000,11.570000,11.829796],[10.030000,11.690000,11.834082],[9.950000,11.620000,11.784184],[10.060000,11.889898,11.950000],[10.010000,11.550000,11.931327],[10.390000,12.140000,12.211735],[10.720000,12.180000,12.537857],[10.890000,12.170000,12.722857],[11.100000,12.570000,12.983367],[12.140000,13.340000,14.062245],[13.100000,14.150000,15.105816],[15.100000,16.510000,16.974592],[16.210000,17.700000,17.998776],[18.480000,19.880000,20.375714],[21.470000,22.740000,23.061633],[23.240000,24.927959,25.150000],[25.400000,27.186122,27.320000],[28.980000,30.465816,30.720000],[33.590000,34.972041,35.340000],[37.520000,38.919388,38.930000]]}
{"type":"builtin_loop_sdsl", "density":"0.300000", "timings":[[7.000000,7.295204,8.550000],[6.910000,7.294184,8.640000],[7.010000,7.389388,8.930000],[7.030000,7.403980,8.850000],[7.030000,7.266020,8.830000],[7.020000,7.377245,9.000000],[6.960000,7.368878,9.150000],[7.010000,7.379694,9.220000],[7.080000,7.369592,8.730000],[7.030000,7.408571,8.940000],[7.450000,7.822551,9.680000],[7.760000,8.161122,9.800000],[7.870000,8.230714,9.970000],[8.080000,8.460102,10.020000],[9.040000,9.582041,11.240000],[10.280000,10.678367,12.420000],[11.110000,11.430714,13.220000],[11.960000,12.164796,14.140000],[13.640000,13.853163,15.770000],[15.670000,15.685918,18.020000],[16.877755,16.910000,19.110000],[18.110000,18.143061,20.420000],[20.290000,20.472653,23.100000],[22.970000,23.086327,25.540000],[25.130000,25.398367,27.770000]]}
{"type":"builtin_loop_succinct", "density":"0.300000", "timings":[[6.960000,7.611122,9.090000],[6.920000,7.532959,8.990000],[6.990000,7.670510,9.170000],[6.990000,7.606122,9.040000],[6.990000,7.604286,9.140000],[7.010000,7.574184,9.000000],[6.910000,7.652755,9.320000],[6.960000,7.625102,9.280000],[6.980000,7.662143,9.080000],[6.980000,7.635918,9.030000],[7.320000,8.035918,9.660000],[7.620000,8.322449,9.750000],[7.740000,8.473878,9.790000],[7.900000,8.490816,10.420000],[8.700000,9.367653,10.950000],[9.700000,10.239490,12.130000],[11.010000,11.487959,13.460000],[11.900000,12.315612,14.290000],[13.700000,14.074184,16.030000],[15.680000,15.914286,18.440000],[16.750000,17.050714,19.530000],[17.850000,18.267347,20.300000],[20.230000,20.535102,23.010000],[22.920000,23.364286,25.920000],[25.040000,25.627653,27.920000]]}
{"type":"builtin_loop_pdep", "density":"0.300000", "timings":[[6.130000,7.278163,7.850000],[6.100000,7.316531,7.820000],[6.120000,7.494388,8.150000],[6.110000,7.385510,7.700000],[6.120000,7.381531,8.120000],[6.150000,7.397347,7.970000],[6.150000,7.307857,7.900000],[6.230000,7.412653,7.960000],[6.200000,7.469898,8.000000],[6.180000,7.488469,7.960000],[6.400000,7.537449,7.950000],[6.600000,7.762143,8.370000],[6.710000,7.909490,8.530000],[6.750000,7.948878,8.250000],[7.350000,8.599592,9.310000],[8.070000,9.269796,9.770000],[8.860000,9.974082,10.850000],[9.410000,10.407551,11.400000],[10.460000,11.433163,12.520000],[11.430000,12.443367,13.710000],[12.010000,12.978469,14.130000],[12.350000,13.330408,14.270000],[13.610000,14.461837,15.500000],[15.410000,16.261429,17.460000],[16.750000,17.566429,18.790000]]}
{"type":"builtin_avx512_pdep", "density":"0.300000", "timings":[[12.000000,12.238776,14.000000],[12.020000,12.240306,13.900000],[12.040000,12.266020,14.140000],[12.020000,12.239490,13.980000],[12.020000,12.264388,14.140000],[12.010000,12.211939,13.950000],[12.030000,12.256633,14.130000],[12.020000,12.239898,14.100000],[12.050000,12.221939,13.870000],[12.050000,12.267755,14.170000],[12.090000,12.293571,14.020000],[12.100000,12.214898,13.990000],[12.100000,12.258571,13.980000],[12.100000,12.298673,13.700000],[12.200000,12.343878,14.010000],[12.200000,12.352959,14.060000],[12.200000,12.326020,14.190000],[12.200000,12.338469,13.700000],[12.400000,12.570714,13.990000],[12.700000,12.890612,14.590000],[13.000000,13.269388,14.980000],[13.500000,13.746020,15.380000],[16.730000,17.027041,19.000000],[18.070000,18.344898,19.640000],[18.760000,18.997959,19.930000]]}
{"type":"avx2_avx512_pdep", "density":"0.300000", "timings":[[4.261429,4.400000,5.350000],[4.400000,4.532245,5.650000],[4.400000,4.507857,5.680000],[4.400000,4.557245,6.210000],[4.400000,4.525612,5.720000],[4.550000,4.645306,6.340000],[4.420000,4.555306,6.000000],[4.450000,4.575612,5.930000],[4.430000,4.577551,6.080000],[4.430000,4.605102,6.160000],[4.770000,4.900204,6.330000],[5.060000,5.200510,6.600000],[5.220000,5.339286,6.600000],[5.390000,5.512959,7.120000],[5.840000,5.958163,7.420000],[6.360000,6.593980,8.290000],[7.220000,7.337041,8.890000],[8.080000,8.213673,9.930000],[9.250000,9.417041,10.920000],[10.300000,10.447041,12.110000],[11.000000,11.193878,12.740000],[11.960000,12.122347,13.870000],[13.400000,13.569184,15.110000],[15.300000,15.509490,17.380000],[17.000000,17.111224,18.770000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.select512.txt <==
{"type":"broadword_loop_sdsl", "density":"0.300000", "timings":[[21.810000,23.228980,25.420000],[22.300000,23.783673,26.300000],[22.500000,23.880000,26.570000],[22.600000,24.006429,26.530000],[22.600000,23.989388,26.350000],[22.700000,24.209796,26.680000],[22.600000,24.155306,27.040000],[22.600000,24.163061,26.400000],[22.710000,24.230612,26.710000],[23.010000,24.749592,26.880000],[23.410000,25.134898,27.280000],[23.700000,25.215000,27.810000],[23.910000,25.299388,27.850000],[24.920000,26.453469,28.800000],[26.140000,27.690918,29.870000],[28.500000,30.147551,32.800000],[30.730000,32.578776,35.220000],[34.180000,35.795000,38.900000],[37.170000,38.590000,41.520000],[39.380000,40.751939,43.640000],[41.530000,42.594490,45.840000],[45.370000,46.273469,48.840000],[50.000000,50.992959,54.200000],[54.250000,55.290408,58.810000]]}
{"type":"broadword_loop_succinct", "density":"0.300000", "timings":[[13.070000,13.101735,15.530000],[13.100000,13.213980,15.720000],[13.230000,13.390714,15.680000],[13.260000,13.292959,15.830000],[13.140000,13.278571,16.160000],[13.210000,13.317347,15.620000],[13.140000,13.278469,15.910000],[13.190000,13.316735,15.640000],[13.170000,13.345408,15.890000],[13.420000,13.549286,16.130000],[13.800000,13.979184,16.500000],[14.010000,14.334184,17.100000],[14.180000,14.515000,17.220000],[15.000000,15.572347,18.370000],[16.190000,16.768163,19.850000],[18.410000,19.246224,22.680000],[20.720000,21.725816,25.280000],[23.980000,24.920000,28.920000],[26.790000,27.634286,31.170000],[29.030000,29.728878,33.830000],[31.060000,31.924082,35.770000],[34.980000,35.774082,39.320000],[39.450000,39.885918,44.320000],[43.650000,44.326429,49.050000]]}
{"type":"builtin_loop_sdsl", "density":"0.300000", "timings":[[10.162143,10.210000,11.730000],[10.251429,10.340000,11.850000],[10.326531,10.410000,11.860000],[10.207857,10.410000,11.860000],[10.209286,10.310000,12.170000],[10.209082,10.330000,12.220000],[10.195306,10.310000,12.190000],[10.214184,10.360000,12.080000],[10.261122,10.410000,11.950000],[10.830000,10.848776,12.260000],[11.310000,11.427347,13.040000],[11.600000,11.754796,12.960000],[11.860000,12.025612,13.460000],[13.000000,13.464592,14.520000],[14.510000,14.900510,16.540000],[15.930000,16.274490,17.980000],[17.410000,17.537449,19.900000],[19.391327,19.460000,21.330000],[20.957347,21.230000,23.220000],[22.021531,22.360000,23.880000],[22.858878,23.200000,25.120000],[24.995816,25.330000,27.010000],[27.583776,27.820000,29.270000],[29.906531,29.930000,31.880000]]}
{"type":"builtin_loop_succinct", "density":"0.300000", "timings":[[8.910000,8.993673,10.820000],[8.990000,9.131429,11.030000],[9.070000,9.185204,11.340000],[9.020000,9.162143,11.090000],[9.010000,9.122653,11.030000],[9.010000,9.141020,11.140000],[8.980000,9.105816,11.260000],[9.020000,9.084286,11.290000],[9.000000,9.122347,11.470000],[9.380000,9.477857,11.370000],[9.660000,9.934184,12.000000],[9.900000,10.164490,11.880000],[10.200000,10.392041,12.350000],[11.160000,11.167143,13.140000],[12.340000,12.400000,14.350000],[14.149082,14.300000,16.480000],[15.763673,16.000000,17.710000],[17.482041,17.820000,20.150000],[19.156122,19.490000,22.000000],[20.273061,20.510000,22.970000],[21.218061,21.400000,24.450000],[23.429898,23.540000,26.500000],[26.080000,26.094592,29.190000],[28.030000,28.342857,31.170000]]}
{"type":"builtin_loop_pdep", "density":"0.300000", "timings":[[7.300000,8.029388,8.620000],[7.450000,8.203878,8.810000],[7.490000,8.214286,9.320000],[7.500000,8.194592,9.020000],[7.420000,8.188061,8.860000],[7.460000,8.158673,8.770000],[7.400000,8.154898,8.770000],[7.490000,8.218163,8.810000],[7.410000,8.176837,8.960000],[7.710000,8.550102,8.960000],[8.000000,8.903878,9.240000],[8.100000,9.084388,9.310000],[8.250000,9.268776,9.400000],[9.040000,10.162347,10.620000],[10.010000,10.927245,11.610000],[11.730000,12.635612,13.420000],[12.900000,13.808265,14.010000],[14.100000,15.075918,15.600000],[15.160000,15.997245,16.890000],[15.830000,16.607143,17.810000],[16.480000,17.065816,17.990000],[18.000000,18.700306,20.110000],[19.990000,20.685000,22.660000],[21.450000,22.346633,23.530000]]}
{"type":"builtin_avx512_pdep", "density":"0.300000", "timings":[[18.170000,18.374898,19.960000],[18.140000,18.339184,20.150000],[18.120000,18.330510,19.940000],[18.130000,18.352551,20.310000],[18.220000,18.466735,20.120000],[18.230000,18.416122,20.240000],[18.230000,18.378265,20.140000],[18.240000,18.382041,20.270000],[18.220000,18.497449,20.130000],[18.240000,18.555000,20.640000],[18.360000,18.560000,20.730000],[18.430000,18.664592,20.710000],[18.500000,18.678265,20.850000],[18.620000,18.865510,21.110000],[18.700000,18.913878,21.180000],[18.640000,18.980816,21.080000],[18.620000,18.741020,21.270000],[19.100000,19.326735,21.720000],[20.000000,20.172449,22.400000],[20.570000,20.752755,22.880000],[21.080000,21.329184,23.350000],[22.800000,22.962551,25.250000],[28.340000,28.695816,31.220000],[28.430000,28.726531,31.190000]]}
{"type":"avx512_avx512_pdep", "density":"0.300000", "timings":[[7.240714,7.700000,8.670000],[7.229592,7.700000,8.630000],[7.238265,7.700000,8.930000],[7.326327,7.700000,8.840000],[7.431531,7.700000,9.170000],[7.411633,7.700000,9.190000],[7.388163,7.700000,9.150000],[7.418469,7.700000,9.050000],[7.438163,7.700000,9.350000],[7.700000,7.736633,9.240000],[7.870000,7.987143,9.630000],[7.980000,8.265102,9.900000],[8.100000,8.286020,10.160000],[9.280000,9.557551,11.590000],[9.940000,10.107755,12.080000],[11.880000,12.135102,13.990000],[13.590000,13.898367,15.890000],[15.300000,15.577041,17.910000],[16.740000,16.966633,19.190000],[17.520000,17.775714,20.010000],[18.200000,18.474082,20.340000],[20.150000,20.564286,22.570000],[23.490000,23.764082,26.130000],[25.260000,25.548878,27.960000]]}


==> dynamic_rank_select_paper copy/results_and/kanda/results_release.select64.txt <==
{"type":"sse4_sdsl", "density":"0.300000", "timings":[[2.910000,3.072347,4.460000],[2.930000,3.174388,4.580000],[2.900000,3.169898,4.570000],[2.920000,3.162347,4.610000],[2.940000,3.184082,4.600000],[2.910000,3.175918,4.630000],[2.930000,3.139184,4.510000],[2.940000,3.158571,4.630000],[2.930000,3.188265,4.600000],[3.000000,3.176327,4.580000],[3.130000,3.351939,4.800000],[3.300000,3.502041,4.860000],[3.330000,3.557449,5.060000],[3.410000,3.684796,5.210000],[3.760000,3.982347,5.460000],[4.280000,4.491837,5.800000],[4.300000,4.491020,6.160000],[4.430000,4.684388,6.130000],[5.050000,5.273469,6.670000],[5.520000,5.762041,7.450000],[6.000000,6.199898,8.120000],[6.700000,6.911735,8.780000],[8.110000,8.316837,10.410000],[9.880000,10.044796,12.210000],[11.630000,11.888571,13.970000]]}
{"type":"sse4_succinct", "density":"0.300000", "timings":[[2.700000,2.848061,4.270000],[2.700000,2.867653,4.450000],[2.700000,2.865306,4.480000],[2.700000,2.896735,4.490000],[2.700000,2.895816,4.440000],[2.700000,2.877347,4.500000],[2.700000,2.891122,4.450000],[2.700000,2.893673,4.440000],[2.700000,2.890102,4.460000],[2.700000,2.933776,4.470000],[2.900000,3.093776,4.580000],[3.000000,3.247551,4.690000],[3.100000,3.314184,4.850000],[3.200000,3.417041,4.920000],[3.500000,3.675918,5.350000],[3.970000,4.181531,5.790000],[4.000000,4.231327,5.900000],[4.300000,4.475714,6.070000],[4.920000,5.051837,6.920000],[5.400000,5.634898,7.300000],[5.910000,6.166429,8.010000],[6.400000,6.598367,8.520000],[7.700000,7.891224,9.900000],[9.420000,9.654082,11.640000],[11.200000,11.431327,13.540000]]}
{"type":"pdep", "density":"0.300000", "timings":[[0.520000,0.700408,0.740000],[0.510000,0.700408,0.720000],[0.510000,0.700000,0.720000],[0.510000,0.700204,0.740000],[0.530000,0.700408,0.740000],[0.530000,0.700204,0.720000],[0.580000,0.700000,0.700204],[0.530000,0.700000,0.740000],[0.600000,0.701224,0.740000],[0.600000,0.701020,0.720000],[0.600000,0.700000,0.720000],[0.600000,0.701020,0.800000],[0.700000,0.700000,0.720000],[0.700000,0.700000,0.700000],[0.900000,0.900000,0.950000],[1.090000,1.116224,2.110000],[1.080000,1.112551,2.120000],[1.270000,1.318163,2.620000],[1.420000,1.520306,2.930000],[2.300000,2.476122,3.890000],[3.000000,3.200204,4.630000],[3.490000,3.683163,5.190000],[4.400000,4.671122,6.340000],[5.860000,6.108776,7.760000],[7.600000,7.827653,9.770000]]}

==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.final_flip.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[3.100000,3.218571,4.730000],[3.100000,3.227551,4.400000],[4.900000,5.148265,6.630000],[3.100000,3.271633,4.630000],[2.890000,3.065000,4.440000],[2.990000,3.086837,4.380000],[3.300000,3.476531,4.910000],[4.820000,5.059694,6.660000],[4.900000,5.078673,6.690000],[5.260000,5.488980,7.120000],[5.680000,5.886633,7.560000],[5.820000,6.059490,7.720000],[6.140000,6.351327,8.000000],[6.660000,6.940510,8.610000],[7.750000,7.961020,9.690000],[12.480000,12.667857,14.680000],[14.930000,15.210612,17.100000],[18.400000,18.647041,20.850000],[21.810000,22.097449,24.300000],[24.790000,25.066122,27.180000],[31.490000,31.808061,34.310000],[34.810000,35.365102,37.920000], [36.91000,37.291030,39.627444],[40.964444,41.360011,43.740000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[2.970000,3.153878,4.590000],[3.200000,3.399592,4.840000],[3.000000,3.217143,4.750000],[4.000000,4.150000,5.670000],[3.000000,3.164490,4.680000],[3.000000,3.199286,4.690000],[4.400000,4.571633,6.190000],[3.850000,4.087959,5.600000],[3.400000,3.558367,5.100000],[5.470000,5.721327,7.330000],[5.400000,5.576531,7.200000],[5.540000,5.788163,7.380000],[5.700000,5.929286,7.560000],[6.200000,6.387449,8.050000],[6.700000,6.935714,8.650000],[7.360000,7.576224,9.420000],[8.360000,8.497755,10.300000],[14.780000,15.113469,17.200000],[18.300000,18.733061,20.840000],[22.510000,22.983673,25.360000],[26.500000,27.059286,29.530000],[30.990000,31.369694,33.990000],[34.090000,34.411429,37.270000],[38.810000,39.152041,41.590000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[2.970000,3.102041,4.240000],[3.200000,3.274796,4.290000],[3.000000,3.148980,4.170000],[3.550000,3.770204,4.920000],[2.960000,3.086531,4.360000],[3.100000,3.189184,4.260000],[3.100000,3.191531,4.310000],[4.800000,4.873163,6.000000],[3.520000,3.659082,4.760000],[3.390000,3.474796,4.470000],[5.580000,5.729184,7.100000],[5.640000,5.879592,7.450000],[5.870000,6.047245,7.720000],[6.260000,6.541327,7.900000],[6.660000,6.872245,8.510000],[8.030000,8.453878,10.170000],[7.660000,7.884082,9.480000],[9.640000,9.830408,11.510000],[16.390000,16.770408,18.770000],[21.020000,21.346735,23.380000],[21.660000,21.949694,24.070000],[27.100000,27.378469,29.600000],[31.750000,31.974898,33.950000],[36.900000,37.194592,39.410000]]}


==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.final_rank.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[1.500000,1.625306,2.890000],[1.400000,1.569694,2.940000],[1.400000,1.525714,2.450000],[1.400000,1.500306,2.800000],[1.600000,1.773265,2.820000],[1.420000,1.511633,2.320000],[1.400000,1.511429,2.890000],[2.000000,2.178980,3.550000],[2.000000,2.138367,3.410000],[2.000000,2.149592,3.320000],[2.700000,2.816837,4.260000],[2.700000,2.855612,3.800000],[2.700000,2.861327,4.240000],[2.800000,2.943571,4.480000],[3.300000,3.456327,4.980000],[5.600000,5.797755,7.430000],[6.600000,6.726122,8.450000],[7.500000,7.697143,9.510000],[8.400000,8.571224,10.080000],[9.000000,9.360000,10.660000],[10.300000,10.527041,12.350000],[12.700000,12.963571,14.900000],[15.098711,15.3777,16.380010],[16.40230,16.66900,18.28100]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"succinct_rank9", "density":"0.300000", "timings":[[2.900000,3.101633,4.670000],[3.100000,3.283673,4.810000],[2.700000,2.900408,4.410000],[2.900000,3.089082,4.530000],[3.100000,3.314898,4.810000],[3.100000,3.320000,4.810000],[2.900000,3.081837,4.570000],[2.700000,2.933367,4.360000],[2.900000,3.085510,4.480000],[2.800000,2.950714,4.430000],[2.920000,3.063776,4.650000],[3.000000,3.205714,4.640000],[3.100000,3.310918,4.790000],[3.200000,3.430408,4.890000],[3.500000,3.726020,5.260000],[4.500000,4.668878,6.320000],[5.500000,5.690918,7.340000],[6.400000,6.570102,8.350000],[7.200000,7.433571,9.300000],[7.900000,8.141633,9.970000],[8.380000,8.571122,10.350000],[9.000000,9.257551,11.010000],[10.700000,10.858878,12.720000],[13.300000,13.531020,15.700000],[16.400000,16.628061,18.870000]]}
{"type":"poppy", "density":"0.300000", "timings":[[6.110000,6.414286,8.210000],[7.710000,8.029592,9.900000],[10.160000,10.384388,12.370000],[10.300000,10.522653,12.520000],[10.700000,10.928673,12.940000],[10.700000,10.981939,12.970000],[10.300000,10.626327,12.790000],[10.900000,11.135408,13.300000],[10.460000,10.861939,12.880000],[10.840000,11.129184,13.010000],[10.450000,10.715204,12.750000],[10.900000,11.232245,13.260000],[10.700000,11.022857,13.080000],[10.410000,10.782347,12.710000],[10.690000,11.002347,12.980000],[10.730000,11.025816,13.040000],[10.900000,11.236429,13.400000],[11.500000,11.865816,13.790000],[11.860000,12.064796,14.430000],[12.400000,12.702551,14.920000],[12.700000,12.949490,14.980000],[12.800000,13.036122,15.200000],[14.600000,14.928980,16.740000],[16.110000,16.341122,18.480000],[17.300000,17.560510,19.480000]]}
{"type":"sdsl_il", "density":"0.300000", "timings":[[5.500000,5.762041,7.470000],[6.000000,6.269184,7.860000],[6.000000,6.232959,7.970000],[6.700000,6.898265,8.650000],[6.700000,6.957653,8.800000],[6.700000,6.963163,8.760000],[6.800000,7.104490,8.860000],[6.000000,6.276122,7.940000],[6.700000,6.904184,8.620000],[6.800000,7.111837,8.970000],[6.000000,6.325408,7.960000],[6.090000,6.333367,8.110000],[6.100000,6.306939,8.030000],[7.020000,7.277143,9.120000],[6.510000,6.770918,8.510000],[6.700000,6.965612,8.720000],[6.820000,7.075918,8.880000],[7.000000,7.267143,9.080000],[7.300000,7.506735,9.350000],[7.560000,7.767653,9.630000],[8.000000,8.199286,10.050000],[8.650000,8.879796,10.630000],[9.700000,9.930306,11.620000],[10.700000,10.968469,12.920000],[11.890000,12.072857,13.830000]]}
{"type":"sdsl_rank9", "density":"0.300000", "timings":[[2.010000,2.150408,3.070000],[2.020000,2.180612,3.740000],[2.300000,2.445918,3.820000],[2.000000,2.155204,3.460000],[2.010000,2.160306,3.420000],[2.020000,2.178571,3.650000],[2.000000,2.175204,3.600000],[2.000000,2.154796,3.550000],[2.000000,2.188469,3.560000],[2.010000,2.155306,3.600000],[2.100000,2.264286,3.720000],[2.200000,2.337755,3.770000],[2.200000,2.406837,3.870000],[2.400000,2.632857,4.070000],[2.600000,2.806327,4.240000],[3.290000,3.443061,5.020000],[4.600000,4.805816,6.450000],[5.200000,5.327653,6.880000],[5.900000,6.064286,7.730000],[6.530000,6.786020,8.500000],[7.100000,7.326020,9.010000],[7.900000,8.071633,9.950000],[9.560000,9.770000,11.480000],[12.500000,12.808367,14.850000],[16.300000,16.463673,18.800000]]}
{"type":"sdsl_rank9_bis", "density":"0.300000", "timings":[[9.240000,9.518469,11.260000],[10.620000,10.872449,12.860000],[10.600000,10.823367,12.790000],[8.700000,8.970306,10.790000],[10.500000,10.810612,12.790000],[8.600000,8.864694,10.720000],[8.710000,8.982551,10.730000],[10.550000,10.775408,12.760000],[8.600000,8.834490,10.710000],[10.500000,10.765612,12.940000],[8.640000,8.970918,10.670000],[10.530000,10.790000,12.840000],[8.900000,9.102959,11.020000],[9.000000,9.231633,11.080000],[10.620000,10.906224,12.880000],[10.900000,11.124898,13.150000],[11.290000,11.495102,13.480000],[11.710000,12.012245,13.730000],[11.800000,12.026531,13.890000],[12.500000,12.653878,14.520000],[12.800000,13.090510,15.190000],[13.500000,13.831122,15.760000],[15.700000,16.014490,18.200000],[17.300000,17.540714,19.620000],[18.600000,18.930510,20.960000]]}

==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.final_select.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[5.350000,5.471633,6.950000],[4.900000,5.038673,6.390000],[4.600000,4.775612,6.070000],[4.480000,4.618163,5.760000],[4.480000,4.562653,6.050000],[4.400000,4.530000,5.960000],[4.590000,4.746327,5.940000],[12.260000,12.573265,14.120000],[12.360000,12.361122,14.730000],[12.380000,12.605612,14.680000],[12.300000,12.506633,14.590000],[12.460000,12.832857,14.900000],[13.120000,13.391224,15.510000],[13.980000,14.232755,16.560000],[14.650000,14.978265,16.590000],[27.710000,28.077551,30.310000],[31.210000,31.626837,34.350000],[35.690000,36.290102,39.460000],[40.300000,41.037857,43.730000],[43.720000,44.574388,47.230000],[47.050000,47.876122,50.370000],[51.470000,52.076531,54.370000],[55.190400,56.177312,58.560000],[61.861100,63.108892,66.410000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"succinct_hinted", "density":"0.300000", "timings":[[9.700000,9.846224,11.660000],[9.700000,9.855204,11.760000],[12.900000,13.260714,14.900000],[13.470000,13.736633,15.740000],[14.500000,14.801429,16.700000],[15.600000,15.919898,17.800000],[14.800000,15.027041,16.810000],[14.500000,14.827449,16.760000],[14.300000,14.532653,16.810000],[14.300000,14.511837,16.890000],[14.400000,14.650918,16.900000],[14.900000,15.135408,17.400000],[15.900000,16.096633,18.680000],[17.000000,17.197041,19.630000],[19.500000,19.737857,22.450000],[20.400000,20.722143,23.740000],[24.700000,24.980000,28.140000],[32.800000,33.096020,36.700000],[41.400000,41.780204,45.020000],[50.020000,50.722857,53.860000],[57.200000,57.867347,61.270000],[62.810000,63.306939,67.260000],[67.320000,67.818980,72.100000],[72.100000,72.774388,76.650000],[78.000000,78.325510,82.530000]]}
{"type":"succinct_darray", "density":"0.300000", "timings":[[8.300000,8.578061,10.640000],[8.310000,8.666633,10.520000],[8.200000,8.451429,10.380000],[8.010000,8.285918,10.140000],[8.000000,8.178061,10.170000],[7.900000,8.152143,10.040000],[8.400000,8.627143,10.600000],[8.000000,8.249796,10.150000],[8.120000,8.440102,10.500000],[8.130000,8.394796,10.310000],[8.600000,8.967755,10.780000],[8.810000,9.120612,10.900000],[9.200000,9.417143,11.240000],[10.200000,10.411224,12.410000],[11.100000,11.379388,13.410000],[12.000000,12.264694,14.290000],[14.620000,15.049082,17.380000],[18.490000,18.825918,21.410000],[23.560000,23.850000,26.600000],[27.080000,27.440612,29.370000],[29.760000,30.052755,32.370000],[32.130000,32.573265,35.610000],[35.000000,35.445204,38.280000],[38.940000,39.226020,42.060000],[42.280000,42.642449,45.560000]]}
{"type":"poppy", "density":"0.300000", "timings":[[13.590000,13.889082,16.210000],[16.000000,16.449388,18.860000],[19.370000,19.680408,22.560000],[22.070000,22.602653,25.450000],[25.600000,26.230816,29.590000],[27.570000,28.014592,31.450000],[29.300000,29.852245,33.220000],[31.140000,31.889796,35.140000],[30.660000,31.113469,34.670000],[31.390000,31.970510,34.970000],[31.500000,32.022653,36.030000],[32.950000,33.463265,37.530000],[33.220000,33.689286,37.690000],[34.050000,34.464694,38.190000],[35.590000,36.175408,39.460000],[38.300000,38.796735,43.190000],[43.190000,43.838367,48.770000],[53.770000,54.557449,58.610000],[49.600000,50.487347,54.630000],[53.390000,54.414898,59.140000],[57.380000,58.549898,62.680000],[62.080000,63.193163,67.570000],[102.720000,104.402041,108.770000],[73.720000,74.903265,78.630000],[77.000000,78.302959,82.800000]]}
{"type":"sdsl_mcl", "density":"0.300000", "timings":[[14.280000,14.560918,17.080000],[13.900000,14.293163,16.600000],[14.070000,14.343367,16.580000],[14.780000,15.070918,17.230000],[14.000000,14.307449,16.690000],[14.790000,15.029490,17.350000],[14.800000,15.096020,17.410000],[15.670000,15.901224,18.460000],[16.320000,16.623673,19.060000],[15.700000,15.975816,18.470000],[18.000000,18.257755,21.040000],[18.700000,19.116429,21.700000],[19.920000,20.280816,23.210000],[20.000000,20.278878,23.220000],[21.900000,22.517245,25.310000],[22.180000,22.731327,25.630000],[25.580000,26.065918,29.320000],[29.380000,29.982857,33.020000],[35.570000,36.269082,39.350000],[40.450000,41.402041,44.650000],[44.120000,44.830000,48.540000],[48.420000,49.005408,52.620000],[52.620000,53.355816,56.910000],[50.390000,51.482653,54.800000],[59.460000,60.501122,64.710000]]}
{"type":"sdsl_il", "density":"0.300000", "timings":[[12.990000,13.202653,15.430000],[15.630000,15.892347,18.490000],[19.550000,19.976939,22.730000],[22.400000,22.814694,25.760000],[25.420000,25.851429,29.370000],[29.220000,29.938878,33.320000],[33.060000,33.920000,37.490000],[37.550000,38.383367,42.590000],[40.790000,41.712143,46.350000],[46.990000,47.880204,53.040000],[51.860000,52.897347,57.780000],[57.970000,58.703469,65.270000],[63.370000,63.920102,71.370000],[69.040000,69.755510,76.740000],[73.290000,73.968469,80.750000],[82.650000,84.385918,91.540000],[101.390000,103.508367,110.290000],[124.390000,125.660816,134.220000],[146.970000,148.217143,155.880000],[171.390000,173.960918,183.400000],[200.690000,202.708367,210.790000],[225.530000,228.780204,236.400000],[269.400000,271.567245,279.040000],[317.140000,319.657755,328.530000],[414.900000,420.107449,428.940000]]}

==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.flip.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.340000,2.552449,3.860000],[2.600000,2.729388,4.170000],[2.600000,2.767959,4.230000],[3.140000,3.340102,4.680000],[2.370000,2.537347,4.010000],[2.410000,2.619592,4.010000],[2.600000,2.784592,4.290000],[4.000000,4.182245,5.800000],[4.000000,4.234082,5.870000],[4.270000,4.444796,6.000000],[4.550000,4.758163,6.350000],[4.800000,4.986429,6.510000],[4.880000,5.110306,6.670000],[7.160000,7.357449,9.190000],[7.800000,8.114388,9.880000],[9.080000,9.350306,11.360000],[10.460000,10.685918,12.860000],[14.670000,14.955714,17.200000],[17.000000,17.295612,19.450000],[20.300000,20.614796,22.920000],[22.200000,22.554796,25.100000],[26.000000,26.332347,29.060000],[30.360000,30.621020,33.070000],[36.210000,36.570000,38.660000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.970000,3.153878,4.590000],[3.200000,3.399592,4.840000],[3.000000,3.217143,4.750000],[4.000000,4.150000,5.670000],[3.000000,3.164490,4.680000],[3.000000,3.199286,4.690000],[4.400000,4.571633,6.190000],[3.850000,4.087959,5.600000],[3.400000,3.558367,5.100000],[5.470000,5.721327,7.330000],[5.400000,5.576531,7.200000],[5.540000,5.788163,7.380000],[5.700000,5.929286,7.560000],[6.200000,6.387449,8.050000],[6.700000,6.935714,8.650000],[7.360000,7.576224,9.420000],[8.360000,8.497755,10.300000],[14.780000,15.113469,17.200000],[18.300000,18.733061,20.840000],[22.510000,22.983673,25.360000],[26.500000,27.059286,29.530000],[30.990000,31.369694,33.990000],[34.090000,34.411429,37.270000],[38.810000,39.152041,41.590000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.600000,2.795102,4.110000],[2.600000,2.781735,4.190000],[2.600000,2.758163,4.190000],[3.190000,3.379694,4.840000],[2.600000,2.799694,4.120000],[2.400000,2.575816,3.870000],[2.400000,2.579694,3.970000],[3.970000,4.234082,5.680000],[4.000000,4.219796,5.760000],[4.200000,4.487857,5.750000],[4.530000,4.775102,6.190000],[4.730000,4.921837,6.550000],[4.950000,5.122755,6.570000],[7.140000,7.389388,9.140000],[7.670000,7.975918,9.700000],[8.510000,8.793163,10.740000],[11.160000,11.447041,13.510000],[14.300000,14.546224,16.740000],[17.100000,17.351735,19.470000],[21.560000,21.927347,24.510000],[24.970000,25.337551,27.860000],[28.290000,28.689796,31.240000],[29.400000,29.655510,32.120000],[34.170000,34.546633,37.500000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[3.000000,3.164388,4.610000],[3.200000,3.367245,4.830000],[3.020000,3.190000,4.590000],[3.300000,3.477857,4.970000],[3.000000,3.197959,4.610000],[2.980000,3.204490,4.610000],[4.420000,4.576939,6.120000],[3.600000,3.787449,5.280000],[3.400000,3.634184,5.110000],[5.190000,5.425510,7.000000],[5.540000,5.806531,7.420000],[5.730000,5.970102,7.580000],[5.910000,6.173163,7.710000],[6.450000,6.792959,8.460000],[7.010000,7.287143,8.970000],[7.330000,7.602143,9.460000],[8.760000,9.065714,11.050000],[15.900000,16.245510,18.420000],[18.200000,18.493776,21.200000],[20.350000,20.696633,22.780000],[24.200000,24.528469,26.680000],[30.510000,30.789184,33.140000],[34.600000,35.140510,37.830000],[37.390000,37.744388,40.250000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.400000,2.521939,3.490000],[2.360000,2.493163,3.600000],[2.500000,2.625816,3.800000],[2.400000,2.551020,3.950000],[2.400000,2.521633,3.590000],[2.450000,2.539184,3.600000],[2.400000,2.525408,3.540000],[2.500000,2.612857,3.750000],[4.000000,4.123469,5.420000],[4.220000,4.409490,5.620000],[4.500000,4.670714,5.790000],[4.640000,4.856939,6.160000],[4.710000,4.914082,5.980000],[5.130000,5.360408,6.580000],[8.230000,8.430510,10.010000],[7.770000,8.041020,9.310000],[9.080000,9.327755,10.890000],[11.800000,11.968776,13.900000],[15.150000,15.366633,17.330000],[17.480000,17.650306,19.510000],[21.000000,21.228061,23.450000],[25.200000,25.462959,27.180000],[29.370000,29.611735,31.380000],[32.190000,32.440612,34.580000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.700000,4.792653,6.190000],[3.170000,3.312245,4.310000],[2.980000,3.109388,4.380000],[3.300000,3.407347,4.500000],[4.480000,4.612653,5.840000],[3.300000,3.407347,4.490000],[3.300000,3.376224,4.670000],[4.300000,4.408980,5.630000],[3.500000,3.596531,4.680000],[3.580000,3.725510,4.890000],[5.340000,5.441837,6.510000],[5.540000,5.656020,6.970000],[6.540000,6.616531,8.020000],[6.000000,6.155306,7.430000],[6.580000,6.692245,7.980000],[6.820000,6.986020,8.020000],[7.860000,7.979082,9.660000],[9.500000,9.615306,11.020000],[17.020000,17.204184,18.720000],[21.220000,21.510000,23.810000],[23.920000,24.194592,26.020000],[29.900000,30.238571,32.440000],[39.790000,40.194490,42.510000],[36.400000,36.744490,39.480000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.600000,2.749694,3.820000],[2.600000,2.732347,3.840000],[2.600000,2.706327,3.750000],[2.400000,2.500204,3.690000],[2.600000,2.705306,3.830000],[2.460000,2.542347,3.590000],[2.400000,2.481735,3.500000],[2.600000,2.717551,3.730000],[4.100000,4.258163,5.520000],[4.250000,4.385714,5.670000],[4.600000,4.827755,6.110000],[4.550000,4.713367,6.010000],[4.740000,4.893265,6.160000],[5.250000,5.407449,6.530000],[7.560000,7.761837,9.170000],[7.840000,8.045000,9.750000],[8.740000,8.952041,11.030000],[11.600000,11.814796,13.840000],[15.200000,15.430408,17.270000],[17.700000,17.858673,19.680000],[35.400000,35.698776,37.880000],[26.940000,27.179388,29.360000],[31.100000,31.465204,33.790000],[32.600000,32.834184,34.730000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.970000,3.102041,4.240000],[3.200000,3.274796,4.290000],[3.000000,3.148980,4.170000],[3.550000,3.770204,4.920000],[2.960000,3.086531,4.360000],[3.100000,3.189184,4.260000],[3.100000,3.191531,4.310000],[4.800000,4.873163,6.000000],[3.520000,3.659082,4.760000],[3.390000,3.474796,4.470000],[5.580000,5.729184,7.100000],[5.640000,5.879592,7.450000],[5.870000,6.047245,7.720000],[6.260000,6.541327,7.900000],[6.660000,6.872245,8.510000],[8.030000,8.453878,10.170000],[7.660000,7.884082,9.480000],[9.640000,9.830408,11.510000],[16.390000,16.770408,18.770000],[21.020000,21.346735,23.380000],[21.660000,21.949694,24.070000],[27.100000,27.378469,29.600000],[31.750000,31.974898,33.950000],[36.900000,37.194592,39.410000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[2.420000,2.538776,3.750000],[2.360000,2.494388,3.790000],[2.400000,2.526939,3.730000],[2.400000,2.554694,3.770000],[2.400000,2.542041,3.860000],[2.400000,2.518776,3.530000],[2.440000,2.577449,3.800000],[4.830000,5.053265,6.580000],[4.000000,4.183571,5.530000],[4.400000,4.568163,5.990000],[4.600000,4.777857,6.130000],[4.680000,4.781429,5.970000],[4.940000,5.102041,6.450000],[7.150000,7.294694,8.680000],[7.530000,7.817041,9.080000],[8.440000,8.690102,10.030000],[10.560000,10.770000,12.710000],[14.240000,14.505204,16.380000],[17.110000,17.432245,19.700000],[22.200000,22.521429,24.830000],[24.170000,24.387551,26.420000],[29.880000,30.116122,31.950000],[30.260000,30.643673,33.230000],[33.010000,33.325000,35.340000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[3.100000,3.158061,4.500000],[3.300000,3.395102,4.510000],[3.300000,3.376020,4.510000],[3.300000,3.402143,4.550000],[3.000000,3.092755,4.280000],[3.300000,3.373061,4.520000],[4.400000,4.478980,5.710000],[3.500000,3.596122,4.630000],[3.490000,3.574592,4.710000],[5.190000,5.250408,6.380000],[5.380000,5.460102,6.700000],[5.900000,6.075408,7.210000],[5.880000,5.976837,7.210000],[6.260000,6.419286,7.630000],[6.660000,6.817041,8.140000],[7.080000,7.194490,8.450000],[8.530000,8.684694,9.850000],[14.890000,15.066633,16.850000],[18.400000,18.639490,20.160000],[22.100000,22.520816,24.630000],[26.520000,26.908673,29.120000],[33.210000,33.692959,36.020000],[34.400000,34.691633,36.450000],[37.430000,37.889490,40.420000]]}


==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.rank.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.100000,4.323469,5.800000],[3.020000,3.160306,4.490000],[2.600000,2.793163,4.240000],[2.420000,2.603163,3.640000],[2.320000,2.486735,3.940000],[2.300000,2.454592,3.810000],[2.200000,2.391939,3.850000],[2.900000,3.079082,4.500000],[3.300000,3.432551,5.010000],[3.300000,3.474184,4.940000],[3.200000,3.426020,4.900000],[3.380000,3.585306,4.780000],[3.480000,3.625612,4.930000],[4.990000,5.141020,6.620000],[6.130000,6.318980,7.890000],[7.610000,7.808878,9.360000],[8.990000,9.115306,10.640000],[10.460000,10.620612,12.230000],[11.600000,11.748163,13.280000],[13.910000,14.220612,16.270000],[15.900000,16.187041,18.200000],[17.970000,18.309898,20.440000],[19.700000,20.096837,21.920000],[21.800000,22.204082,24.550000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.600000,6.813571,8.540000],[10.000000,10.190408,11.870000],[11.110000,11.330306,13.060000],[11.700000,11.975714,13.690000],[13.080000,13.368673,15.220000],[15.690000,16.012449,18.060000],[17.750000,18.071327,20.010000],[19.830000,20.259388,22.370000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[7.000000,7.246224,9.040000],[6.420000,6.700000,8.440000],[5.830000,6.089694,7.740000],[5.700000,5.917041,7.620000],[5.400000,5.592653,7.260000],[5.450000,5.675714,7.200000],[5.060000,5.272959,6.850000],[6.400000,6.583163,8.310000],[6.100000,6.347143,8.010000],[6.400000,6.597143,8.320000],[6.000000,6.235612,7.800000],[6.000000,6.264286,7.910000],[5.540000,5.799694,7.390000],[6.490000,6.697755,8.380000],[7.600000,7.842347,9.630000],[7.400000,7.638367,9.430000],[8.840000,9.026429,10.810000],[9.940000,10.123163,11.810000],[11.000000,11.148878,13.030000],[13.500000,13.777857,15.490000],[15.030000,15.387755,17.400000],[17.450000,17.810000,19.920000],[19.220000,19.533469,21.740000],[20.720000,21.085918,23.200000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[7.260000,7.554184,9.330000],[6.300000,6.602143,8.260000],[5.810000,6.032245,7.790000],[5.260000,5.450306,7.090000],[5.110000,5.354286,6.990000],[5.480000,5.737449,7.290000],[5.480000,5.716224,7.390000],[5.030000,5.387959,6.910000],[5.400000,5.634286,7.230000],[6.300000,6.581327,8.270000],[5.300000,5.556327,7.160000],[5.200000,5.426939,7.040000],[5.400000,5.668061,7.280000],[5.400000,5.685408,7.290000],[6.500000,6.749694,8.500000],[6.770000,7.020102,8.780000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.960000,3.097041,4.210000],[5.010000,5.177653,6.570000],[4.000000,4.139898,5.910000],[3.580000,3.658061,4.690000],[3.580000,3.682245,4.830000],[3.350000,3.527449,4.580000],[3.400000,3.500918,4.750000],[3.330000,3.502041,4.720000],[3.970000,4.083980,5.190000],[4.200000,4.343673,5.420000],[4.490000,4.586327,5.790000],[4.690000,4.839286,6.010000],[4.900000,4.955102,6.210000],[5.400000,5.515612,6.940000],[7.580000,7.701735,8.970000],[9.500000,9.607143,10.970000],[10.640000,10.760306,12.230000],[12.070000,12.206531,13.510000],[13.500000,13.660306,15.070000],[14.500000,14.653673,16.010000],[18.600000,19.058469,21.120000],[22.090000,22.404184,24.670000],[24.820000,25.126224,26.700000],[26.500000,26.872041,29.010000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[9.090000,9.160714,10.430000],[10.760000,10.922449,12.340000],[13.300000,13.591633,14.840000],[14.230000,14.372755,15.880000],[15.500000,15.530204,17.130000],[18.050000,18.360714,19.890000],[20.300000,20.448469,22.600000],[22.790000,23.074388,25.170000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[6.500000,6.810102,8.490000],[8.390000,8.555408,10.210000],[7.490000,7.719796,9.390000],[6.900000,7.105510,8.710000],[6.600000,6.831735,8.270000],[6.400000,6.655408,8.120000],[6.400000,6.590816,8.240000],[6.600000,6.734898,8.150000],[7.080000,7.219184,8.630000],[7.110000,7.310510,8.960000],[7.000000,7.175918,8.630000],[8.000000,8.195204,9.920000],[7.010000,7.272245,8.860000],[8.050000,8.273265,10.070000],[9.400000,9.603367,11.510000],[9.550000,9.746020,11.270000],[9.400000,9.567959,11.490000],[10.900000,11.112959,12.940000],[11.900000,12.052143,13.870000],[12.400000,12.592857,14.330000],[17.000000,17.236837,19.120000],[19.710000,19.863265,21.360000],[22.100000,22.486327,24.510000],[23.750000,24.002041,25.470000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[6.480000,6.671224,7.800000],[8.630000,8.834286,10.280000],[7.500000,7.663776,8.990000],[6.900000,7.059184,8.430000],[6.600000,6.688571,7.800000],[6.530000,6.676020,8.050000],[6.510000,6.703571,8.170000],[6.400000,6.579592,8.000000],[6.370000,6.585612,7.770000],[6.400000,6.499490,7.890000],[7.000000,7.180408,8.600000],[6.900000,7.035816,8.380000],[7.000000,7.112653,8.590000],[6.930000,7.116122,8.660000],[7.190000,7.302245,8.580000],[7.400000,7.520306,9.010000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[4.100000,4.245816,5.890000],[3.000000,3.109796,4.130000],[2.460000,2.566020,3.650000],[2.380000,2.453061,3.480000],[2.300000,2.417041,3.260000],[2.290000,2.364796,3.290000],[2.200000,2.331735,3.350000],[3.300000,3.397347,4.650000],[3.300000,3.395714,4.470000],[3.300000,3.407857,4.480000],[3.300000,3.456429,4.570000],[3.290000,3.410408,4.600000],[3.500000,3.585918,4.800000],[4.890000,4.985102,6.200000],[5.770000,5.908980,7.160000],[7.220000,7.341122,8.730000],[8.710714,8.950000,9.990000],[10.490000,10.586735,11.900000],[11.600000,11.783980,12.990000],[14.000000,14.214286,15.970000],[15.580000,15.862755,17.640000],[18.000000,18.315612,20.130000],[19.700000,19.959490,21.720000],[21.750000,22.129898,23.980000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[4.100000,4.271837,5.730000],[3.000000,3.155816,4.480000],[2.600000,2.743673,3.890000],[2.370000,2.456837,3.790000],[2.300000,2.416020,3.310000],[2.290000,2.379592,3.390000],[2.200000,2.336122,3.510000],[2.200000,2.368265,3.420000],[2.200000,2.356633,3.560000],[3.300000,3.422347,4.750000],[3.300000,3.414694,4.570000],[3.300000,3.446429,4.670000],[3.400000,3.565918,4.730000],[3.700000,3.875204,5.010000],[4.200000,4.363265,5.680000],[5.500000,5.654082,6.960000],[6.410000,6.605000,8.270000],[9.940000,10.194694,11.790000],[11.100000,11.339082,12.830000],[11.700000,11.871837,13.590000],[12.990000,13.203469,14.580000],[15.460000,15.672653,17.240000],[17.750000,18.038367,19.770000],[19.700000,19.951327,21.380000]]}


==> dynamic_rank_select_paper copy/results_and/mutable_bitmap.select.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.180000,18.636020,21.310000],[17.000000,17.347143,19.750000],[15.820000,16.307857,18.660000],[17.660000,18.026531,21.070000],[18.200000,18.563367,21.410000],[18.000000,18.371531,21.180000],[17.760000,18.074796,20.870000],[31.430000,31.824388,35.960000],[31.520000,31.854592,36.100000],[34.440000,35.190102,38.570000],[34.010000,34.437347,38.220000],[35.200000,35.661327,39.580000],[35.860000,36.543673,39.840000],[52.850000,53.700714,58.870000],[54.640000,55.586429,60.710000],[61.390000,62.293980,68.990000],[65.750000,67.054796,73.340000],[74.150000,75.276224,81.050000],[84.130000,85.335102,91.300000],[114.030000,115.147143,122.070000],[123.780000,124.990000,131.710000],[136.700000,138.285204,145.990000],[149.880000,150.583878,158.160000],[162.260000,163.344898,170.790000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.460000,18.928265,21.310000],[16.610000,17.060000,19.340000],[15.990000,16.396122,18.600000],[15.440000,15.885204,18.090000],[14.940000,15.363367,17.380000],[14.780000,15.170204,17.300000],[15.510000,15.886020,18.210000],[14.870000,15.209490,17.190000],[15.500000,15.931837,18.110000],[27.300000,27.939184,30.820000],[28.910000,29.672653,32.840000],[29.450000,30.063061,33.390000],[29.580000,30.223878,33.140000],[31.130000,31.478776,35.530000],[32.750000,33.207245,37.360000],[34.710000,35.296327,38.670000],[39.770000,40.326939,44.310000],[62.770000,63.472449,69.560000],[69.150000,70.396020,75.490000],[74.210000,75.248673,80.510000],[79.700000,80.911429,86.120000],[85.760000,86.603469,91.870000],[90.370000,91.944694,96.810000],[96.120000,97.321224,102.050000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.600000,18.943571,21.600000],[16.770000,17.227959,19.640000],[16.110000,16.628878,18.900000],[18.310000,18.801122,21.390000],[18.480000,18.907755,21.540000],[18.220000,18.647143,21.410000],[18.110000,18.524184,21.250000],[30.900000,31.549796,35.540000],[30.910000,31.463878,35.650000],[34.180000,34.902551,38.550000],[34.760000,35.496429,38.910000],[35.360000,35.824184,39.340000],[35.800000,36.277245,39.900000],[51.730000,52.330102,57.400000],[54.360000,54.801122,60.240000],[58.620000,59.009388,65.610000],[65.880000,67.562551,73.490000],[74.050000,75.196327,80.970000],[85.440000,86.446531,92.710000],[124.040000,124.847347,131.210000],[136.770000,138.035612,144.670000],[147.230000,149.089388,156.300000],[150.190000,151.296633,158.100000],[160.800000,161.817041,168.530000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.120000,18.414898,20.890000],[16.240000,16.502959,18.870000],[15.640000,15.930204,18.280000],[15.140000,15.393571,17.520000],[15.420000,15.844898,18.050000],[15.740000,16.061939,18.310000],[15.650000,16.025204,18.310000],[14.700000,15.100306,17.210000],[15.130000,15.421939,17.630000],[28.570000,28.818878,32.150000],[29.100000,29.744082,32.830000],[29.600000,30.358980,33.340000],[30.480000,31.070408,34.080000],[32.330000,32.985714,36.480000],[33.000000,33.755000,37.220000],[35.470000,36.240408,39.770000],[39.840000,40.740204,44.610000],[63.580000,64.375918,70.200000],[68.560000,69.077653,74.920000],[73.980000,74.625204,79.800000],[79.870000,80.965000,85.210000],[85.970000,86.963367,91.190000],[90.470000,91.139592,95.590000],[95.620000,96.831020,101.900000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.180000,18.459490,20.310000],[20.630000,20.912959,23.230000],[19.750000,20.002755,21.840000],[19.170000,19.452959,21.640000],[20.710000,20.956939,23.210000],[20.330000,20.566429,22.220000],[20.190000,20.438980,22.220000],[20.380000,20.629184,22.710000],[35.150000,35.352653,38.610000],[34.950000,35.237449,38.580000],[37.680000,38.206531,41.470000],[38.140000,38.548163,42.140000],[39.090000,39.566837,43.150000],[41.220000,41.564592,45.240000],[59.150000,59.684796,64.470000],[62.260000,62.905204,67.800000],[69.340000,69.908265,74.900000],[76.030000,76.586224,81.320000],[86.560000,87.165306,92.100000],[95.780000,96.694796,102.180000],[125.260000,126.569796,133.530000],[137.530000,138.340918,145.530000],[150.140000,151.941429,158.570000],[159.860000,161.699184,168.240000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.010000,18.352653,20.170000],[20.940000,21.167755,23.510000],[19.760000,20.160204,21.620000],[18.590000,18.965102,21.130000],[20.470000,20.857551,23.240000],[20.370000,20.819490,22.890000],[20.220000,20.596224,22.910000],[20.560000,20.977551,23.510000],[33.830000,34.740918,37.610000],[34.090000,34.725612,37.820000],[37.970000,38.593673,41.670000],[38.190000,38.809796,42.120000],[38.760000,39.175714,42.750000],[41.130000,41.841429,44.990000],[58.100000,58.638469,63.510000],[61.410000,62.086837,67.060000],[69.120000,69.890102,74.980000],[75.400000,76.497449,81.850000],[85.320000,86.095408,92.550000],[97.140000,98.551429,104.170000],[133.570000,134.231939,142.040000],[146.050000,147.009694,154.620000],[157.480000,158.260816,164.780000],[159.010000,159.827347,165.560000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.020000,18.299388,20.140000],[22.230000,22.737857,24.920000],[20.800000,21.095408,23.310000],[20.190000,20.679694,22.660000],[19.500000,19.953980,21.890000],[19.380000,19.780612,21.750000],[19.270000,19.660918,21.810000],[19.700000,20.103265,21.950000],[19.200000,19.667857,21.700000],[20.020000,20.478061,22.320000],[33.770000,34.413367,37.250000],[34.780000,35.136531,37.840000],[35.340000,35.828061,38.950000],[36.140000,36.577755,39.420000],[38.530000,38.855102,42.160000],[40.890000,41.223980,43.830000],[43.420000,43.834388,46.300000],[50.360000,50.774898,54.150000],[74.270000,75.270714,80.050000],[78.680000,79.607755,84.570000],[84.040000,84.915816,89.200000],[91.290000,91.944898,96.280000],[97.010000,98.183776,103.480000],[100.020000,101.576735,106.320000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[17.300000,17.623878,19.620000],[16.010000,16.245204,18.240000],[15.280000,15.452857,17.390000],[17.310000,17.552653,19.550000],[17.260000,17.474184,19.490000],[17.700000,17.862551,20.110000],[17.580000,17.775408,19.730000],[29.450000,29.958878,32.260000],[30.920000,31.230204,33.890000],[31.330000,31.756327,34.640000],[31.340000,31.640612,34.300000],[31.180000,31.538061,33.990000],[32.640000,34.023265,37.110000],[48.370000,49.025306,53.040000],[51.230000,52.441837,56.960000],[53.320000,54.508571,59.080000],[54.410000,55.991122,60.240000],[62.350000,63.110612,67.750000],[73.460000,74.041429,78.740000],[109.670000,110.204898,115.260000],[120.260000,121.050408,127.610000],[132.280000,133.626735,139.750000],[135.560000,136.926327,142.430000],[147.840000,149.126939,156.040000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}


==> dynamic_rank_select_paper copy/results_and/results_release.flip.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "timings":[[2.670000,2.841224,4.260000],[2.680000,2.858061,4.330000],[2.680000,2.840714,4.280000],[2.610000,2.835714,4.240000],[2.680000,2.870306,4.240000],[2.660000,2.870510,4.320000],[2.700000,2.878469,4.280000],[2.680000,2.832245,4.360000],[5.250000,5.473265,7.220000],[4.460000,4.680306,6.190000],[4.760000,5.039286,6.610000],[4.870000,5.134898,6.660000],[5.020000,5.241122,6.990000],[5.130000,5.358776,6.940000],[7.430000,7.730204,9.500000],[7.940000,8.213571,10.110000],[8.440000,8.741327,10.590000],[10.180000,10.443571,12.540000],[14.140000,14.405612,16.690000],[17.000000,17.232959,19.320000],[20.630000,20.919082,23.180000],[22.810000,23.091122,25.490000],[27.700000,28.142653,30.650000],[30.730000,31.269592,33.840000],[32.190000,32.438265,35.670000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "timings":[[3.690000,3.829184,5.330000],[3.600000,3.854082,5.300000],[3.570000,3.746224,5.310000],[3.590000,3.790102,5.320000],[3.600000,3.742959,5.330000],[3.570000,3.758265,5.360000],[3.530000,3.758878,5.210000],[3.600000,3.754286,5.240000],[3.600000,3.809388,5.310000],[6.840000,7.084796,8.820000],[11.490000,11.792143,13.710000],[6.920000,7.254592,8.950000],[6.310000,6.640102,8.470000],[6.640000,6.953571,8.620000],[6.880000,7.226122,8.870000],[7.360000,7.788878,9.680000],[8.320000,8.602245,10.570000],[8.810000,9.111939,10.990000],[16.100000,16.501837,19.050000],[19.600000,19.966224,22.010000],[21.730000,22.032959,24.440000],[25.780000,26.022857,28.810000],[30.500000,30.907857,33.250000],[35.250000,35.913776,38.370000],[39.400000,39.936122,42.690000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.680000,2.869082,4.070000],[2.700000,2.866735,4.390000],[2.700000,2.893673,4.340000],[2.670000,2.871224,4.370000],[2.680000,2.881939,4.390000],[2.620000,2.804082,4.270000],[4.480000,4.644184,6.170000],[10.100000,10.325918,12.340000],[4.450000,4.667857,6.340000],[4.550000,4.734286,6.250000],[4.770000,5.057245,6.610000],[5.060000,5.228571,6.890000],[6.790000,6.998367,8.820000],[7.240000,7.470306,9.450000],[7.550000,7.861429,9.690000],[9.390000,9.534286,11.600000],[12.380000,12.598571,14.670000],[14.690000,14.984490,16.870000],[19.130000,19.626633,21.860000],[21.200000,21.445510,23.840000],[22.500000,22.860204,25.370000],[24.810000,25.240204,27.810000],[29.000000,29.309796,31.800000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[3.780000,3.933980,5.510000],[4.960000,5.114694,6.670000],[3.780000,3.935918,5.490000],[3.790000,3.935306,5.500000],[3.470000,3.655204,5.140000],[3.400000,3.572449,5.080000],[3.440000,3.632347,5.110000],[3.680000,3.868367,5.470000],[5.790000,5.972959,7.630000],[5.550000,5.771224,7.590000],[6.130000,6.399388,8.130000],[6.300000,6.480612,8.240000],[6.520000,6.779082,8.540000],[6.860000,7.147653,8.840000],[7.260000,7.565102,9.270000],[8.460000,8.779490,10.550000],[14.780000,15.167959,17.270000],[16.160000,16.424490,18.530000],[19.700000,20.000102,22.410000],[23.000000,23.347959,25.650000],[26.150000,26.504898,29.230000],[30.870000,31.256429,33.590000],[35.500000,35.988980,38.840000]]}

==> dynamic_rank_select_paper copy/results_and/results_release.rank.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.298878,3.580000],[3.900000,4.042551,5.360000],[3.200000,3.391531,4.650000],[2.700000,2.870714,3.970000],[3.000000,3.112551,4.420000],[2.400000,2.530612,3.940000],[2.400000,2.465000,3.400000],[2.370000,2.489694,3.590000],[2.980000,3.123061,4.180000],[2.990000,3.122347,4.190000],[3.500000,3.608878,4.910000],[3.200000,3.340204,4.680000],[3.300000,3.429592,4.920000],[3.470000,3.624796,4.750000],[5.300000,5.464082,6.530000],[5.400000,5.553776,6.820000],[7.800000,8.100000,9.630000],[9.020000,9.233163,11.080000],[10.610000,10.790306,12.100000],[11.700000,11.877449,13.690000],[14.300000,14.789490,15.830000],[16.020000,16.545510,17.760000],[18.610000,19.090816,21.000000],[20.830000,21.529388,23.150000],[22.730000,23.339592,25.320000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.600000,2.772653,4.200000],[4.410000,4.612551,6.030000],[3.100000,3.314490,4.700000],[2.500000,2.640612,3.950000],[2.400000,2.563776,4.080000],[2.500000,2.643980,4.070000],[2.500000,2.641122,3.980000],[2.400000,2.575612,3.960000],[2.400000,2.545102,4.010000],[2.200000,2.416939,3.750000],[3.090000,3.215102,4.560000],[3.500000,3.693469,5.120000],[3.300000,3.502755,5.030000],[3.480000,3.623878,5.150000],[3.770000,3.926735,5.220000],[4.580000,4.698163,6.150000],[5.600000,5.756327,7.390000],[6.300000,6.443265,7.580000],[9.373265,10.000000,11.070000],[11.050000,11.253367,12.900000],[11.700000,11.897041,13.610000],[13.000000,13.329388,14.990000],[15.550000,15.769082,18.030000],[18.350000,18.538061,20.530000],[19.000000,19.369796,21.570000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.320000,2.515102,4.140000],[1.900000,2.073265,3.510000],[1.620000,1.772959,3.180000],[1.700000,1.809898,3.200000],[1.620000,1.735612,3.020000],[1.310000,1.497959,2.730000],[1.800000,1.977551,3.440000],[1.800000,1.981429,3.310000],[1.800000,1.976939,3.210000],[2.400000,2.561633,4.000000],[1.920000,2.069184,3.350000],[2.400000,2.581020,4.070000],[3.200000,3.486531,5.070000],[3.400000,3.606327,5.210000],[3.700000,3.874694,5.480000],[4.800000,5.033878,6.850000],[6.500000,6.715510,8.680000],[7.600000,7.855510,9.950000],[10.700000,10.970306,13.090000],[11.590000,11.813980,14.370000],[12.160000,12.394082,14.920000],[13.530000,13.799796,15.850000],[16.600000,16.844592,19.100000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.394694,3.870000],[1.710000,1.871122,2.710000],[1.500000,1.594388,2.460000],[1.410000,1.499082,2.800000],[1.200000,1.323061,2.300000],[1.310000,1.398367,2.120000],[1.210000,1.308673,2.470000],[1.210000,1.306327,1.860000],[1.800000,1.919082,3.180000],[2.200000,2.430510,3.560000],[1.900000,2.013265,3.170000],[2.000000,2.112959,3.240000],[2.000000,2.155918,3.060000],[2.100000,2.263980,3.540000],[2.300000,2.466939,4.060000],[3.100000,3.312857,4.940000],[5.800000,5.925612,7.740000],[6.700000,6.836327,8.730000],[7.700000,7.901429,9.840000],[8.400000,8.618163,10.440000],[9.050000,9.263163,11.040000],[10.400000,10.535612,12.540000],[12.800000,13.042143,15.020000]]}

==> dynamic_rank_select_paper copy/results_and/results_release.rank256.txt <==
{"type":"NOCPU_loop", "density":"0.300000", "timings":[[6.403878,6.700000,9.240000],[6.394490,6.700000,9.240000],[6.412857,6.700000,9.320000],[6.475102,6.710000,8.870000],[6.424898,6.710000,9.290000],[6.472551,6.710000,9.280000],[6.417245,6.700000,9.270000],[6.403673,6.730000,9.260000],[6.527041,6.730000,9.290000],[6.431837,6.720000,9.110000],[6.544082,6.800000,9.540000],[6.657449,6.900000,9.420000],[6.789082,6.910000,9.500000],[6.775408,7.000000,9.510000],[7.088367,7.210000,9.790000],[7.450816,7.580000,10.110000],[7.860816,7.900000,10.440000],[8.460000,8.464694,11.100000],[9.300000,9.325000,11.880000],[10.280000,10.342143,12.960000],[11.000000,11.172551,13.610000],[11.940000,12.208980,14.650000],[14.000000,14.203980,16.880000],[16.380000,16.610612,19.090000],[18.600000,18.888265,21.570000]]}
{"type":"SSE4_2_POPCNT_loop", "density":"0.300000", "timings":[[4.160000,4.635714,5.700000],[4.190000,4.640102,6.270000],[4.200000,4.678061,6.110000],[4.200000,4.675510,6.080000],[4.190000,4.667449,6.180000],[4.200000,4.680102,6.110000],[4.200000,4.700204,6.140000],[4.200000,4.667857,6.180000],[4.200000,4.677653,6.150000],[4.200000,4.682143,6.120000],[4.200000,4.729388,6.090000],[4.220000,4.719490,6.200000],[4.240000,4.767143,6.180000],[4.300000,4.831735,6.220000],[4.410000,4.922857,6.350000],[4.600000,5.022143,6.420000],[4.700000,5.122143,6.630000],[4.760000,5.180000,6.690000],[5.000000,5.359592,6.930000],[5.300000,5.629694,7.320000],[5.500000,5.820204,7.500000],[5.700000,5.970000,7.660000],[6.420000,6.706429,8.440000],[7.800000,8.074796,9.900000],[9.200000,9.500510,11.290000]]}
{"type":"SSE4_2_POPCNT_independent_counts", "density":"0.300000", "timings":[[2.275408,2.400000,3.160000],[2.295306,2.420000,3.470000],[2.310918,2.400000,3.400000],[2.330306,2.400000,3.600000],[2.305816,2.400000,3.470000],[2.329694,2.400000,3.560000],[2.330408,2.400000,3.530000],[2.308980,2.400000,3.590000],[2.322551,2.400000,3.420000],[2.325510,2.400000,3.400000],[2.336327,2.400000,3.660000],[2.400000,2.456122,3.850000],[2.500000,2.539796,4.060000],[2.590000,2.698265,4.050000],[2.900000,3.032551,4.460000],[3.390000,3.473878,4.930000],[3.900000,4.022449,5.360000],[4.500000,4.638469,6.240000],[5.400000,5.508776,6.930000],[6.400000,6.523776,8.140000],[7.000000,7.151633,8.490000],[7.600000,7.720204,9.410000],[8.700000,8.878061,10.520000],[10.300000,10.421939,11.710000],[11.700000,11.829898,13.420000]]}
{"type":"SSE4_2_POPCNT_dependent_counts", "density":"0.300000", "timings":[[1.600000,1.674694,2.920000],[1.600000,1.724796,2.800000],[1.610000,1.718776,2.950000],[1.610000,1.724592,2.960000],[1.600000,1.751224,3.280000],[1.620000,1.777245,3.160000],[1.610000,1.720510,3.000000],[1.600000,1.751633,3.130000],[1.610000,1.729592,3.290000],[1.600000,1.718673,2.770000],[1.700000,1.871531,3.360000],[1.890000,2.008163,3.350000],[1.960000,2.095306,3.610000],[2.000000,2.158980,3.680000],[2.350000,2.483776,3.780000],[2.900000,3.014388,4.400000],[3.300000,3.385408,4.680000],[3.500000,3.695714,5.230000],[4.100000,4.214592,5.380000],[4.900000,4.973673,6.340000],[5.400000,5.502653,6.910000],[5.900000,6.083469,7.770000],[7.100000,7.243367,8.670000],[8.720000,8.896939,10.200000],[10.320000,10.496327,11.690000]]}
{"type":"AVX2_POPCNT_if_set_epi64", "density":"0.300000", "timings":[[6.610000,6.725816,8.520000],[6.600000,6.753980,8.530000],[6.570000,6.727959,8.590000],[6.590000,6.753878,8.490000],[6.560000,6.718571,8.520000],[6.590000,6.732347,8.590000],[6.590000,6.782551,8.560000],[6.600000,6.767143,8.620000],[6.590000,6.700408,8.250000],[6.620000,6.717857,8.290000],[6.610000,6.712857,8.580000],[6.620000,6.762959,8.640000],[6.640000,6.733265,8.620000],[6.640000,6.800816,8.780000],[6.730000,6.881429,8.790000],[6.810000,6.880510,8.830000],[6.950000,7.130204,9.020000],[7.030000,7.167143,9.110000],[7.400000,7.493367,9.490000],[7.770000,7.978673,9.810000],[8.100000,8.302245,10.020000],[8.600000,8.788776,10.450000],[9.700000,9.864898,11.640000],[11.200000,11.421837,13.260000],[12.740000,12.974184,14.910000]]}
{"type":"AVX2_POPCNT_dependent_counts", "density":"0.300000", "timings":[[3.600000,3.757755,5.250000],[3.950000,4.143673,5.690000],[3.800000,3.949286,5.460000],[3.700000,3.911327,5.420000],[3.700000,3.826327,5.250000],[3.700000,3.836429,5.270000],[3.700000,3.849082,5.330000],[3.680000,3.862857,5.340000],[3.700000,3.846327,5.310000],[3.700000,3.869694,5.120000],[3.860000,3.984388,5.520000],[4.060000,4.204490,5.660000],[4.160000,4.343673,5.750000],[4.270000,4.401020,5.750000],[4.560000,4.716224,6.050000],[5.380000,5.526122,7.310000],[6.390000,6.496837,7.970000],[6.980000,7.121122,8.670000],[7.900000,8.015918,9.640000],[8.730000,8.893265,10.600000],[9.400000,9.538265,11.320000],[10.200000,10.320408,11.860000],[11.600000,11.718571,13.450000],[13.300000,13.397857,15.250000],[15.180000,15.282755,16.740000]]}

==> dynamic_rank_select_paper copy/results_and/results_release.search.txt <==
{"type":"avx2::segment_tree", "timings":[[14.600000,14.872245,17.100000],[15.400000,15.914388,18.450000],[15.080000,15.607143,17.900000],[15.050000,15.436633,17.640000],[14.850000,15.347143,17.580000],[15.050000,15.433980,17.680000],[14.550000,14.884082,17.210000],[15.480000,15.777449,18.490000],[14.450000,14.872857,17.440000],[15.360000,15.671735,18.310000],[14.650000,15.068163,17.140000],[14.710000,14.965510,17.320000],[14.650000,15.069286,17.210000],[14.550000,15.045204,17.130000],[14.700000,15.011224,17.160000],[14.550000,14.931735,17.270000],[28.660000,29.169694,32.740000],[28.590000,28.888265,32.500000],[28.680000,29.039286,32.430000],[29.010000,29.615306,32.840000],[28.980000,29.516122,33.160000],[28.520000,29.312347,32.490000],[28.700000,29.330510,32.940000],[28.550000,28.895714,32.750000],[29.020000,29.313673,32.920000],[28.990000,29.392041,32.960000],[28.680000,29.293673,32.840000],[28.640000,29.699286,32.620000],[29.050000,29.785510,32.650000],[29.220000,29.991939,32.840000],[29.530000,30.076633,32.770000],[29.080000,30.119592,32.920000],[29.220000,29.781837,32.740000],[29.040000,30.044388,33.140000],[43.800000,44.704184,48.430000],[43.850000,44.599694,49.130000],[43.950000,44.370816,49.400000],[45.280000,46.262551,50.770000],[43.690000,44.670204,48.870000],[43.800000,44.656429,49.150000],[43.980000,44.646633,49.510000],[43.980000,44.470306,48.480000],[44.020000,44.374592,49.320000],[43.960000,44.505204,49.550000],[44.230000,44.507143,49.420000],[44.060000,44.609184,49.680000],[43.910000,44.920306,49.630000],[43.940000,44.953776,49.510000],[44.040000,44.895612,49.540000]]}
{"type":"avx512::segment_tree", "timings":[[2.600000,2.741837,3.970000],[2.600000,2.749796,3.860000],[2.580000,2.673367,3.940000],[2.590000,2.735204,3.900000],[9.010000,9.210102,10.780000],[9.070000,9.248265,10.850000],[9.100000,9.181020,10.820000],[9.170000,9.283878,10.980000],[9.040000,9.181633,10.990000],[9.070000,9.255612,10.770000],[9.100000,9.232347,10.830000],[8.920000,9.233980,10.960000],[8.890000,9.147857,10.790000],[8.950000,9.140204,10.690000],[8.860000,9.169592,10.630000],[8.920000,9.125918,10.720000],[8.890000,9.129388,10.680000],[9.010000,9.092449,10.830000],[8.980000,9.117449,10.550000],[8.950000,9.156735,10.760000],[8.920000,9.135102,10.670000],[8.950000,9.091429,10.630000],[8.950000,9.189286,10.570000],[8.950000,9.137245,10.670000],[8.980000,9.099694,10.490000],[9.380000,9.438673,10.960000],[9.280000,9.505204,10.680000],[9.350000,9.496327,10.820000],[19.130000,19.296837,21.770000],[18.940000,19.222755,21.580000],[19.050000,19.440714,21.780000],[18.840000,19.081939,21.680000],[18.900000,19.191735,21.800000],[18.980000,19.107041,21.720000],[19.070000,19.335918,21.850000],[19.000000,19.424694,21.930000],[19.140000,19.314082,21.920000],[19.170000,19.538571,21.930000],[19.040000,19.299796,21.920000],[18.840000,19.243367,21.490000],[19.060000,19.598163,21.910000],[19.120000,19.531531,22.050000],[19.250000,19.628673,22.340000],[19.380000,19.867245,22.510000],[19.480000,19.760612,22.580000],[19.630000,20.266327,22.760000],[19.950000,20.408673,22.960000],[20.160000,20.415816,23.180000],[20.080000,20.459286,23.090000]]}


==> dynamic_rank_select_paper copy/results_and/results_release.select.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[14.420000,14.816939,17.030000],[17.500000,17.868673,20.420000],[16.400000,16.675204,18.780000],[15.610000,16.001429,17.870000],[17.010000,17.425102,19.910000],[17.060000,17.412347,19.780000],[16.990000,17.366735,19.780000],[16.970000,17.342755,19.770000],[30.780000,31.134082,34.300000],[30.010000,30.323776,33.390000],[32.410000,32.719082,35.700000],[33.420000,33.722857,36.650000],[33.540000,33.839796,36.940000],[35.270000,35.425612,38.620000],[49.940000,50.461122,54.630000],[53.000000,53.385102,57.960000],[58.390000,59.130204,64.650000],[62.570000,63.462347,68.620000],[73.100000,74.121327,79.930000],[83.030000,83.836020,89.670000],[110.260000,111.073673,116.930000],[119.680000,120.585000,127.960000],[131.660000,132.270204,139.330000],[142.100000,143.231020,149.490000],[150.320000,151.492347,157.610000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[14.320000,14.647959,16.500000],[19.200000,19.443163,21.430000],[16.710000,16.933776,19.180000],[15.580000,15.777959,17.440000],[16.090000,16.308980,17.600000],[15.670000,15.904286,17.370000],[14.990000,15.167959,16.760000],[15.480000,15.704184,17.270000],[15.490000,15.688367,17.080000],[15.030000,15.274286,17.020000],[28.610000,28.927041,31.260000],[29.030000,29.315918,31.790000],[29.530000,29.827653,32.430000],[30.530000,30.935918,33.520000],[31.220000,31.640918,34.420000],[32.910000,33.375612,36.390000],[35.300000,35.941735,38.540000],[39.970000,40.502755,44.070000],[62.300000,63.139490,67.000000],[67.530000,68.167653,72.470000],[72.440000,73.012245,76.990000],[78.530000,79.244388,83.590000],[84.500000,85.485306,89.690000],[89.430000,90.094796,94.020000],[94.950000,95.546122,99.420000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,AVX2_POPCNT_AVX512_PREFIX_SUM>", "density":"0.300000", "timings":[[11.120000,11.264286,12.790000],[16.570000,16.917857,18.580000],[14.680000,14.917041,16.540000],[13.400000,13.659898,15.020000],[12.810000,12.940306,14.420000],[12.450000,12.766939,14.320000],[12.750000,12.777449,14.400000],[12.400000,12.615102,14.170000],[12.220000,12.320714,14.100000],[12.270000,12.327959,14.020000],[22.400000,22.635510,24.460000],[22.350000,22.980102,25.520000],[22.800000,23.334286,25.790000],[23.200000,23.831327,26.930000],[24.300000,24.856429,27.530000],[25.500000,25.959490,28.860000],[31.790000,32.647755,35.260000],[31.120000,32.059694,35.060000],[46.240000,47.074286,50.240000],[51.500000,52.183061,55.860000],[56.560000,57.547755,61.140000],[64.050000,64.473061,67.970000],[71.030000,71.561939,74.810000],[75.260000,75.990204,80.050000],[80.400000,81.134184,84.540000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[8.560000,8.762143,10.520000],[7.410000,7.626531,9.490000],[9.180000,9.366633,11.470000],[8.360000,8.590000,10.570000],[8.470000,8.682245,10.600000],[8.520000,8.761429,10.670000],[20.210000,20.450102,23.440000],[20.800000,21.042245,24.190000],[22.090000,22.379490,25.370000],[21.990000,22.523571,25.370000],[22.270000,22.532653,25.570000],[22.480000,22.957245,25.960000],[36.800000,37.414694,41.370000],[37.990000,38.951837,43.160000],[40.460000,41.007449,45.850000],[41.220000,42.011735,47.100000],[43.600000,44.300612,49.370000],[50.350000,51.144286,55.140000],[73.840000,74.646020,79.770000],[83.600000,84.358469,89.300000],[91.060000,91.930612,96.950000],[100.550000,101.714490,106.700000],[112.120000,113.114898,119.030000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[6.340000,6.590918,8.340000],[5.340000,5.568469,7.190000],[4.960000,5.158878,6.800000],[4.660000,4.827857,6.380000],[4.460000,4.707143,6.240000],[4.410000,4.614592,6.150000],[4.390000,4.522653,6.060000],[4.580000,4.784694,6.400000],[12.260000,12.660816,14.620000],[12.080000,12.294796,14.270000],[12.260000,12.609388,14.690000],[12.400000,12.866122,14.740000],[12.720000,12.970510,15.130000],[13.200000,13.626122,15.970000],[13.800000,14.209286,16.490000],[14.720000,15.071224,17.190000],[27.530000,28.018878,30.840000],[31.330000,31.870306,34.860000],[36.020000,36.418776,39.570000],[40.610000,41.297959,43.950000],[43.890000,44.755204,47.940000],[47.760000,48.563163,51.260000],[51.990000,52.732245,55.360000]]}

==> dynamic_rank_select_paper copy/results_and/results_release.select256.txt <==
{"type":"NOCPU_SDSL", "density":"0.300000", "timings":[[18.190000,18.990714,21.410000],[18.300000,18.950816,21.200000],[18.680000,19.320510,21.600000],[18.690000,19.500204,21.770000],[18.800000,19.526633,21.800000],[18.830000,19.576633,21.820000],[18.910000,19.588878,21.850000],[18.900000,19.657653,21.920000],[18.900000,19.605612,21.980000],[19.000000,19.694694,21.950000],[19.300000,19.903776,22.260000],[19.600000,20.278776,22.570000],[19.740000,20.485612,22.720000],[20.000000,20.752551,22.970000],[20.960000,21.962041,24.140000],[21.650000,22.579184,24.900000],[23.290000,24.157143,26.770000],[24.890000,25.698673,28.640000],[27.610000,28.663367,31.410000],[30.260000,31.540714,33.860000],[32.090000,33.206327,36.200000],[34.280000,35.565204,38.010000],[37.360000,38.801939,41.240000],[41.760000,42.979898,45.580000],[45.420000,46.706531,49.880000]]}
{"type":"NOCPU_BROADWORD", "density":"0.300000", "timings":[[9.630000,10.021531,13.440000],[9.550000,9.981122,13.530000],[9.720000,10.145204,13.560000],[9.720000,10.273571,13.640000],[9.680000,10.122959,13.550000],[9.680000,10.164082,13.460000],[9.620000,10.054898,13.390000],[9.660000,10.027653,13.580000],[9.660000,10.093878,13.580000],[9.650000,10.177857,13.670000],[9.970000,10.411633,13.790000],[10.320000,10.783061,14.140000],[10.520000,10.954796,14.300000],[10.660000,11.106633,14.750000],[11.730000,12.166327,15.800000],[12.630000,13.129082,16.880000],[14.460000,14.881531,19.060000],[15.960000,16.402449,20.840000],[18.060000,18.429694,23.010000],[20.870000,21.269592,26.290000],[23.010000,23.190306,28.240000],[25.380000,25.877857,30.700000],[28.790000,29.391531,33.950000],[34.010000,34.143980,38.790000],[37.590000,37.906020,42.730000]]}
{"type":"BMI1_TZCNT_SDSL", "density":"0.300000", "timings":[[8.050000,8.140918,10.180000],[8.050000,8.193980,10.110000],[8.110000,8.252551,10.340000],[8.110000,8.316122,10.180000],[8.070000,8.367755,10.210000],[8.140000,8.246429,10.210000],[8.040000,8.249388,10.180000],[8.070000,8.253673,10.190000],[8.080000,8.212449,10.240000],[8.180000,8.249796,10.250000],[8.420000,8.775000,10.660000],[8.780000,9.042449,10.880000],[8.940000,9.082551,11.070000],[9.160000,9.296939,11.230000],[10.060000,10.277551,12.290000],[11.010000,11.085000,13.410000],[12.039694,12.040000,14.460000],[12.950000,13.015306,15.490000],[14.930918,14.940000,17.560000],[16.604388,16.870000,19.800000],[17.861224,18.060000,21.100000],[19.250000,19.258265,22.060000],[21.343265,21.490000,24.650000],[24.071122,24.330000,27.130000],[26.275612,26.310000,29.630000]]}
{"type":"SSE4_2_POPCNT_BROADWORD", "density":"0.300000", "timings":[[7.670000,7.840612,9.920000],[7.530000,7.792143,9.960000],[7.710000,7.857143,10.070000],[7.720000,8.022449,10.100000],[7.680000,7.810918,10.040000],[7.730000,7.884388,9.980000],[7.660000,7.830918,9.930000],[7.690000,7.796327,10.010000],[7.650000,7.854796,9.990000],[7.640000,7.825204,10.120000],[8.010000,8.176429,10.390000],[8.400000,8.538469,10.840000],[8.540000,8.716122,10.850000],[8.770000,8.795714,10.980000],[9.650000,9.670102,11.950000],[10.559082,10.660000,13.050000],[11.650000,11.673061,14.030000],[12.680000,12.691327,15.350000],[14.273673,14.420000,17.230000],[16.245510,16.510000,19.310000],[17.336429,17.700000,20.420000],[18.735918,19.000000,21.860000],[20.896837,21.270000,24.350000],[23.564694,23.830000,27.080000],[25.844184,26.010000,29.250000]]}
{"type":"BMI2_PDEP_TZCNT", "density":"0.300000", "timings":[[5.920000,6.259592,7.990000],[5.960000,6.190306,7.950000],[6.010000,6.343776,8.130000],[6.010000,6.272959,8.230000],[5.990000,6.238878,8.080000],[5.990000,6.228367,8.080000],[5.950000,6.189184,7.940000],[5.970000,6.247857,8.150000],[5.980000,6.289388,8.160000],[6.000000,6.409898,8.180000],[6.280000,6.568061,8.460000],[6.510000,6.920714,8.800000],[6.670000,6.946633,8.780000],[6.660000,7.041020,8.940000],[7.350000,7.727347,9.580000],[7.900000,8.355612,10.170000],[8.670000,8.923163,10.970000],[9.260000,9.608878,11.330000],[10.250000,10.520408,12.560000],[11.250000,11.430408,13.560000],[11.700000,11.833061,13.890000],[12.170000,12.324286,14.410000],[13.430000,13.547245,15.660000],[15.320000,15.432551,17.490000],[16.610000,16.787755,19.020000]]}
{"type":"AVX2_POPCNT_if_set_epi64", "density":"0.300000", "timings":[[9.988265,11.020000,12.120000],[9.979592,11.100000,12.000000],[10.075204,11.150000,12.110000],[10.193776,11.120000,12.190000],[9.998673,11.020000,12.030000],[10.061633,11.100000,12.130000],[9.936633,11.010000,12.150000],[10.032143,11.110000,12.170000],[10.062551,11.030000,12.030000],[10.085408,11.070000,12.020000],[10.289592,11.360000,12.380000],[10.429082,11.580000,12.700000],[10.426531,11.610000,12.600000],[10.625408,11.710000,12.890000],[11.512653,12.540000,13.530000],[12.074490,13.210000,14.430000],[13.747449,14.940000,15.990000],[14.782347,15.940000,17.220000],[16.873878,17.880000,19.460000],[18.969592,19.970000,21.870000],[20.252755,21.320000,23.150000],[21.391735,22.400000,24.560000],[23.727449,24.690000,26.520000],[25.890510,26.940000,29.300000],[28.014796,28.730000,31.110000]]}
{"type":"AVX2_POPCNT_AVX512_PREFIX_SUM", "density":"0.300000", "timings":[[4.210000,4.374184,5.800000],[4.350000,4.555918,5.930000],[4.380000,4.527551,6.090000],[4.370000,4.541633,5.970000],[4.360000,4.563571,5.920000],[4.460000,4.636633,5.960000],[4.440000,4.597755,6.070000],[4.460000,4.606633,5.990000],[4.480000,4.607041,6.030000],[4.440000,4.627245,6.090000],[4.740000,4.925408,6.370000],[5.020000,5.156429,6.650000],[5.150000,5.315102,6.810000],[5.280000,5.404490,6.970000],[5.560000,5.732041,6.970000],[6.380000,6.565510,8.230000],[7.400000,7.630000,9.320000],[8.120000,8.316327,10.090000],[9.200000,9.447449,11.320000],[10.200000,10.410510,12.680000],[10.900000,11.126327,13.010000],[11.700000,11.912245,13.740000],[13.560000,13.850816,15.900000],[15.500000,15.749796,17.980000],[17.100000,17.289082,19.810000]]}

==> dynamic_rank_select_paper copy/results_and/results_release.space.txt <==
{"type":"avx2::segment_tree","space":[3.51562,2.88281,2.56641,2.4082,2.3291,2.28955,2.30518,2.29517,2.29016,2.28766,2.28641,2.28578,2.2859,2.2858,2.28575,2.28573,2.28572]}
{"type":"avx512::segment_tree","space":[4.375,2.1875,3.22266,2.67383,2.39941,2.26221,2.1936,2.1593,2.14215,2.13358,2.13565,2.13448,2.13389,2.13359,2.13345,2.13337,2.13334]}
{"type":"ByteF","space":[16.1831,8.09155,4.04578,4.02289,3.01144,2.50572,2.25286,2.12643,2.06322,2.03161,2.0158,2.0079,2.00786,2.00588,2.00489,2.0044,2.00415]}

==> dynamic_rank_select_paper copy/results_and/results_release.sum.txt <==
{"type":"avx2::segment_tree", "timings":[[1.100000,1.173061,2.220000],[1.100000,1.160000,2.200000],[1.100000,1.186735,2.300000],[1.100000,1.172347,1.900000],[1.100000,1.156735,2.320000],[1.100000,1.188878,2.220000],[1.100000,1.196429,2.110000],[1.100000,1.168571,2.230000],[1.110000,1.210714,2.080000],[1.100000,1.207245,1.650000],[1.110000,1.203061,2.490000],[1.100000,1.205714,2.310000],[1.100000,1.202653,2.230000],[1.110000,1.207755,2.350000],[1.120000,1.205102,2.350000],[1.100000,1.208673,1.990000],[2.000000,2.159184,3.550000],[2.000000,2.149898,3.510000],[2.000000,2.185408,3.610000],[2.000000,2.151633,3.660000],[2.000000,2.172041,3.640000],[2.000000,2.205102,3.630000],[2.000000,2.255510,3.720000],[2.040000,2.247857,3.640000],[2.030000,2.239388,3.690000],[2.100000,2.245102,3.740000],[2.100000,2.259796,3.630000],[2.140000,2.347347,3.880000],[2.300000,2.464898,3.980000],[2.350000,2.544898,4.010000],[2.400000,2.606531,4.000000],[2.600000,2.844490,4.320000],[2.660000,2.881122,4.360000],[2.900000,3.145408,4.700000],[4.000000,4.193673,5.920000],[4.000000,4.240918,5.960000],[4.970000,5.152551,6.860000],[5.370000,5.537245,7.280000],[5.700000,5.930204,7.770000],[6.000000,6.214898,8.090000],[6.330000,6.535306,8.470000],[6.800000,6.994490,8.880000],[7.290000,7.461122,9.250000],[7.700000,7.890408,9.720000],[7.990000,8.192959,10.110000],[8.200000,8.383673,10.400000],[8.300000,8.514490,10.290000],[8.500000,8.694286,10.500000],[8.700000,8.848367,10.750000]]}
{"type":"avx512::segment_tree", "timings":[[0.400000,0.671429,0.920000],[0.400204,0.420000,0.980000],[0.400000,0.598776,0.860000],[0.400000,0.400000,0.530000],[1.220000,1.297143,1.440000],[1.230000,1.297041,1.560000],[1.220000,1.299796,1.510000],[1.210000,1.325510,2.720000],[1.260000,1.306837,2.640000],[1.210000,1.315408,2.420000],[1.220000,1.320918,2.350000],[1.270000,1.322959,2.410000],[1.240000,1.315102,2.570000],[1.230000,1.323571,2.590000],[1.220000,1.325510,2.380000],[1.230000,1.317551,2.210000],[1.250000,1.315408,1.960000],[1.230000,1.321735,2.410000],[1.270000,1.316939,2.490000],[1.240000,1.321327,2.520000],[1.230000,1.331939,2.620000],[1.240000,1.320408,2.530000],[1.240000,1.321327,2.600000],[1.240000,1.315612,2.530000],[1.230000,1.326429,2.600000],[1.220000,1.326224,2.380000],[1.240000,1.317551,2.380000],[1.210000,1.334490,2.680000],[2.100000,2.246735,3.710000],[2.130000,2.321531,3.670000],[2.200000,2.363878,3.790000],[2.300000,2.474898,3.920000],[2.600000,2.787245,4.010000],[2.320000,2.526531,3.980000],[2.620000,2.812245,4.230000],[2.600000,2.817857,4.330000],[3.070000,3.251531,4.780000],[3.260000,3.439082,5.120000],[3.600000,3.780612,5.380000],[3.900000,4.054490,5.800000],[4.100000,4.286122,6.010000],[4.410000,4.598980,6.370000],[4.800000,4.988367,6.890000],[5.100000,5.250714,6.820000],[5.300000,5.487245,7.230000],[5.480000,5.668878,7.520000],[5.690000,5.850000,7.480000],[5.800000,5.900918,7.680000],[5.900000,6.040000,7.850000]]}


==> dynamic_rank_select_paper copy/results_and/results_release.update.txt <==
{"type":"avx2::segment_tree", "timings":[[3.600000,3.876837,5.470000],[3.180000,3.392959,4.860000],[3.300000,3.501327,4.940000],[3.240000,3.455918,4.940000],[3.200000,3.444286,4.930000],[3.270000,3.481224,4.980000],[3.200000,3.446939,4.940000],[3.260000,3.491633,4.940000],[3.210000,3.472347,4.940000],[3.230000,3.491020,5.030000],[3.300000,3.498265,5.020000],[3.280000,3.481429,4.970000],[3.300000,3.487449,4.990000],[3.300000,3.505306,4.960000],[3.250000,3.448980,4.860000],[3.230000,3.480510,4.870000],[5.400000,5.613980,7.220000],[5.400000,5.654082,7.310000],[5.360000,5.556531,7.170000],[5.500000,5.741939,7.360000],[5.750000,6.016531,7.630000],[5.500000,5.714694,7.420000],[5.600000,5.794082,7.480000],[5.600000,5.884490,7.470000],[5.700000,5.860204,7.530000],[5.700000,5.932143,7.570000],[5.700000,5.914796,7.690000],[6.000000,6.214694,7.910000],[5.940000,6.143673,7.810000],[6.000000,6.279592,7.940000],[6.400000,6.604490,8.370000],[6.300000,6.518367,8.280000],[6.900000,7.113367,8.880000],[7.400000,7.607653,9.500000],[8.540000,8.782551,10.820000],[9.550000,9.751939,11.820000],[10.120000,10.332653,12.420000],[11.410000,11.653163,13.730000],[12.400000,12.611122,14.810000],[13.200000,13.400510,15.490000],[13.800000,13.978469,16.070000],[14.800000,14.988980,17.100000],[15.900000,16.107755,18.210000],[16.800000,16.994898,19.080000],[17.200000,17.430102,19.470000],[17.870000,18.117347,20.280000],[18.310000,18.568061,20.810000],[18.920000,19.192245,21.430000],[19.200000,19.551837,21.810000]]}
{"type":"avx512::segment_tree", "timings":[[2.400000,2.686735,5.230000],[2.500000,2.652755,4.100000],[2.500000,2.660408,4.180000],[2.500000,2.638878,4.100000],[3.900000,4.108878,5.710000],[4.000000,4.147959,5.560000],[6.800000,6.912551,8.410000],[4.100000,4.250306,5.900000],[4.200000,4.405102,5.820000],[4.200000,4.384898,5.970000],[4.840000,4.988469,6.450000],[4.100000,4.296020,5.930000],[4.100000,4.293776,5.820000],[4.170000,4.317041,5.650000],[4.000000,4.217857,5.780000],[11.200000,11.412857,13.480000],[4.150000,4.329592,5.970000],[4.450000,4.689286,6.250000],[4.200000,4.440204,5.960000],[4.400000,4.585714,6.040000],[4.450000,4.649490,6.210000],[4.400000,4.632347,6.280000],[4.400000,4.598367,6.280000],[4.600000,4.752653,6.310000],[4.600000,4.753980,6.160000],[4.600000,4.758469,6.210000],[4.700000,4.856327,6.300000],[4.610000,4.798061,6.280000],[7.600000,7.925816,9.210000],[7.800000,7.943980,9.180000],[8.000000,8.120102,9.730000],[8.070000,8.266327,9.570000],[8.670000,8.860102,9.900000],[9.120000,9.357653,10.830000],[10.500000,10.697143,12.830000],[10.700000,10.820510,12.410000],[12.000000,12.140204,13.400000],[12.100000,12.277041,14.030000],[12.700000,12.856939,14.720000],[12.900000,13.171020,15.000000],[13.360000,13.550204,15.370000],[14.640000,14.870306,16.570000],[16.190000,16.420918,18.230000],[17.410000,17.700408,19.750000],[18.380000,18.656020,21.000000],[19.200000,19.421939,21.230000],[20.100000,20.339286,22.350000],[20.900000,21.090510,22.730000],[21.190000,21.471020,23.490000]]}


==> dynamic_rank_select_paper copy/results_and/results_release_powers_of_two.search.txt <==
{"type":"avx2::segment_tree", "timings":[[14.770000,15.077143,17.380000],[15.320000,15.428776,18.140000],[15.350000,15.566429,18.120000],[15.320000,15.627551,17.910000],[15.420000,15.744184,18.240000],[15.420000,15.698776,18.190000],[29.320000,29.697449,33.320000],[29.050000,29.495306,33.190000],[28.950000,29.754388,33.240000],[30.970000,31.769082,35.980000],[31.710000,32.423571,36.170000],[30.940000,31.642347,35.870000],[44.230000,45.159082,49.870000],[44.120000,45.084082,49.810000],[43.870000,44.478776,49.170000],[45.740000,46.481122,51.000000],[46.220000,46.661429,51.650000]]}
{"type":"avx512::segment_tree", "timings":[[2.570000,2.732347,4.080000],[2.610000,2.803367,4.190000],[8.800000,9.069898,10.780000],[8.850000,9.273571,10.800000],[8.740000,9.036837,10.830000],[8.640000,9.055918,10.940000],[8.730000,8.954592,10.930000],[8.790000,9.143367,10.790000],[9.080000,9.494388,11.200000],[9.420000,9.762143,11.580000],[18.860000,19.326939,21.960000],[19.220000,19.676122,22.340000],[18.790000,19.266837,21.710000],[18.830000,19.314796,21.760000],[19.320000,19.722347,22.380000],[19.520000,20.011429,22.410000],[20.580000,20.776735,23.580000]]}
{"type":"ByteF", "timings":[[19.680000,19.963163,22.920000],[26.900000,27.300918,29.670000],[29.100000,29.419184,32.660000],[34.780000,35.166020,38.450000],[41.160000,42.105000,45.580000],[47.420000,48.082959,51.830000],[54.650000,55.174490,59.790000],[61.680000,62.100204,67.420000],[68.260000,68.852347,74.700000],[74.780000,75.392755,80.250000],[81.890000,83.144796,89.310000],[87.100000,88.642041,95.520000],[92.080000,93.114082,100.130000],[98.820000,99.569490,105.720000],[106.360000,107.002143,113.980000],[114.080000,115.672041,123.410000],[122.940000,124.588776,133.010000]]}
{"type":"ByteL", "timings":[[14.600000,14.762143,16.480000],[21.340000,21.522857,23.570000],[23.500000,23.771735,26.580000],[27.940000,28.556224,30.760000],[33.430000,33.823776,36.680000],[37.570000,38.115816,41.960000],[42.770000,43.653469,47.340000],[47.780000,48.562347,53.080000],[53.280000,54.315408,58.690000],[59.550000,60.415408,65.760000],[66.820000,67.775306,73.910000],[72.920000,73.709898,80.040000],[78.130000,78.703673,84.330000],[84.560000,85.029694,92.540000],[87.720000,88.775306,95.980000],[93.640000,94.898265,102.470000],[98.600000,99.763776,107.230000]]}
{"type":"FixedF", "timings":[[8.300000,10.108367,10.690000],[13.760000,15.480000,15.646633],[14.580000,16.770000,16.904592],[17.730000,20.310000,20.765918],[22.020000,25.015612,25.380000],[26.290000,29.017245,29.420000],[30.900000,33.226224,33.560000],[35.520000,37.421429,39.250000],[41.070000,42.768673,44.960000],[46.030000,47.379082,49.450000],[51.070000,52.907449,55.840000],[55.560000,57.525918,60.690000],[62.380000,65.296224,68.880000],[69.390000,73.046122,76.330000],[76.090000,79.220918,82.630000],[85.430000,87.949184,92.050000],[107.110000,110.098980,114.270000]]}
{"type":"FixedL", "timings":[[12.430000,12.948673,15.100000],[19.810000,20.148265,22.570000],[21.910000,22.338367,25.180000],[25.550000,25.982347,28.690000],[31.710000,32.352449,35.420000],[37.240000,38.277347,41.680000],[43.280000,43.958776,47.720000],[48.380000,49.120102,53.360000],[53.770000,54.541327,58.730000],[61.840000,62.604592,67.420000],[68.620000,69.088163,74.490000],[74.320000,74.797143,80.320000],[79.780000,80.803469,87.030000],[85.160000,86.425816,93.310000],[91.260000,92.415306,99.250000],[97.590000,98.857143,106.630000],[106.000000,106.859184,114.750000]]}

==> dynamic_rank_select_paper copy/results_and/results_release_powers_of_two.sum.txt <==
{"type":"avx2::segment_tree", "timings":[[1.110000,1.197857,2.150000],[1.206633,2.630000,2.660000],[1.100000,1.198776,2.510000],[1.110000,1.205612,2.050000],[1.100000,1.191939,2.270000],[1.110000,1.201224,2.300000],[2.000000,2.152551,3.530000],[2.000000,2.173367,3.620000],[2.010000,2.169796,3.650000],[2.100000,2.281735,3.670000],[2.300000,2.490000,3.990000],[2.820000,3.040102,4.420000],[4.900000,5.107551,6.850000],[6.100000,6.265612,8.000000],[7.300000,7.438776,9.210000],[8.100000,8.258061,10.110000],[8.800000,9.070714,10.910000]]}
{"type":"avx512::segment_tree", "timings":[[0.400000,0.603265,0.900000],[0.850000,0.880000,1.433265],[1.220000,1.315000,2.580000],[1.230000,1.318469,2.640000],[1.240000,1.320408,2.300000],[1.240000,1.303163,2.380000],[1.270000,1.314694,2.260000],[1.260000,1.315306,2.450000],[1.230000,1.317347,2.560000],[1.200000,1.396939,2.810000],[2.200000,2.364694,3.850000],[2.700000,2.864388,4.440000],[3.300000,3.511429,5.120000],[3.900000,4.064184,5.800000],[4.900000,5.071429,6.700000],[5.580000,5.752653,7.540000],[6.000000,6.161531,8.020000]]}
{"type":"ByteF", "timings":[[8.400000,8.561327,10.380000],[9.100000,9.272347,11.030000],[9.800000,10.055918,11.840000],[10.400000,10.544286,12.150000],[11.000000,11.191735,12.560000],[11.600000,11.844898,13.720000],[12.220000,12.501327,14.090000],[13.040000,13.314490,15.340000],[13.700000,14.061020,15.720000],[14.390000,14.643776,16.640000],[15.090000,15.274184,17.250000],[16.810000,17.052143,19.210000],[20.500000,20.851122,23.370000],[24.100000,24.492755,26.600000],[27.300000,27.734490,29.980000],[30.600000,31.021020,33.480000],[33.220000,33.545408,36.020000]]}
{"type":"ByteL", "timings":[[9.950000,10.120102,11.540000],[10.700000,10.860000,12.350000],[11.390000,11.619796,13.200000],[12.080000,12.305306,13.640000],[12.700000,12.896327,14.890000],[13.300000,13.505102,15.210000],[13.900000,14.140408,16.130000],[14.600000,14.846531,16.730000],[15.220000,15.451939,17.010000],[15.850000,16.030102,17.460000],[16.600000,16.792959,19.120000],[17.780000,17.982449,20.230000],[20.700000,21.050408,23.270000],[24.900000,25.298776,27.720000],[28.700000,29.419796,31.940000],[32.720000,33.052041,36.120000],[36.070000,36.426429,38.840000]]}
{"type":"FixedF", "timings":[[6.196122,6.690000,8.280000],[6.558163,7.000000,8.160000],[6.872653,7.300000,8.800000],[7.191020,7.580000,9.190000],[7.321837,7.800000,9.350000],[7.655816,8.110000,9.630000],[8.055408,8.410000,10.000000],[8.398571,8.780000,10.180000],[8.713061,9.110000,10.510000],[9.251327,9.600000,11.110000],[9.569388,9.900000,11.420000],[10.248265,10.500000,12.240000],[11.439796,11.700000,13.520000],[12.471633,12.630000,14.350000],[13.732347,13.810000,15.250000],[15.900000,15.963469,17.570000],[21.230000,21.310714,23.330000]]}
{"type":"FixedL", "timings":[[7.700000,7.942551,9.300000],[8.200000,8.319796,9.890000],[8.610000,8.794796,10.020000],[9.100000,9.297551,11.070000],[9.500000,9.747653,11.240000],[9.900000,10.140000,11.680000],[10.420000,10.638469,12.320000],[10.820000,11.051020,12.650000],[11.220000,11.456429,12.970000],[11.600000,11.827449,13.670000],[12.400000,12.651224,14.710000],[13.510000,13.711020,15.430000],[15.010000,15.320612,17.150000],[16.700000,16.948469,18.790000],[18.320000,18.552959,20.380000],[20.600000,20.942551,23.050000],[24.600000,24.958061,27.180000]]}

==> dynamic_rank_select_paper copy/results_and/results_release_powers_of_two.update.txt <==
{"type":"avx2::segment_tree", "timings":[[3.200000,3.457959,4.860000],[3.290000,3.501429,5.000000],[3.340000,3.583469,5.130000],[3.260000,3.485000,4.960000],[3.230000,3.462755,4.970000],[3.300000,3.498878,4.980000],[5.500000,5.780408,7.350000],[5.600000,5.838980,7.470000],[5.640000,5.898878,7.570000],[5.700000,5.936837,7.570000],[6.350000,6.596939,8.320000],[7.600000,7.780102,9.670000],[10.900000,11.141837,13.280000],[13.180000,13.400408,15.440000],[16.390000,16.573061,18.830000],[18.400000,18.599490,20.740000],[19.600000,19.771939,21.880000]]}
{"type":"avx512::segment_tree", "timings":[[2.900000,3.095204,4.500000],[3.000000,3.183571,4.660000],[4.060000,4.245918,5.860000],[4.340000,4.512551,6.070000],[4.230000,4.398878,6.000000],[4.300000,4.494490,6.030000],[4.400000,4.613469,6.120000],[4.400000,4.672959,6.100000],[4.500000,4.650408,6.320000],[4.700000,4.940000,6.480000],[7.800000,8.003878,9.790000],[10.300000,10.558469,12.330000],[11.770000,12.015816,13.800000],[13.390000,13.604796,15.620000],[16.650000,16.985408,19.080000],[19.700000,20.022959,22.130000],[21.620000,22.008265,24.360000]]}
{"type":"ByteF", "timings":[[10.700000,10.920204,12.510000],[11.500000,11.727449,13.510000],[12.200000,12.448878,13.980000],[12.820000,13.038367,14.810000],[13.390000,13.558163,14.980000],[13.900000,14.207857,15.390000],[14.540000,14.761633,16.760000],[15.300000,15.470102,17.090000],[16.020000,16.225408,17.700000],[16.600000,16.808980,18.850000],[17.910000,18.123776,19.670000],[19.400000,19.646122,22.060000],[23.770000,24.103469,26.290000],[28.500000,28.922245,31.060000],[32.500000,33.023673,35.410000],[37.220000,37.667347,40.540000],[39.800000,40.323673,43.010000]]}
{"type":"ByteL", "timings":[[12.000000,12.258571,13.890000],[12.800000,13.051735,15.000000],[13.410000,13.707653,15.620000],[14.100000,14.350714,16.230000],[14.500000,14.668265,16.810000],[15.200000,15.541224,17.750000],[15.900000,16.184388,18.230000],[16.700000,17.031020,19.360000],[17.360000,17.597653,19.820000],[18.240000,18.459490,21.020000],[18.800000,19.114184,21.560000],[20.270000,20.550204,23.280000],[24.510000,24.922347,27.560000],[30.290000,30.572245,33.020000],[35.060000,35.440204,37.990000],[39.350000,39.646429,42.260000],[43.000000,43.327857,46.660000]]}
{"type":"FixedF", "timings":[[7.416837,7.800000,10.030000],[7.889286,8.210000,10.360000],[8.417143,8.700000,10.820000],[8.815612,9.100000,10.920000],[9.065000,9.490000,11.320000],[9.680000,9.900000,11.880000],[10.061735,10.300000,12.330000],[11.440000,12.129286,13.540000],[13.700000,14.168163,15.750000],[14.850000,15.178571,17.250000],[13.792653,13.980000,16.110000],[15.325510,15.600000,17.620000],[17.627551,17.850000,19.990000],[19.928571,20.190000,22.540000],[21.835510,22.000000,23.960000],[24.484592,24.610000,27.170000],[30.060102,30.180000,32.590000]]}
{"type":"FixedL", "timings":[[8.700000,8.956837,10.650000],[9.200000,9.377347,10.680000],[9.700000,9.859694,11.530000],[10.150000,10.556327,11.480000],[10.500000,10.626633,12.320000],[11.000000,11.141429,12.670000],[11.600000,11.739286,13.480000],[11.920000,12.148061,13.650000],[12.500000,12.742959,14.290000],[13.400000,13.675510,15.600000],[16.000000,16.255000,17.600000],[18.670000,18.851327,20.400000],[21.020000,21.249592,23.150000],[23.500000,23.798776,26.040000],[25.720000,26.166633,28.950000],[28.600000,29.075612,31.320000],[34.040000,34.558367,37.050000]]}

==> results_and/compressed/compressed_bitmap.rank.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[1.500000,1.625306,2.890000],[1.400000,1.569694,2.940000],[1.400000,1.525714,2.450000],[1.400000,1.500306,2.800000],[1.600000,1.773265,2.820000],[1.420000,1.511633,2.320000],[1.400000,1.511429,2.890000],[2.000000,2.178980,3.550000],[2.000000,2.138367,3.410000],[2.000000,2.149592,3.320000],[2.700000,2.816837,4.260000],[2.700000,2.855612,3.800000],[2.700000,2.861327,4.240000],[2.800000,2.943571,4.480000],[3.300000,3.456327,4.980000],[5.600000,5.797755,7.430000],[6.600000,6.726122,8.450000],[7.500000,7.697143,9.510000],[8.400000,8.571224,10.080000],[9.000000,9.360000,10.660000],[10.300000,10.527041,12.350000],[12.700000,12.963571,14.900000],[15.098711,15.3777,16.380010],[16.40230,16.66900,18.28100]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"rank_basic", "density":"0.300000", "timings":[[8.010000,8.347551,10.180000],[8.100000,8.445612,10.240000],[8.100000,8.355000,10.310000],[8.100000,8.342347,10.220000],[8.100000,8.376633,10.190000],[8.100000,8.337653,9.970000],[8.070000,8.326939,10.020000],[8.040000,8.276327,9.990000],[8.100000,8.270000,9.770000],[8.100000,8.250408,9.830000],[8.100000,8.308776,9.930000],[8.200000,8.352245,9.990000],[8.300000,8.487857,9.910000],[8.300000,8.566735,10.060000],[8.400000,8.680306,10.610000],[8.700000,8.961939,10.710000],[9.400000,9.606837,11.400000],[10.500000,10.707347,12.450000],[11.500000,11.764694,13.470000],[12.100000,12.344286,14.270000],[13.000000,13.178878,14.980000],[14.900000,15.140612,17.060000],[17.500000,17.715204,19.170000],[20.800000,21.004388,22.720000]]}
{"type":"rank_bch", "density":"0.300000", "timings":[[8.800000,8.928469,10.480000],[11.700000,11.936327,13.800000],[13.000000,13.277245,15.090000],[13.300000,13.527653,15.200000],[13.400000,13.608673,15.170000],[13.800000,13.943776,15.660000],[13.400000,13.556939,15.360000],[13.340000,13.503571,15.140000],[13.510000,13.718980,15.390000],[13.320000,13.498980,15.220000],[13.700000,13.899490,15.540000],[13.300000,13.503469,15.210000],[13.520000,13.999592,15.300000],[13.330000,13.555306,15.290000],[13.400000,13.533673,15.310000],[13.400000,13.676837,15.310000],[13.900000,14.273163,15.990000],[13.710000,14.021939,16.070000],[14.400000,14.900714,16.840000],[16.300000,16.517959,18.230000],[18.370000,18.752653,20.420000],[20.750000,20.984490,22.430000],[22.420000,22.590612,24.330000],[23.300000,23.512551,25.420000]]}
{"type":"rank_cf", "density":"0.300000", "timings":[[8.100000,8.186531,9.610000],[8.100000,8.247551,9.800000],[8.100000,8.191122,9.520000],[8.100000,8.179898,9.610000],[8.100000,8.249286,9.580000],[7.900000,8.048571,9.470000],[8.110000,8.238980,9.610000],[8.100000,8.253367,9.620000],[7.900000,8.004796,9.490000],[8.200000,8.338469,9.560000],[7.960000,8.130510,9.440000],[8.110000,8.249286,9.670000],[8.000000,8.092959,9.550000],[8.240000,8.447551,9.660000],[8.300000,8.431429,9.840000],[8.410000,8.637959,10.160000],[8.400000,8.582755,10.200000],[8.800000,8.990000,10.620000],[9.000000,9.202857,10.820000],[9.000000,9.251939,10.450000],[9.400000,9.569898,11.250000],[10.300000,10.421633,12.120000],[11.450000,11.574898,12.830000],[12.400000,12.501224,14.420000]]}
{"type":"rank_mpe1", "density":"0.300000", "timings":[[12.859082,12.900000,15.250000],[10.540000,10.617245,12.480000],[14.200000,14.568469,16.410000],[15.900000,16.302653,18.270000],[16.310000,16.521122,18.790000],[16.900000,17.032551,18.570000],[16.600000,16.966429,18.380000],[16.570000,16.932857,18.890000],[16.590000,16.721531,18.620000],[16.800000,17.044694,18.280000],[16.500000,16.735204,18.640000],[16.780000,16.962347,18.210000],[16.600000,16.696939,18.790000],[16.990000,17.082041,18.910000],[16.800000,17.236837,18.920000],[17.100000,17.548673,19.810000],[17.390000,17.631429,20.280000],[18.600000,18.847653,20.920000],[20.500000,20.828776,24.150000],[22.510000,22.831020,24.770000],[24.600000,24.936939,27.120000],[27.430000,27.656531,29.710000],[29.400000,29.753061,32.170000],[30.670000,30.850102,32.700000]]}
{"type":"rank_mpe2", "density":"0.300000", "timings":[[12.500000,12.801327,15.170000],[10.800000,11.084286,12.490000],[14.510000,14.865816,17.160000],[16.180000,16.493980,18.920000],[16.820000,17.106633,19.650000],[17.260000,17.643776,19.660000],[17.170000,17.417347,19.900000],[17.200000,17.439592,19.800000],[17.100000,17.479796,19.550000],[17.240000,17.645306,19.580000],[17.200000,17.418265,19.760000],[17.410000,17.570510,19.330000],[17.030000,17.435204,19.990000],[17.240000,17.855204,19.640000],[17.370000,17.613367,20.040000],[17.670000,18.290510,20.150000],[17.550000,18.021327,20.370000],[19.220000,19.567245,21.370000],[20.990000,21.173878,23.670000],[23.200000,23.429490,26.140000],[25.270000,25.467959,27.420000],[28.410000,28.665408,30.820000],[30.900000,31.110612,33.330000],[32.370000,33.633265,35.200000]]}
{"type":"rank_mpe3", "density":"0.300000", "timings":[[12.650918,12.800000,15.200000],[11.000000,11.010408,12.790000],[14.380000,14.661122,16.510000],[16.100000,16.352653,18.370000],[16.800000,16.996327,19.190000],[17.550000,17.654388,19.420000],[17.210000,17.563673,19.770000],[17.200000,17.494286,19.660000],[17.200000,17.412245,19.790000],[17.440000,17.585816,19.530000],[17.400000,17.760102,19.980000],[17.430000,17.885510,19.680000],[17.300000,17.529694,19.840000],[17.600000,17.890408,19.770000],[17.420000,17.793980,20.120000],[17.690000,17.910102,19.980000],[17.980000,18.026837,20.280000],[19.400000,19.663469,21.690000],[21.190000,21.420204,23.330000],[23.436735,24.200000,25.290000],[25.200000,25.488469,27.900000],[28.100000,29.464184,30.640000],[30.000000,30.321429,32.890000],[31.100000,31.653571,33.650000]]}


==> results_and/compressed/compressed_bitmap.select.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[5.350000,5.471633,6.950000],[4.900000,5.038673,6.390000],[4.600000,4.775612,6.070000],[4.480000,4.618163,5.760000],[4.480000,4.562653,6.050000],[4.400000,4.530000,5.960000],[4.590000,4.746327,5.940000],[12.260000,12.573265,14.120000],[12.360000,12.361122,14.730000],[12.380000,12.605612,14.680000],[12.300000,12.506633,14.590000],[12.460000,12.832857,14.900000],[13.120000,13.391224,15.510000],[13.980000,14.232755,16.560000],[14.650000,14.978265,16.590000],[27.710000,28.077551,30.310000],[31.210000,31.626837,34.350000],[35.690000,36.290102,39.460000],[40.300000,41.037857,43.730000],[43.720000,44.574388,47.230000],[47.050000,47.876122,50.370000],[51.470000,52.076531,54.370000],[55.190400,56.177312,58.560000],[61.861100,63.108892,66.410000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"select_basic_128_4096", "density":"0.300000", "timings":[[24.920000,25.257041,27.390000],[28.752653,29.210000,31.150000],[30.910000,32.870000,35.550000],[33.981837,34.950000,36.640000],[34.560000,35.699796,39.040000],[34.890000,35.471939,38.700000],[34.905612,35.100000,37.740000],[36.180306,36.210000,38.700000],[34.800000,35.551531,40.670000],[38.000000,38.084184,40.340000],[37.460000,40.433878,43.350000],[38.160000,39.571633,43.090000],[39.900000,40.025102,44.570000],[41.740000,42.159796,44.910000],[46.070000,46.420714,50.050000],[51.780000,53.619490,56.550000],[54.020000,55.195816,58.760000],[57.470000,57.668776,61.380000],[59.090000,59.867347,64.310000],[60.660000,61.082653,65.310000],[63.180000,65.157347,68.910000],[66.760000,67.025510,70.820000],[73.210000,74.664286,77.860000],[77.600000,78.399694,82.970000]]}
{"type":"select_basic_512_8192", "density":"0.300000", "timings":[[25.510000,25.764898,28.580000],[30.200000,34.033776,35.530000],[33.410000,37.983061,39.070000],[39.974184,40.090000,43.340000],[38.590000,39.844490,42.630000],[41.910000,42.165510,43.170000],[39.830000,40.160306,43.380000],[40.200000,40.561735,43.840000],[40.145510,40.170000,43.440000],[40.000000,41.574286,47.650000],[41.730000,42.400102,45.770000],[42.790000,45.850204,48.380000],[43.300000,46.902857,49.190000],[44.660000,48.238469,51.550000],[48.430000,52.375918,54.870000],[59.600000,60.401429,64.790000],[65.880000,66.877653,71.020000],[75.456735,75.970000,80.440000],[78.622245,78.680000,83.580000],[85.580000,86.520816,88.030000],[87.170000,88.128061,92.990000],[97.320000,98.858061,99.910000],[97.370000,102.785408,107.540000],[108.020000,108.637245,113.730000]]}
{"type":"select_bch_128_4096", "density":"0.300000", "timings":[[24.480000,24.721020,27.480000],[29.500000,29.818061,32.340000],[32.100000,32.480204,35.520000],[34.440000,34.886837,38.340000],[38.700000,39.125816,42.790000],[39.090000,39.499286,42.980000],[40.280000,40.638878,44.120000],[39.770000,40.173878,43.890000],[40.710000,41.104388,44.660000],[41.500000,41.980306,45.830000],[41.220000,41.846735,44.930000],[41.770000,42.186122,46.220000],[42.500000,42.846531,46.360000],[44.700000,45.096735,48.610000],[47.280000,47.708265,51.540000],[53.860000,54.590510,59.230000],[56.660000,57.340816,61.710000],[60.470000,61.242347,65.430000],[64.860000,66.102449,70.570000],[66.860000,67.688265,72.220000],[69.700000,70.680204,75.050000],[74.060000,74.856122,79.870000],[76.810000,77.759490,82.870000],[80.990000,82.148673,87.140000]]}
{"type":"select_bch_512_8192", "density":"0.300000", "timings":[[25.780000,26.196122,29.420000],[33.420000,34.221429,37.600000],[36.500000,37.186735,40.630000],[42.760000,43.183469,47.490000],[46.210000,46.751735,50.380000],[44.940000,45.498367,49.180000],[47.460000,48.063163,52.040000],[47.680000,48.020102,52.010000],[47.930000,48.701020,52.420000],[47.830000,48.752959,52.520000],[46.500000,47.569898,51.460000],[48.510000,49.391429,53.460000],[47.000000,47.804694,51.760000],[49.700000,50.277755,54.890000],[50.710000,51.212245,55.560000],[59.730000,60.397143,64.600000],[63.700000,64.129286,68.170000],[71.310000,71.715816,76.310000],[80.840000,81.247347,85.570000],[86.640000,87.264898,92.350000],[93.850000,94.376429,99.390000],[101.310000,102.060918,107.690000],[105.120000,105.971224,111.110000],[110.970000,112.497347,118.650000]]}
{"type":"select_mpe1_128_4096", "density":"0.300000", "timings":[[27.010000,27.453163,30.580000],[31.200000,31.483061,34.890000],[35.290000,35.977347,38.890000],[38.620000,39.269592,43.200000],[42.140000,42.473571,46.520000],[44.000000,44.440510,48.120000],[44.370000,44.892449,49.420000],[44.800000,45.270816,49.400000],[44.920000,45.195612,49.100000],[45.560000,46.310714,49.230000],[46.290000,47.089898,51.030000],[46.660000,47.347041,51.260000],[47.200000,47.887653,51.790000],[48.410000,49.118878,53.240000],[51.900000,52.551837,57.190000],[58.220000,58.861531,63.560000],[61.950000,62.361837,68.320000],[66.050000,66.795000,70.520000],[68.720000,69.303469,74.290000],[70.570000,71.186224,75.980000],[73.720000,75.336633,80.490000],[78.810918,78.960000,83.180000],[82.520000,83.117551,88.750000],[86.510000,87.429082,93.090000]]}
{"type":"select_mpe2_128_4096", "density":"0.300000", "timings":[[26.100000,26.562245,29.840000],[30.320000,30.742449,33.660000],[33.250000,33.799286,37.330000],[37.160000,37.902959,41.370000],[40.750000,41.289184,44.910000],[43.290000,43.587449,46.290000],[43.050000,43.502959,47.280000],[43.600000,44.678980,49.060000],[43.710000,44.046122,48.640000],[44.480000,45.193776,48.210000],[45.020000,45.575204,49.950000],[45.750000,46.664694,49.270000],[46.030000,46.342347,51.390000],[47.670000,48.116020,51.160000],[50.550000,51.702143,55.500000],[56.670000,57.160816,62.030000],[60.380000,60.660000,65.740000],[65.483367,65.960000,70.700000],[66.620000,67.205408,72.370000],[68.880000,70.652755,72.940000],[71.720000,72.720918,79.280000],[76.680000,77.526633,81.770000],[81.874898,81.920000,87.900000],[84.430000,84.901327,89.620000]]}
{"type":"select_mpe3_128_4096", "density":"0.300000", "timings":[[27.570000,27.880918,30.400000],[31.830000,32.010204,34.840000],[34.630000,35.077449,38.630000],[38.990000,39.956224,42.720000],[42.310000,43.022041,47.110000],[44.650000,45.308776,49.010000],[44.900000,45.362653,49.430000],[45.440000,45.930612,49.930000],[45.560000,46.120918,50.490000],[46.000000,46.837857,50.170000],[46.890000,47.254694,51.350000],[47.230000,47.593980,51.430000],[47.690000,48.016020,52.050000],[48.800000,49.745510,53.590000],[52.100000,53.083980,57.730000],[58.610000,59.504184,64.980000],[64.099082,64.390000,70.020000],[66.100000,67.132143,71.850000],[68.490000,70.395510,74.150000],[70.500000,71.537959,75.990000],[73.670000,74.676939,79.620000],[78.930000,78.983367,84.300000],[82.620000,83.280714,89.030000],[86.510000,87.588061,93.790000]]}


==> results_and/kanda/results_for_compressed_on_macbook/bits_consumed_per_input_bit.10.txt <==
mutable_bitmap_256<avx512::segment_tree>	1.07
mutable_bitmap_512<avx512::segment_tree>	1.03
rank_basic	1.25
rank_bch	1.03711
rank_cf	1.125
select_basic_128_4096	1.10195
select_basic_512_8192	1.02549
select_bch_128_4096	1.06757
select_bch_512_8192	1.01689
select_mpe1_128_4096	1.00887
select_mpe2_128_4096	0.94518
select_mpe3_128_4096	1.01649


==> results_and/kanda/results_for_compressed_on_macbook/bits_consumed_per_input_bit.50.txt <==
mutable_bitmap_256<avx512::segment_tree>	1.07
mutable_bitmap_512<avx512::segment_tree>	1.03
rank_basic	1.25
rank_bch	1.03711
rank_cf	1.125
select_basic_128_4096	1.50976
select_basic_512_8192	1.12744
select_bch_128_4096	1.33789
select_bch_512_8192	1.08447
select_mpe1_128_4096	1.33789
select_mpe2_128_4096	1.33789
select_mpe3_128_4096	1.33789


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_avx512_256_a.0.1.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[5.020000,5.742551,16.550000],[3.738776,3.740000,6.190000],[3.120000,3.228469,5.060000],[2.870000,2.900000,2.921327],[2.700000,2.758571,4.610000],[2.600000,2.655204,3.190000],[2.600000,2.600000,2.608673],[2.500000,2.500102,2.520000],[2.600000,2.606939,3.860000],[3.220000,3.301224,3.320000],[3.400000,3.435510,4.420000],[3.500000,3.501837,3.940000],[3.897857,3.900000,5.410000],[4.650000,4.699184,4.700000],[4.900000,5.014490,5.490000],[5.200000,5.216122,5.220000],[5.400000,5.434388,5.490000],[9.410000,9.501735,11.400000],[10.120000,10.262449,12.880000],[10.840000,10.897041,12.970000],[12.650000,12.864388,17.380000],[15.250000,15.629694,16.770000],[16.190000,16.351735,25.710000],[18.020000,18.704694,19.090000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_avx512_512_a.0.1.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[4.180000,4.653061,21.130000],[5.610000,5.815918,14.170000],[4.571939,4.630000,6.380000],[4.000000,4.170000,4.172347],[3.980000,3.998163,4.160000],[3.800000,3.853469,4.410000],[3.800000,3.814388,4.910000],[3.800000,3.800000,3.831633],[3.720000,3.800000,3.801837],[3.900612,3.920000,3.930000],[5.300000,5.300000,5.310000],[6.100000,6.100714,6.820000],[6.000000,6.000714,6.260000],[7.300000,7.302653,7.370000],[7.900000,7.949592,8.150000],[8.300000,8.336837,11.780000],[8.500000,8.506429,10.200000],[9.640000,9.720000,9.753469],[12.280000,12.393163,12.520000],[13.440000,13.532347,16.860000],[15.000000,15.069694,21.870000],[17.140000,17.842449,18.410000],[17.850000,18.039490,21.230000],[19.610000,20.357755,27.260000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_basic.0.1.json <==
{"type":"rank_basic", "density":"0.100000", "timings":[[8.560000,8.870306,10.330000],[8.500000,8.502143,11.770000],[8.700000,8.764694,9.140000],[8.500000,9.012143,12.270000],[8.700000,8.723061,10.720000],[8.500000,8.513571,9.570000],[8.700000,8.722959,12.080000],[8.470000,8.510816,8.830000],[8.700000,8.707653,9.820000],[8.700000,8.720000,8.723571],[8.900000,9.001020,10.100000],[8.700000,8.786531,9.520000],[9.200000,9.293061,15.300000],[9.400000,9.509184,10.870000],[9.900000,9.991429,12.410000],[9.790000,9.830000,9.949796],[10.000000,10.156633,11.830000],[10.700000,10.744184,13.260000],[11.800000,11.870408,14.660000],[13.000000,13.105714,15.090000],[14.080000,14.678776,16.050000],[15.600000,15.810714,17.980000],[17.940000,19.666224,36.360000],[18.690000,18.945612,21.820000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_bch.0.1.json <==
{"type":"rank_bch", "density":"0.100000", "timings":[[10.460000,10.616633,10.710000],[13.500000,13.551020,16.000000],[15.440000,15.902143,19.150000],[15.890000,15.978571,18.270000],[15.800000,15.987551,17.070000],[15.900000,16.043469,16.900000],[15.700000,15.781429,18.940000],[15.770000,15.824184,15.980000],[15.690000,15.854592,16.270000],[15.720000,15.868469,19.810000],[15.700000,15.808061,18.640000],[15.800000,15.845918,17.480000],[15.800000,15.927959,16.360000],[16.010000,16.083163,19.290000],[16.200000,16.458367,28.150000],[16.500000,19.758878,34.340000],[16.410000,20.031837,29.750000],[16.740000,16.831122,18.320000],[17.200000,17.277347,18.370000],[17.590000,17.828878,19.490000],[18.100000,18.253367,23.880000],[21.310000,21.590000,21.970000],[23.931531,23.950000,32.720000],[31.711327,31.780000,37.380000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/rank_cf.0.1.json <==
{"type":"rank_cf", "density":"0.100000", "timings":[[8.930000,9.987449,57.190000],[8.960000,9.002959,11.360000],[8.900000,9.011224,9.540000],[8.900000,8.974286,10.650000],[8.900000,9.003776,9.570000],[9.000000,9.090306,9.360000],[8.920000,9.021633,9.460000],[8.900000,9.004592,9.660000],[8.900000,8.972857,11.320000],[8.900000,9.005306,9.020000],[8.940000,9.032041,10.060000],[9.000000,9.033980,9.510000],[9.100000,9.190510,10.720000],[9.400000,9.484184,10.240000],[9.450000,9.504796,10.190000],[9.500000,9.557143,9.760000],[9.510714,9.590000,10.360000],[9.810510,9.820000,9.850000],[10.100000,10.138367,12.290000],[10.480000,10.644184,17.450000],[10.700000,10.866735,10.880000],[11.040000,11.102653,12.390000],[11.340000,11.461122,15.410000],[11.630000,11.851122,12.800000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_avx512_256_a.0.1.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[13.050000,13.052143,14.240000],[15.750000,16.096327,30.560000],[17.600000,17.745918,21.320000],[19.440000,19.609898,19.700000],[21.800000,22.476327,25.500000],[25.880000,26.040000,29.670000],[28.470000,28.617449,32.720000],[30.230000,30.514694,31.620000],[31.660000,31.818265,34.810000],[41.730000,41.973061,45.750000],[44.950000,45.247347,51.260000],[47.470000,48.324592,52.440000],[50.260000,50.935306,56.060000],[56.740000,57.201531,64.660000],[60.870000,61.310204,70.300000],[65.350000,65.892041,72.180000],[70.000000,70.974898,78.310000],[83.810000,84.835204,90.470000],[92.400000,93.240204,104.260000],[98.820000,100.797041,132.790000],[115.730000,121.395000,144.730000],[138.090000,142.843673,174.560000],[135.880000,153.770102,175.330000],[147.000000,159.474898,193.360000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_avx512_512_a.0.1.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[13.430000,13.500000,14.050306],[15.909592,15.920000,21.850000],[18.440000,18.518265,20.050000],[20.400000,20.561122,22.470000],[22.000000,22.132959,22.920000],[24.320000,24.471020,25.140000],[28.360000,28.487347,32.270000],[31.070000,31.203265,33.470000],[33.100000,33.412245,35.330000],[35.120000,35.321327,39.480000],[44.310000,44.647653,46.450000],[47.690000,47.971633,51.430000],[50.210000,51.126224,54.710000],[54.850000,55.387143,62.660000],[60.550000,60.807143,66.060000],[64.790000,65.020714,68.200000],[68.450000,69.817041,75.940000],[75.680000,76.315306,82.890000],[90.600000,91.759286,98.430000],[97.690000,98.427245,115.080000],[106.170000,111.548061,139.350000],[115.630000,123.253061,153.820000],[136.290000,144.727041,184.540000],[154.160000,157.327959,203.880000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_basic_128_4096.0.1.json <==
{"type":"select_basic_128_4096", "density":"0.100000", "timings":[[24.190000,26.053878,90.150000],[32.640000,32.834388,38.190000],[33.470000,33.926327,40.710000],[36.110000,36.477449,42.870000],[37.540000,37.839694,46.600000],[38.850000,39.066327,39.920000],[39.800000,40.510408,48.470000],[39.760000,40.197959,53.190000],[39.880000,40.176939,46.580000],[40.020000,40.439694,45.710000],[41.100000,41.415204,48.150000],[41.960000,42.108673,45.450000],[43.450000,44.430306,47.030000],[48.260000,48.793163,53.420000],[51.900000,52.218163,56.590000],[54.930000,55.269898,63.650000],[56.700000,56.797143,58.960000],[61.050000,62.471429,71.680000],[67.040000,69.552755,75.400000],[73.890000,76.086020,96.040000],[76.980000,81.712551,96.900000],[78.780000,81.917347,88.040000],[84.130000,87.403776,95.170000],[91.090000,104.324184,132.960000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_basic_512_8192.0.1.json <==
{"type":"select_basic_512_8192", "density":"0.100000", "timings":[[23.170000,23.289898,33.070000],[30.610000,30.976327,34.970000],[33.380000,34.182347,38.300000],[43.290000,44.369796,48.840000],[44.430000,44.733878,49.180000],[49.500000,50.019184,55.060000],[50.000000,50.868571,60.540000],[50.330000,51.302143,55.000000],[50.200000,50.792449,56.060000],[50.490000,51.086531,59.960000],[51.530000,51.612347,60.440000],[51.600000,52.502245,63.080000],[52.600000,53.134694,66.000000],[56.590000,57.021429,61.300000],[59.960000,60.426633,68.970000],[62.300000,62.562653,67.910000],[65.740000,69.900510,89.410000],[80.970000,82.069184,99.760000],[96.260000,104.846837,128.750000],[106.210000,107.553776,136.590000],[144.050000,148.946224,176.130000],[125.860000,131.107347,180.880000],[183.590000,188.822857,210.760000],[200.590000,212.901327,250.890000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_bch_128_4096.0.1.json <==
{"type":"select_bch_128_4096", "density":"0.100000", "timings":[[23.830000,23.949898,31.280000],[28.720000,28.966531,33.800000],[32.480000,32.755000,37.940000],[35.280000,35.543673,38.970000],[37.480000,37.992143,44.250000],[39.410000,39.988265,44.300000],[40.650000,41.143776,45.860000],[41.200000,41.850816,43.370000],[41.670000,41.983571,43.140000],[41.690000,42.060306,46.430000],[42.180000,42.562245,47.440000],[42.700000,43.215816,53.590000],[44.130000,44.573673,49.890000],[48.240000,48.276327,58.970000],[51.150000,51.633776,55.220000],[53.640000,53.992653,64.540000],[55.970000,56.417041,64.460000],[61.840000,62.876735,70.660000],[68.660000,71.695510,85.060000],[77.810000,80.628571,90.660000],[80.000000,83.798878,99.700000],[84.230000,91.296531,131.810000],[93.210000,95.472041,106.510000],[100.900000,108.223163,124.980000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_bch_512_8192.0.1.json <==
{"type":"select_bch_512_8192", "density":"0.100000", "timings":[[23.900000,24.061429,24.450000],[28.760000,28.911020,37.130000],[34.300000,34.596020,38.770000],[44.830000,45.104184,48.950000],[48.000000,48.211327,53.390000],[54.570000,54.888980,62.390000],[55.850000,56.180000,61.130000],[56.380000,56.796531,64.940000],[56.410000,56.752551,66.250000],[56.780000,57.144082,61.530000],[57.060000,57.116837,63.050000],[57.000000,57.176531,64.780000],[57.630000,57.986224,69.120000],[60.720000,61.490816,65.180000],[62.790000,63.216122,71.510000],[64.550000,64.771020,74.850000],[67.180000,67.834286,75.310000],[81.380000,83.016122,105.470000],[104.790000,107.487041,133.540000],[106.550000,108.435102,125.770000],[114.170000,117.240408,135.360000],[129.760000,137.452755,204.870000],[196.010000,201.970000,241.890000],[217.210000,226.164796,253.740000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe1_128_4096.0.1.json <==
{"type":"select_mpe1_128_4096", "density":"0.100000", "timings":[[26.100000,26.417041,30.450000],[30.840000,32.588980,48.670000],[94.570000,100.305408,141.570000],[96.770000,98.016429,116.610000],[122.360000,123.365816,131.800000],[138.660000,140.029388,151.380000],[142.960000,143.629490,156.700000],[147.270000,148.333163,163.610000],[157.450000,158.260408,173.250000],[161.980000,162.907653,181.080000],[167.450000,168.977449,181.940000],[168.630000,169.330204,182.170000],[167.020000,167.676837,194.570000],[170.620000,172.182041,189.280000],[175.150000,176.772041,204.870000],[174.190000,177.067041,217.960000],[177.460000,179.051327,215.690000],[181.780000,184.123265,224.730000],[185.930000,189.236122,226.390000],[190.680000,194.826020,217.290000],[199.870000,204.585510,252.580000],[207.410000,215.501531,259.020000],[220.770000,228.635816,273.290000],[235.230000,269.692551,341.940000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe2_128_4096.0.1.json <==
{"type":"select_mpe2_128_4096", "density":"0.100000", "timings":[[24.820000,25.100408,34.100000],[30.390000,30.670204,35.340000],[87.900000,88.750000,98.140000],[119.190000,119.809082,134.010000],[130.670000,131.538673,143.360000],[139.940000,141.434184,157.720000],[150.070000,150.901020,174.720000],[153.850000,155.215204,176.500000],[165.760000,166.654694,179.290000],[172.920000,173.911735,193.930000],[178.940000,180.395408,197.280000],[181.660000,183.363265,210.030000],[180.560000,181.506531,210.690000],[184.410000,185.531633,209.960000],[189.250000,190.733776,210.150000],[189.720000,190.994082,205.380000],[193.010000,194.075306,209.740000],[196.430000,198.246020,220.560000],[200.490000,202.208571,240.030000],[206.840000,210.462857,262.080000],[216.100000,223.380102,273.570000],[217.950000,228.442551,298.310000],[240.062143,245.700000,311.120000],[260.710000,275.469184,379.190000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.1/select_mpe3_128_4096.0.1.json <==
{"type":"select_mpe3_128_4096", "density":"0.100000", "timings":[[24.970000,25.037959,31.750000],[30.470000,31.027551,32.720000],[35.360000,35.545204,43.540000],[38.300000,38.621939,41.590000],[57.990000,58.303163,62.650000],[78.740000,79.098673,87.320000],[84.280000,84.748163,97.240000],[74.260000,74.640408,79.460000],[78.010000,79.381429,85.320000],[83.640000,84.541837,94.580000],[88.240000,89.364898,108.210000],[93.180000,93.320816,106.920000],[92.660000,93.079184,105.900000],[97.340000,97.762347,105.000000],[101.750000,103.122449,126.340000],[101.300000,102.201122,112.600000],[105.740000,110.408469,168.260000],[109.620000,111.075408,125.390000],[117.530000,118.339694,131.240000],[124.470000,125.789184,156.870000],[132.200000,146.910816,171.860000],[143.870000,154.265204,187.300000],[152.910000,168.524184,188.850000],[175.900000,187.968367,220.040000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_avx512_256_a.0.5.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[4.880000,4.998265,5.630000],[3.700000,3.842347,4.330000],[3.100000,3.101735,3.640000],[2.900000,2.986837,3.670000],[2.700000,2.701939,3.550000],[2.700000,2.701735,2.840000],[2.600000,2.600000,4.310000],[2.600000,2.600000,2.619388],[2.500000,2.590000,2.700000],[3.340000,3.668673,7.820000],[3.400000,3.434796,3.500000],[3.500000,3.500408,4.090000],[3.930000,4.000510,4.060000],[4.600000,4.603673,4.940000],[4.890000,4.991531,5.000000],[5.160000,5.556020,8.650000],[5.430000,5.500102,6.180000],[9.600000,9.613980,10.790000],[10.000000,10.082959,10.960000],[11.340000,11.511429,15.180000],[12.520000,12.790612,15.410000],[14.500000,14.700918,17.600000],[16.100000,16.312143,17.430000],[18.350000,18.491837,20.490000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_avx512_512_a.0.5.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[4.100000,4.100000,4.113673],[5.638571,5.640000,5.640000],[4.500000,4.520000,4.686020],[4.000000,4.000000,4.000000],[4.000000,4.013980,4.980000],[3.800000,3.800000,3.812245],[3.800000,3.917449,3.970000],[3.770000,3.791531,3.800000],[3.742653,3.780000,4.050000],[3.900000,3.905918,4.080000],[5.300000,5.362653,6.010000],[6.100000,6.100714,7.330000],[6.000000,6.070000,6.118673],[7.200000,7.359184,10.980000],[7.900000,7.900102,7.910000],[8.300000,8.343776,10.880000],[8.600000,8.604592,10.820000],[9.700000,9.780102,11.120000],[12.500000,12.581122,13.000000],[13.516327,13.590000,14.760000],[14.760000,15.012857,18.550000],[16.446633,16.470000,17.970000],[17.130000,17.335714,22.520000],[20.680000,21.220102,26.250000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_basic.0.5.json <==
{"type":"rank_basic", "density":"0.500000", "timings":[[8.590000,8.687347,13.840000],[8.500000,8.660510,12.490000],[8.700000,8.760306,10.780000],[8.500000,8.594286,10.290000],[8.700000,8.767143,10.240000],[8.500000,8.520204,8.730000],[8.700000,8.739592,10.150000],[8.400000,8.499796,10.430000],[8.700000,8.705918,10.030000],[8.600000,8.629184,8.770000],[8.910000,9.025306,9.750000],[8.700000,8.892857,9.030000],[9.290000,9.301735,10.010000],[9.400000,9.457143,12.040000],[9.800000,9.915306,10.980000],[9.844796,9.900000,11.660000],[9.900000,9.963061,11.260000],[10.590000,10.637755,14.050000],[11.890000,12.003980,13.750000],[12.710000,13.156020,20.310000],[13.488980,14.400000,18.460000],[14.646531,15.550000,17.680000],[18.010000,18.371327,20.020000],[17.210000,21.443265,29.170000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_bch.0.5.json <==
{"type":"rank_bch", "density":"0.500000", "timings":[[10.480000,10.505204,12.380000],[13.490000,13.538469,16.410000],[15.500000,15.583878,23.630000],[15.900000,15.964388,16.340000],[15.970000,16.266735,20.690000],[15.900000,15.973163,17.870000],[15.700000,15.784184,15.890000],[15.810000,16.049694,17.990000],[15.700000,16.378469,25.600000],[15.700000,15.800510,19.430000],[15.700000,15.824694,16.570000],[15.800000,16.109694,17.400000],[15.800000,15.881837,21.320000],[16.000000,16.237041,17.000000],[16.100000,16.218469,18.520000],[16.240000,16.375000,18.560000],[16.400000,16.483878,23.470000],[16.700000,16.820102,20.460000],[17.217653,17.280000,18.280000],[17.640000,17.831531,18.360000],[19.120000,19.197347,22.520000],[20.493367,20.700000,26.810000],[22.672041,24.960000,31.890000],[30.820000,33.978163,42.810000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/rank_cf.0.5.json <==
{"type":"rank_cf", "density":"0.500000", "timings":[[8.930000,9.180000,9.530204],[8.900000,8.987143,9.950000],[8.900000,8.984796,10.390000],[8.900000,8.944184,14.150000],[8.900000,9.014082,9.290000],[8.900000,9.053673,10.150000],[8.900000,8.960000,10.390000],[8.900000,8.932755,9.830000],[8.900000,8.903367,9.500000],[8.900000,8.957857,9.060000],[8.990000,9.003776,10.030000],[9.000000,9.030000,9.116633],[9.100000,9.156429,9.250000],[9.400000,9.404286,9.600000],[9.410000,9.509388,10.000000],[9.500000,9.546122,9.730000],[9.500000,9.523469,10.370000],[9.800000,9.871327,13.610000],[10.110000,10.222857,10.890000],[10.320000,10.421122,13.160000],[10.700000,10.719388,10.930000],[11.190000,11.234694,14.750000],[11.300000,11.405000,12.880000],[11.820000,11.930000,12.563469]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_avx512_256_a.0.5.json <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[12.890000,12.973163,13.720000],[15.920000,15.999592,16.670000],[18.070000,18.260204,22.320000],[19.760000,19.852449,20.860000],[22.220000,22.333265,25.950000],[26.110000,26.280204,31.250000],[28.600000,28.865816,33.660000],[30.310000,30.555000,33.540000],[31.730000,32.008367,32.500000],[41.710000,41.937449,47.930000],[44.970000,45.389796,54.440000],[47.230000,47.659796,59.790000],[50.080000,51.299898,59.680000],[56.600000,56.895918,62.960000],[61.030000,61.742449,69.550000],[65.270000,71.200000,78.441327],[70.270000,73.355510,109.780000],[84.090000,85.280102,152.020000],[91.800000,92.902959,108.020000],[103.370000,113.975612,210.520000],[113.100000,117.323061,138.150000],[132.500000,141.950204,186.480000],[140.040000,151.292959,176.150000],[148.020000,156.114388,181.420000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_avx512_512_a.0.5.json <==
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[13.400000,13.833061,29.190000],[15.970000,16.184184,21.850000],[18.430000,18.665000,24.020000],[20.290000,20.489490,23.690000],[21.990000,22.290918,26.310000],[24.500000,24.675714,30.300000],[28.400000,28.606939,30.790000],[31.100000,31.300612,33.570000],[33.100000,33.369388,35.520000],[35.100000,35.300918,40.080000],[44.340000,44.654184,49.580000],[47.800000,48.097755,65.590000],[50.190000,50.685918,55.490000],[54.840000,55.344694,62.720000],[60.480000,60.877551,68.640000],[64.840000,65.183367,77.730000],[68.580000,69.083061,76.830000],[75.610000,76.305204,90.880000],[91.090000,91.352551,101.410000],[98.060000,99.641224,119.330000],[105.680000,107.752245,134.020000],[124.300000,127.470306,147.430000],[143.500000,146.156837,184.460000],[150.960000,163.645204,201.700000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_basic_128_4096.0.5.json <==
{"type":"select_basic_128_4096", "density":"0.500000", "timings":[[29.140000,30.070408,35.160000],[32.370000,32.521837,35.770000],[34.320000,35.912449,52.610000],[36.410000,38.006939,54.640000],[37.620000,39.297347,58.920000],[38.040000,39.757347,55.460000],[38.290000,38.612245,45.470000],[38.390000,38.912755,49.140000],[38.550000,38.904694,51.210000],[39.790000,40.221837,46.680000],[41.450000,41.766429,46.250000],[42.040000,42.280102,52.360000],[46.380000,46.736735,51.390000],[49.790000,50.569490,55.160000],[50.800000,51.434796,59.590000],[52.380000,52.848469,58.340000],[52.140000,52.690714,57.450000],[56.290000,57.423061,67.870000],[60.080000,61.212245,72.700000],[61.630000,62.321735,79.370000],[66.080000,66.396224,76.970000],[67.340000,69.517653,82.680000],[71.200000,73.474286,78.800000],[70.660000,73.368061,83.910000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_basic_512_8192.0.5.json <==
{"type":"select_basic_512_8192", "density":"0.500000", "timings":[[1.700000,1.700000,3.070000],[36.650000,37.713469,41.750000],[36.450000,36.928265,43.040000],[38.430000,38.717041,41.960000],[40.150000,40.477755,45.280000],[41.160000,41.532653,46.200000],[41.360000,42.297143,50.050000],[41.500000,41.813980,49.100000],[41.510000,41.829388,47.580000],[41.990000,42.181735,46.630000],[43.230000,43.516224,49.650000],[43.800000,44.082551,48.630000],[46.190000,46.436633,57.140000],[51.020000,51.545102,57.650000],[55.450000,55.768469,61.400000],[58.070000,58.390510,68.810000],[59.350000,60.995000,65.490000],[64.280000,65.024898,73.300000],[68.470000,69.644796,79.450000],[70.950000,82.148980,91.360000],[76.910000,77.323367,93.270000],[82.050000,84.027245,103.850000],[83.160000,85.903265,102.880000],[85.270000,86.200408,100.720000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_bch_128_4096.0.5.json <==
{"type":"select_bch_128_4096", "density":"0.500000", "timings":[[28.490000,28.568163,35.280000],[31.160000,31.543571,32.940000],[34.690000,35.154286,40.080000],[38.060000,38.495408,48.100000],[40.750000,41.360612,46.220000],[41.980000,42.415510,45.990000],[42.350000,42.733673,61.650000],[42.910000,43.299082,49.710000],[43.160000,44.179082,52.080000],[43.740000,44.503878,50.790000],[44.720000,45.298776,56.520000],[45.300000,45.920102,59.420000],[48.780000,49.106122,57.890000],[52.740000,53.178980,57.300000],[54.740000,55.380306,61.460000],[55.960000,56.336531,68.550000],[56.300000,56.752857,66.070000],[60.550000,62.458163,73.690000],[63.911735,64.990000,75.790000],[68.070000,69.866939,87.640000],[70.990000,74.908673,97.730000],[72.620000,75.037041,85.390000],[74.240000,78.205204,89.020000],[78.492755,79.050000,89.860000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_bch_512_8192.0.5.json <==
{"type":"select_bch_512_8192", "density":"0.500000", "timings":[[2.257143,2.270000,2.290000],[36.260000,38.182755,44.540000],[38.980000,39.493469,50.460000],[43.900000,44.554898,54.750000],[45.950000,46.478571,48.080000],[47.380000,48.655918,55.920000],[47.240000,47.643367,52.050000],[47.520000,48.326327,56.570000],[47.620000,48.305714,59.860000],[48.110000,48.514082,56.220000],[48.520000,48.888776,56.030000],[49.020000,49.783061,57.510000],[50.910000,51.352347,67.730000],[55.580000,56.348980,69.040000],[58.440000,58.649490,71.640000],[60.900000,61.534286,65.950000],[63.330000,63.491531,69.190000],[67.600000,68.613776,78.920000],[73.150000,75.907449,79.860000],[82.100000,84.812143,95.890000],[82.340000,87.978265,125.860000],[91.820000,94.385204,109.500000],[109.530000,117.549082,158.700000],[124.450000,125.129490,134.470000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe1_128_4096.0.5.json <==
{"type":"select_mpe1_128_4096", "density":"0.500000", "timings":[[32.920000,33.331429,38.940000],[35.270000,35.594082,41.040000],[37.340000,37.454796,42.860000],[41.060000,41.566122,47.010000],[43.930000,44.485204,52.820000],[45.520000,46.098265,57.740000],[46.100000,46.517653,53.860000],[46.580000,46.913265,52.640000],[46.910000,47.176224,54.060000],[47.390000,47.726122,53.890000],[48.390000,48.745510,55.440000],[48.860000,49.162551,51.890000],[52.250000,52.668367,57.320000],[56.270000,56.501939,63.870000],[57.930000,58.376429,66.660000],[59.320000,59.518367,66.330000],[59.820000,60.406939,66.020000],[63.660000,64.193571,75.050000],[68.564694,68.760000,81.100000],[72.450000,75.821224,87.430000],[76.120000,78.380102,96.520000],[74.150000,82.146837,120.780000],[80.410000,81.734388,96.820000],[81.770000,84.291939,92.780000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe2_128_4096.0.5.json <==
{"type":"select_mpe2_128_4096", "density":"0.500000", "timings":[[30.910000,30.951122,36.800000],[33.660000,33.982755,40.040000],[36.740000,36.865510,46.350000],[40.050000,40.418469,44.390000],[43.180000,43.460714,49.510000],[44.860000,45.120408,51.520000],[45.370000,46.156122,49.480000],[45.950000,46.329490,53.300000],[45.930000,46.474388,49.460000],[46.290000,46.542143,50.740000],[47.350000,47.629592,52.170000],[47.590000,47.951327,54.690000],[51.130000,51.378367,55.780000],[55.430000,55.557041,59.260000],[57.060000,57.382041,62.490000],[58.600000,58.828571,69.700000],[59.180000,59.856020,72.020000],[63.980000,64.415918,75.860000],[68.140000,69.699388,81.950000],[68.810000,72.903776,84.630000],[74.270000,77.194592,101.630000],[77.580000,82.900408,115.060000],[78.850000,80.595510,111.570000],[81.660000,85.892347,97.750000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stderr-0.5/select_mpe3_128_4096.0.5.json <==
{"type":"select_mpe3_128_4096", "density":"0.500000", "timings":[[30.450000,30.588776,33.820000],[34.042959,34.050000,44.350000],[37.140000,38.456939,49.430000],[40.260000,40.786020,51.120000],[43.260000,43.526020,48.640000],[44.830000,45.130204,51.870000],[45.400000,45.677143,49.210000],[45.830000,46.300816,55.230000],[46.020000,46.314388,57.160000],[46.300000,46.556837,48.760000],[47.310000,47.585306,51.860000],[47.520000,47.756020,53.520000],[51.080000,51.403980,63.430000],[55.320000,55.667143,61.240000],[57.140000,57.454490,61.060000],[58.530000,58.862143,64.710000],[60.710000,62.220510,71.460000],[63.670000,64.877143,92.570000],[67.970000,68.316327,76.470000],[71.620000,74.816735,86.470000],[75.260000,79.759592,96.850000],[79.540000,80.393980,87.000000],[79.120000,80.749898,95.270000],[79.150000,83.058163,93.200000]]}


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_avx512_256_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# warm-up: 5.97
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
[5.02,5.74,16.6]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# warm-up: 4.16
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
[3.74,3.74,6.19]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# warm-up: 3.2
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
[3.12,3.23,5.06]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# warm-up: 2.9
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
[2.87,2.9,2.92]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# warm-up: 2.71
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
[2.7,2.76,4.61]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# warm-up: 2.65
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
[2.6,2.66,3.19]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# warm-up: 2.62
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
[2.6,2.6,2.61]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# warm-up: 2.58
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
[2.5,2.5,2.52]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# warm-up: 2.6
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
[2.6,2.61,3.86]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# warm-up: 3.32
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
[3.22,3.3,3.32]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# warm-up: 3.49
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
[3.4,3.44,4.42]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# warm-up: 3.51
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
[3.5,3.5,3.94]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# warm-up: 3.93
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
[3.9,3.9,5.41]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# warm-up: 4.71
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
[4.65,4.7,4.7]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# warm-up: 5.03
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
[4.9,5.01,5.49]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# warm-up: 5.24
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
[5.2,5.22,5.22]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# warm-up: 5.42
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
[5.4,5.43,5.49]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# warm-up: 9.58
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
[9.41,9.5,11.4]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# warm-up: 10.3
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
[10.1,10.3,12.9]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# warm-up: 11.7
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
[10.8,10.9,13]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# warm-up: 13
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
[12.6,12.9,17.4]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# warm-up: 15.2
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
[15.2,15.6,16.8]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# warm-up: 16.7
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
[16.2,16.4,25.7]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# warm-up: 19
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
[18,18.7,19.1]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_avx512_512_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# warm-up: 5.1
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
# ignore: 24869100
[4.18,4.65,21.1]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# warm-up: 6.6
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
# ignore: 49874200
[5.61,5.82,14.2]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# warm-up: 4.61
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
# ignore: 104514100
[4.57,4.63,6.38]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# warm-up: 4.09
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
# ignore: 213159800
[4,4.17,4.17]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# warm-up: 4
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
# ignore: 412873700
[3.98,4,4.16]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# warm-up: 3.81
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
# ignore: 801667600
[3.8,3.85,4.41]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# warm-up: 3.8
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
# ignore: 1608543600
[3.8,3.81,4.91]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# warm-up: 3.78
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
# ignore: 3260795500
[3.8,3.8,3.83]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# warm-up: 3.81
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
# ignore: 6502983500
[3.72,3.8,3.8]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# warm-up: 3.9
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
# ignore: 13151916100
[3.9,3.92,3.93]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# warm-up: 5.32
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
# ignore: 26380737500
[5.3,5.3,5.31]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# warm-up: 6.16
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
# ignore: 52648248700
[6.1,6.1,6.82]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# warm-up: 6.16
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
# ignore: 104729415800
[6,6,6.26]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# warm-up: 7.31
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
# ignore: 211443847200
[7.3,7.3,7.37]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# warm-up: 8.02
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
# ignore: 417619503300
[7.9,7.95,8.15]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# warm-up: 8.34
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
# ignore: 838882335000
[8.3,8.34,11.8]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# warm-up: 8.61
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
# ignore: 1694177005600
[8.5,8.51,10.2]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# warm-up: 9.65
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
# ignore: 3411479601500
[9.64,9.72,9.75]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# warm-up: 12.6
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
# ignore: 6685484275100
[12.3,12.4,12.5]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# warm-up: 13.2
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
# ignore: 13304579658500
[13.4,13.5,16.9]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# warm-up: 14.9
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
# ignore: 26761625284900
[15,15.1,21.9]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# warm-up: 17.6
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
# ignore: 53116057533600
[17.1,17.8,18.4]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# warm-up: 19.1
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
# ignore: 106622879033800
[17.9,18,21.2]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# warm-up: 20.6
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
# ignore: 212314523004900
[19.6,20.4,27.3]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_basic.0.1.txt <==
### num_bits = 512; bits consumed per input bit 5.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 9.1726
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[8.56,8.87031,10.33]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 8.8939
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[8.5,8.50214,11.77]
### num_bits = 2048; bits consumed per input bit 2.40625
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 8.7996
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[8.7,8.76469,9.14]
### num_bits = 4096; bits consumed per input bit 1.82812
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 9.0534
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[8.5,9.01214,12.27]
### num_bits = 8192; bits consumed per input bit 1.53906
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 8.7725
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[8.7,8.72306,10.72]
### num_bits = 16384; bits consumed per input bit 1.39453
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 8.5165
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[8.5,8.51357,9.57]
### num_bits = 32768; bits consumed per input bit 1.32227
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 8.7595
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[8.7,8.72296,12.08]
### num_bits = 65536; bits consumed per input bit 1.28613
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 8.5861
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[8.47,8.51082,8.83]
### num_bits = 131072; bits consumed per input bit 1.26807
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 8.7624
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[8.7,8.70765,9.82]
### num_bits = 262144; bits consumed per input bit 1.25903
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 8.8111
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[8.7,8.72,8.72357]
### num_bits = 524288; bits consumed per input bit 1.25452
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 9.0715
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[8.9,9.00102,10.1]
### num_bits = 1048576; bits consumed per input bit 1.25226
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 8.7988
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[8.7,8.78653,9.52]
### num_bits = 2097152; bits consumed per input bit 1.25113
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 9.3188
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[9.2,9.29306,15.3]
### num_bits = 4194304; bits consumed per input bit 1.25056
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 9.546
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[9.4,9.50918,10.87]
### num_bits = 8388608; bits consumed per input bit 1.25028
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 10.0411
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[9.9,9.99143,12.41]
### num_bits = 16777216; bits consumed per input bit 1.25014
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 9.9383
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[9.79,9.83,9.9498]
### num_bits = 33554432; bits consumed per input bit 1.25007
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 10.0526
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[10,10.1566,11.83]
### num_bits = 67108864; bits consumed per input bit 1.25004
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 10.7925
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[10.7,10.7442,13.26]
### num_bits = 134217728; bits consumed per input bit 1.25002
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 11.9268
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[11.8,11.8704,14.66]
### num_bits = 268435456; bits consumed per input bit 1.25001
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 13.2165
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[13,13.1057,15.09]
### num_bits = 536870912; bits consumed per input bit 1.25
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 14.6424
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[14.08,14.6788,16.05]
### num_bits = 1073741824; bits consumed per input bit 1.25
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 17.0572
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[15.6,15.8107,17.98]
### num_bits = 2147483648; bits consumed per input bit 1.25
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 19.6144
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[17.94,19.6662,36.36]
### num_bits = 4294967296; bits consumed per input bit 1.25
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 19.2373
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[18.69,18.9456,21.82]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_bch.0.1.txt <==
### num_bits = 512; bits consumed per input bit 7.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 10.8275
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[10.46,10.6166,10.71]
### num_bits = 1024; bits consumed per input bit 4.4375
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 13.6451
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[13.5,13.551,16]
### num_bits = 2048; bits consumed per input bit 2.71875
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 16.1013
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[15.44,15.9021,19.15]
### num_bits = 4096; bits consumed per input bit 1.85938
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 15.9951
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[15.89,15.9786,18.27]
### num_bits = 8192; bits consumed per input bit 1.42969
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 16.4386
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[15.8,15.9876,17.07]
### num_bits = 16384; bits consumed per input bit 1.21484
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 16.0413
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[15.9,16.0435,16.9]
### num_bits = 32768; bits consumed per input bit 1.14453
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 15.7688
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[15.7,15.7814,18.94]
### num_bits = 65536; bits consumed per input bit 1.09082
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 15.9743
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[15.77,15.8242,15.98]
### num_bits = 131072; bits consumed per input bit 1.06396
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 15.78
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[15.69,15.8546,16.27]
### num_bits = 262144; bits consumed per input bit 1.05054
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 15.9031
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[15.72,15.8685,19.81]
### num_bits = 524288; bits consumed per input bit 1.04382
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 15.8532
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[15.7,15.8081,18.64]
### num_bits = 1048576; bits consumed per input bit 1.04047
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 15.9115
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[15.8,15.8459,17.48]
### num_bits = 2097152; bits consumed per input bit 1.03879
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 15.9178
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[15.8,15.928,16.36]
### num_bits = 4194304; bits consumed per input bit 1.03795
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 16.0974
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[16.01,16.0832,19.29]
### num_bits = 8388608; bits consumed per input bit 1.03753
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 16.6911
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[16.2,16.4584,28.15]
### num_bits = 16777216; bits consumed per input bit 1.03732
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 17.2933
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[16.5,19.7589,34.34]
### num_bits = 33554432; bits consumed per input bit 1.03721
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 17.6546
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[16.41,20.0318,29.75]
### num_bits = 67108864; bits consumed per input bit 1.03716
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 17.2941
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[16.74,16.8311,18.32]
### num_bits = 134217728; bits consumed per input bit 1.03714
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 17.6438
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[17.2,17.2773,18.37]
### num_bits = 268435456; bits consumed per input bit 1.03712
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 18.009
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[17.59,17.8289,19.49]
### num_bits = 536870912; bits consumed per input bit 1.03712
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 19.2746
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[18.1,18.2534,23.88]
### num_bits = 1073741824; bits consumed per input bit 1.03711
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 21.1785
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[21.31,21.59,21.97]
### num_bits = 2147483648; bits consumed per input bit 1.03711
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 26.5767
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[23.9315,23.95,32.72]
### num_bits = 4294967296; bits consumed per input bit 1.03711
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 29.009
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[31.7113,31.78,37.38]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/rank_cf.0.1.txt <==
### num_bits = 512; bits consumed per input bit 3.875
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# warm-up: 11.8742
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
# ignore: 24718600
[8.93,9.98745,57.19]
### num_bits = 1024; bits consumed per input bit 2.5
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# warm-up: 9.0481
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
# ignore: 49750400
[8.96,9.00296,11.36]
### num_bits = 2048; bits consumed per input bit 1.8125
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# warm-up: 9.0075
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
# ignore: 104372800
[8.9,9.01122,9.54]
### num_bits = 4096; bits consumed per input bit 1.46875
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# warm-up: 9.8836
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
# ignore: 213063700
[8.9,8.97429,10.65]
### num_bits = 8192; bits consumed per input bit 1.29688
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# warm-up: 9.078
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
# ignore: 412755100
[8.9,9.00378,9.57]
### num_bits = 16384; bits consumed per input bit 1.21094
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# warm-up: 9.0021
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
# ignore: 801569400
[9,9.09031,9.36]
### num_bits = 32768; bits consumed per input bit 1.16797
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# warm-up: 9.0503
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
# ignore: 1608426400
[8.92,9.02163,9.46]
### num_bits = 65536; bits consumed per input bit 1.14648
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# warm-up: 9.0222
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
# ignore: 3260673000
[8.9,9.00459,9.66]
### num_bits = 131072; bits consumed per input bit 1.13574
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# warm-up: 8.9416
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
# ignore: 6502878200
[8.9,8.97286,11.32]
### num_bits = 262144; bits consumed per input bit 1.13037
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# warm-up: 9.0213
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
# ignore: 13151817200
[8.9,9.00531,9.02]
### num_bits = 524288; bits consumed per input bit 1.12769
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# warm-up: 9.0064
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
# ignore: 26380647100
[8.94,9.03204,10.06]
### num_bits = 1048576; bits consumed per input bit 1.12634
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# warm-up: 9.4907
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
# ignore: 52648158700
[9,9.03398,9.51]
### num_bits = 2097152; bits consumed per input bit 1.12567
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# warm-up: 9.2192
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
# ignore: 104729320700
[9.1,9.19051,10.72]
### num_bits = 4194304; bits consumed per input bit 1.12534
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# warm-up: 9.4259
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
# ignore: 211443760900
[9.4,9.48418,10.24]
### num_bits = 8388608; bits consumed per input bit 1.12517
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# warm-up: 9.5439
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
# ignore: 417619410100
[9.45,9.5048,10.19]
### num_bits = 16777216; bits consumed per input bit 1.12508
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# warm-up: 9.6304
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
# ignore: 838882229500
[9.5,9.55714,9.76]
### num_bits = 33554432; bits consumed per input bit 1.12504
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# warm-up: 9.5952
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
# ignore: 1694176898700
[9.51071,9.59,10.36]
### num_bits = 67108864; bits consumed per input bit 1.12502
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# warm-up: 9.8345
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
# ignore: 3411479500300
[9.81051,9.82,9.85]
### num_bits = 134217728; bits consumed per input bit 1.12501
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# warm-up: 10.8587
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
# ignore: 6685484177000
[10.1,10.1384,12.29]
### num_bits = 268435456; bits consumed per input bit 1.12501
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# warm-up: 10.6271
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
# ignore: 13304579560800
[10.48,10.6442,17.45]
### num_bits = 536870912; bits consumed per input bit 1.125
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# warm-up: 10.9001
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
# ignore: 26761625190900
[10.7,10.8667,10.88]
### num_bits = 1073741824; bits consumed per input bit 1.125
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# warm-up: 11.3664
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
# ignore: 53116057435100
[11.04,11.1027,12.39]
### num_bits = 2147483648; bits consumed per input bit 1.125
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# warm-up: 11.853
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
# ignore: 106622878934200
[11.34,11.4611,15.41]
### num_bits = 4294967296; bits consumed per input bit 1.125
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# warm-up: 12.2802
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
# ignore: 212314522900500
[11.63,11.8511,12.8]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_avx512_256_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# warm-up: 15.1
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
[13.1,13.1,14.2]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# warm-up: 18.3
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
[15.7,16.1,30.6]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# warm-up: 17.9
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
[17.6,17.7,21.3]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# warm-up: 19.7
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
[19.4,19.6,19.7]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# warm-up: 22
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
[21.8,22.5,25.5]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# warm-up: 26.1
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
[25.9,26,29.7]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# warm-up: 28.8
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
[28.5,28.6,32.7]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# warm-up: 30.6
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
[30.2,30.5,31.6]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# warm-up: 31.8
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
[31.7,31.8,34.8]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# warm-up: 42
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
[41.7,42,45.8]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# warm-up: 45.5
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
[45,45.2,51.3]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# warm-up: 47.9
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
[47.5,48.3,52.4]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# warm-up: 50.7
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
[50.3,50.9,56.1]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# warm-up: 57.5
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
[56.7,57.2,64.7]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# warm-up: 61.9
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
[60.9,61.3,70.3]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# warm-up: 65.9
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
[65.3,65.9,72.2]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# warm-up: 71.1
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
[70,71,78.3]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# warm-up: 84.8
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
[83.8,84.8,90.5]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# warm-up: 92.6
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
[92.4,93.2,104]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# warm-up: 107
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
[98.8,101,133]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# warm-up: 117
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
[116,121,145]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# warm-up: 145
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
[138,143,175]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# warm-up: 146
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
[136,154,175]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# warm-up: 163
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
[147,159,193]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_avx512_512_a.0.1.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# warm-up: 13.5
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
# ignore: 260678800
[13.4,13.5,14.1]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# warm-up: 16.9
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
# ignore: 525468100
[15.9,15.9,21.9]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# warm-up: 18.8
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
# ignore: 1063371800
[18.4,18.5,20]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# warm-up: 20.6
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
# ignore: 2048195800
[20.4,20.6,22.5]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# warm-up: 22.3
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
# ignore: 3978067500
[22,22.1,22.9]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# warm-up: 24.7
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
# ignore: 8184579300
[24.3,24.5,25.1]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# warm-up: 28.7
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
# ignore: 16489345500
[28.4,28.5,32.3]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# warm-up: 31.4
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
# ignore: 32871077100
[31.1,31.2,33.5]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# warm-up: 33.3
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
# ignore: 65681741700
[33.1,33.4,35.3]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# warm-up: 35.3
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
# ignore: 131198343000
[35.1,35.3,39.5]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# warm-up: 44.7
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
# ignore: 263314478300
[44.3,44.6,46.5]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# warm-up: 49.1
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
# ignore: 521696959300
[47.7,48,51.4]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# warm-up: 50.7
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
# ignore: 1041084950400
[50.2,51.1,54.7]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# warm-up: 56.1
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
# ignore: 2092541044800
[54.9,55.4,62.7]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# warm-up: 60.9
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
# ignore: 4196446905100
[60.6,60.8,66.1]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# warm-up: 65.3
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
# ignore: 8420433922700
[64.8,65,68.2]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# warm-up: 69.3
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
# ignore: 16918611398500
[68.5,69.8,75.9]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# warm-up: 76
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
# ignore: 33571360219500
[75.7,76.3,82.9]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# warm-up: 91.4
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
# ignore: 67228866504100
[90.6,91.8,98.4]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# warm-up: 99
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
# ignore: 133685774271100
[97.7,98.4,115]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# warm-up: 109
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
# ignore: 268388145993100
[106,112,139]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# warm-up: 126
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
# ignore: 541652328815100
[116,123,154]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# warm-up: 149
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
# ignore: 1072017492983400
[136,145,185]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# warm-up: 161
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
# ignore: 2170223103121800
[154,157,204]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_basic_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 6.10938
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 25.4426
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.19,26.0539,90.15]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 33.2493
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[32.64,32.8344,38.19]
### num_bits = 2048; bits consumed per input bit 2.34375
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 33.9526
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[33.47,33.9263,40.71]
### num_bits = 4096; bits consumed per input bit 1.73633
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 36.7073
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[36.11,36.4774,42.87]
### num_bits = 8192; bits consumed per input bit 1.41406
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 37.9458
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[37.54,37.8397,46.6]
### num_bits = 16384; bits consumed per input bit 1.25635
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 39.2992
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[38.85,39.0663,39.92]
### num_bits = 32768; bits consumed per input bit 1.17969
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 40.3022
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[39.8,40.5104,48.47]
### num_bits = 65536; bits consumed per input bit 1.13965
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 41.1059
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[39.76,40.198,53.19]
### num_bits = 131072; bits consumed per input bit 1.12042
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 40.368
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[39.88,40.1769,46.58]
### num_bits = 262144; bits consumed per input bit 1.11182
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 40.5896
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[40.02,40.4397,45.71]
### num_bits = 524288; bits consumed per input bit 1.10677
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 41.6973
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[41.1,41.4152,48.15]
### num_bits = 1048576; bits consumed per input bit 1.10413
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 42.2286
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[41.96,42.1087,45.45]
### num_bits = 2097152; bits consumed per input bit 1.10311
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 43.7973
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[43.45,44.4303,47.03]
### num_bits = 4194304; bits consumed per input bit 1.1026
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 48.7857
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[48.26,48.7932,53.42]
### num_bits = 8388608; bits consumed per input bit 1.10225
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 52.3327
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[51.9,52.2182,56.59]
### num_bits = 16777216; bits consumed per input bit 1.10208
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 55.4572
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[54.93,55.2699,63.65]
### num_bits = 33554432; bits consumed per input bit 1.10195
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 56.8091
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[56.7,56.7971,58.96]
### num_bits = 67108864; bits consumed per input bit 1.10191
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 62.3207
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[61.05,62.4714,71.68]
### num_bits = 134217728; bits consumed per input bit 1.1019
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 70.0921
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[67.04,69.5528,75.4]
### num_bits = 268435456; bits consumed per input bit 1.1019
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 76.9903
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[73.89,76.086,96.04]
### num_bits = 536870912; bits consumed per input bit 1.10193
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 83.7244
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[76.98,81.7126,96.9]
### num_bits = 1073741824; bits consumed per input bit 1.10195
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 88.0375
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[78.78,81.9173,88.04]
### num_bits = 2147483648; bits consumed per input bit 1.10194
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 94.0548
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[84.13,87.4038,95.17]
### num_bits = 4294967296; bits consumed per input bit 1.10195
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 105.39
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[91.09,104.324,132.96]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_basic_512_8192.0.1.txt <==
### num_bits = 512; bits consumed per input bit 6.10938
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 27.0982
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.17,23.2899,33.07]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.9909
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.61,30.9763,34.97]
### num_bits = 2048; bits consumed per input bit 2.27734
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 34.1074
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[33.38,34.1823,38.3]
### num_bits = 4096; bits consumed per input bit 1.64062
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 44.4292
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[43.29,44.3698,48.84]
### num_bits = 8192; bits consumed per input bit 1.33301
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 44.8971
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[44.43,44.7339,49.18]
### num_bits = 16384; bits consumed per input bit 1.18408
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 50.0512
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[49.5,50.0192,55.06]
### num_bits = 32768; bits consumed per input bit 1.104
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 50.8193
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[50,50.8686,60.54]
### num_bits = 65536; bits consumed per input bit 1.06372
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 52.1523
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[50.33,51.3021,55]
### num_bits = 131072; bits consumed per input bit 1.04498
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 50.9888
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[50.2,50.7924,56.06]
### num_bits = 262144; bits consumed per input bit 1.03531
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 51.2312
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[50.49,51.0865,59.96]
### num_bits = 524288; bits consumed per input bit 1.03041
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 52.1245
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[51.53,51.6123,60.44]
### num_bits = 1048576; bits consumed per input bit 1.02792
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 53.1994
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[51.6,52.5022,63.08]
### num_bits = 2097152; bits consumed per input bit 1.02674
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 53.836
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[52.6,53.1347,66]
### num_bits = 4194304; bits consumed per input bit 1.02614
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 57.1218
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[56.59,57.0214,61.3]
### num_bits = 8388608; bits consumed per input bit 1.02582
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 60.5453
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[59.96,60.4266,68.97]
### num_bits = 16777216; bits consumed per input bit 1.02566
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 62.8801
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[62.3,62.5627,67.91]
### num_bits = 33554432; bits consumed per input bit 1.02556
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 66.9798
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[65.74,69.9005,89.41]
### num_bits = 67108864; bits consumed per input bit 1.02551
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 83.496
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[80.97,82.0692,99.76]
### num_bits = 134217728; bits consumed per input bit 1.02549
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 110.199
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[96.26,104.847,128.75]
### num_bits = 268435456; bits consumed per input bit 1.02549
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 129.662
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[106.21,107.554,136.59]
### num_bits = 536870912; bits consumed per input bit 1.02549
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 152.863
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[144.05,148.946,176.13]
### num_bits = 1073741824; bits consumed per input bit 1.02549
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 170.871
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[125.86,131.107,180.88]
### num_bits = 2147483648; bits consumed per input bit 1.02549
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 190.187
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[183.59,188.823,210.76]
### num_bits = 4294967296; bits consumed per input bit 1.02549
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 209.726
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[200.59,212.901,250.89]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_bch_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 8.23438
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.9129
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.83,23.9499,31.28]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 29.7286
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[28.72,28.9665,33.8]
### num_bits = 2048; bits consumed per input bit 2.8125
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 32.7988
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[32.48,32.755,37.94]
### num_bits = 4096; bits consumed per input bit 1.9082
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 35.6941
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[35.28,35.5437,38.97]
### num_bits = 8192; bits consumed per input bit 1.45312
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 37.9119
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[37.48,37.9921,44.25]
### num_bits = 16384; bits consumed per input bit 1.229
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 40.0214
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[39.41,39.9883,44.3]
### num_bits = 32768; bits consumed per input bit 1.15625
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 41.1973
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[40.65,41.1438,45.86]
### num_bits = 65536; bits consumed per input bit 1.12012
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 41.8598
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[41.2,41.8508,43.37]
### num_bits = 131072; bits consumed per input bit 1.09161
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 42.9468
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[41.67,41.9836,43.14]
### num_bits = 262144; bits consumed per input bit 1.07739
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 42.0439
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[41.69,42.0603,46.43]
### num_bits = 524288; bits consumed per input bit 1.07307
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 42.625
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[42.18,42.5622,47.44]
### num_bits = 1048576; bits consumed per input bit 1.07081
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 44.2206
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[42.7,43.2158,53.59]
### num_bits = 2097152; bits consumed per input bit 1.06908
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 44.6376
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[44.13,44.5737,49.89]
### num_bits = 4194304; bits consumed per input bit 1.06819
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 48.3725
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[48.24,48.2763,58.97]
### num_bits = 8388608; bits consumed per input bit 1.06792
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 51.8426
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[51.15,51.6338,55.22]
### num_bits = 16777216; bits consumed per input bit 1.06778
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 54.7314
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[53.64,53.9927,64.54]
### num_bits = 33554432; bits consumed per input bit 1.06762
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 56.7936
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[55.97,56.417,64.46]
### num_bits = 67108864; bits consumed per input bit 1.06757
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 62.7691
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[61.84,62.8767,70.66]
### num_bits = 134217728; bits consumed per input bit 1.06755
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 69.0627
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[68.66,71.6955,85.06]
### num_bits = 268435456; bits consumed per input bit 1.06755
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 77.5363
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[77.81,80.6286,90.66]
### num_bits = 536870912; bits consumed per input bit 1.06757
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 93.1073
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[80,83.7989,99.7]
### num_bits = 1073741824; bits consumed per input bit 1.06758
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 108.99
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[84.23,91.2965,131.81]
### num_bits = 2147483648; bits consumed per input bit 1.06757
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 104.802
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[93.21,95.472,106.51]
### num_bits = 4294967296; bits consumed per input bit 1.06757
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 113.898
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[100.9,108.223,124.98]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_bch_512_8192.0.1.txt <==
### num_bits = 512; bits consumed per input bit 8.23438
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 24.2351
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[23.9,24.0614,24.45]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 33.5804
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[28.76,28.911,37.13]
### num_bits = 2048; bits consumed per input bit 2.80859
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 34.499
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[34.3,34.596,38.77]
### num_bits = 4096; bits consumed per input bit 1.90625
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 45.1318
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[44.83,45.1042,48.95]
### num_bits = 8192; bits consumed per input bit 1.4502
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 48.3795
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[48,48.2113,53.39]
### num_bits = 16384; bits consumed per input bit 1.22705
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 54.9578
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[54.57,54.889,62.39]
### num_bits = 32768; bits consumed per input bit 1.11377
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 56.7045
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[55.85,56.18,61.13]
### num_bits = 65536; bits consumed per input bit 1.05688
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 56.8932
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[56.38,56.7965,64.94]
### num_bits = 131072; bits consumed per input bit 1.03912
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 56.8754
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[56.41,56.7526,66.25]
### num_bits = 262144; bits consumed per input bit 1.02994
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 57.3348
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[56.78,57.1441,61.53]
### num_bits = 524288; bits consumed per input bit 1.02296
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 57.3861
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[57.06,57.1168,63.05]
### num_bits = 1048576; bits consumed per input bit 1.01944
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 57.4477
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[57,57.1765,64.78]
### num_bits = 2097152; bits consumed per input bit 1.01831
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 57.8197
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[57.63,57.9862,69.12]
### num_bits = 4194304; bits consumed per input bit 1.01775
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 61.7066
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[60.72,61.4908,65.18]
### num_bits = 8388608; bits consumed per input bit 1.01729
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 64.1048
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[62.79,63.2161,71.51]
### num_bits = 16777216; bits consumed per input bit 1.01708
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 64.6255
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[64.55,64.771,74.85]
### num_bits = 33554432; bits consumed per input bit 1.017
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 67.8234
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[67.18,67.8343,75.31]
### num_bits = 67108864; bits consumed per input bit 1.01693
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 83.3994
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[81.38,83.0161,105.47]
### num_bits = 134217728; bits consumed per input bit 1.01691
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 108.038
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[104.79,107.487,133.54]
### num_bits = 268435456; bits consumed per input bit 1.0169
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 126.608
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[106.55,108.435,125.77]
### num_bits = 536870912; bits consumed per input bit 1.0169
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 127.966
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[114.17,117.24,135.36]
### num_bits = 1073741824; bits consumed per input bit 1.0169
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 178.486
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[129.76,137.453,204.87]
### num_bits = 2147483648; bits consumed per input bit 1.0169
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 202.379
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[196.01,201.97,241.89]
### num_bits = 4294967296; bits consumed per input bit 1.01689
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 230.022
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[217.21,226.165,253.74]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe1_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 30.7782
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[26.1,26.417,30.45]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 32.4932
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.84,32.589,48.67]
### num_bits = 2048; bits consumed per input bit 3.39062
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 100.749
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[94.57,100.305,141.57]
### num_bits = 4096; bits consumed per input bit 2.18555
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 103.932
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[96.77,98.0164,116.61]
### num_bits = 8192; bits consumed per input bit 1.54297
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 123.274
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[122.36,123.366,131.8]
### num_bits = 16384; bits consumed per input bit 1.23682
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 140.529
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[138.66,140.029,151.38]
### num_bits = 32768; bits consumed per input bit 1.12891
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 143.95
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[142.96,143.629,156.7]
### num_bits = 65536; bits consumed per input bit 1.08081
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 148.437
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[147.27,148.333,163.61]
### num_bits = 131072; bits consumed per input bit 1.03815
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 158.639
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[157.45,158.26,173.25]
### num_bits = 262144; bits consumed per input bit 1.01996
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 164.109
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[161.98,162.908,181.08]
### num_bits = 524288; bits consumed per input bit 1.01472
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 169.428
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[167.45,168.977,181.94]
### num_bits = 1048576; bits consumed per input bit 1.01148
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 169.521
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[168.63,169.33,182.17]
### num_bits = 2097152; bits consumed per input bit 1.00999
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 168.277
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[167.02,167.677,194.57]
### num_bits = 4194304; bits consumed per input bit 1.00902
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 171.65
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[170.62,172.182,189.28]
### num_bits = 8388608; bits consumed per input bit 1.00847
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 177.378
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[175.15,176.772,204.87]
### num_bits = 16777216; bits consumed per input bit 1.00895
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 180.631
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[174.19,177.067,217.96]
### num_bits = 33554432; bits consumed per input bit 1.00864
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 180.392
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[177.46,179.051,215.69]
### num_bits = 67108864; bits consumed per input bit 1.00872
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 186.036
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[181.78,184.123,224.73]
### num_bits = 134217728; bits consumed per input bit 1.00872
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 188.771
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[185.93,189.236,226.39]
### num_bits = 268435456; bits consumed per input bit 1.00878
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 194.37
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[190.68,194.826,217.29]
### num_bits = 536870912; bits consumed per input bit 1.00887
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 207.128
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[199.87,204.586,252.58]
### num_bits = 1073741824; bits consumed per input bit 1.00889
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 216.159
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[207.41,215.502,259.02]
### num_bits = 2147483648; bits consumed per input bit 1.00885
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 228.603
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[220.77,228.636,273.29]
### num_bits = 4294967296; bits consumed per input bit 1.00887
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 263.307
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[235.23,269.693,341.94]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe2_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.4418
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.82,25.1004,34.1]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.9696
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.39,30.6702,35.34]
### num_bits = 2048; bits consumed per input bit 3.35156
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 89.1455
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[87.9,88.75,98.14]
### num_bits = 4096; bits consumed per input bit 2.13672
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 120.148
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[119.19,119.809,134.01]
### num_bits = 8192; bits consumed per input bit 1.48633
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 131.555
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[130.67,131.539,143.36]
### num_bits = 16384; bits consumed per input bit 1.17676
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 140.902
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[139.94,141.434,157.72]
### num_bits = 32768; bits consumed per input bit 1.06567
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 151.718
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[150.07,150.901,174.72]
### num_bits = 65536; bits consumed per input bit 1.01709
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 155.711
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[153.85,155.215,176.5]
### num_bits = 131072; bits consumed per input bit 0.974121
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 167.047
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[165.76,166.655,179.29]
### num_bits = 262144; bits consumed per input bit 0.95578
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 174.048
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[172.92,173.912,193.93]
### num_bits = 524288; bits consumed per input bit 0.950592
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 180.129
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[178.94,180.395,197.28]
### num_bits = 1048576; bits consumed per input bit 0.947456
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 184.11
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[181.66,183.363,210.03]
### num_bits = 2097152; bits consumed per input bit 0.946098
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 182.458
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[180.56,181.507,210.69]
### num_bits = 4194304; bits consumed per input bit 0.945023
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 185.934
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[184.41,185.532,209.96]
### num_bits = 8388608; bits consumed per input bit 0.944654
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 190.698
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[189.25,190.734,210.15]
### num_bits = 16777216; bits consumed per input bit 0.945187
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 191.19
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[189.72,190.994,205.38]
### num_bits = 33554432; bits consumed per input bit 0.94488
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 194.43
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[193.01,194.075,209.74]
### num_bits = 67108864; bits consumed per input bit 0.945004
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 199.41
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[196.43,198.246,220.56]
### num_bits = 134217728; bits consumed per input bit 0.944986
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 202.969
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[200.49,202.209,240.03]
### num_bits = 268435456; bits consumed per input bit 0.945061
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 212.308
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[206.84,210.463,262.08]
### num_bits = 536870912; bits consumed per input bit 0.945161
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 224.62
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[216.1,223.38,273.57]
### num_bits = 1073741824; bits consumed per input bit 0.945183
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 232.149
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[217.95,228.443,298.31]
### num_bits = 2147483648; bits consumed per input bit 0.945147
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 246.619
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[240.062,245.7,311.12]
### num_bits = 4294967296; bits consumed per input bit 0.94518
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 286.627
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[260.71,275.469,379.19]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.1/select_mpe3_128_4096.0.1.txt <==
### num_bits = 512; bits consumed per input bit 10.6094
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# warm-up: 28.4841
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
# ignore: 251146900
[24.97,25.038,31.75]
### num_bits = 1024; bits consumed per input bit 5.8125
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# warm-up: 31.8875
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
# ignore: 515554200
[30.47,31.0276,32.72]
### num_bits = 2048; bits consumed per input bit 3.40625
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# warm-up: 35.6603
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
# ignore: 1054093900
[35.36,35.5452,43.54]
### num_bits = 4096; bits consumed per input bit 2.20508
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# warm-up: 39.0449
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
# ignore: 2038514800
[38.3,38.6219,41.59]
### num_bits = 8192; bits consumed per input bit 1.5625
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# warm-up: 58.4787
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
# ignore: 3968114200
[57.99,58.3032,62.65]
### num_bits = 16384; bits consumed per input bit 1.2417
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# warm-up: 79.2038
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
# ignore: 8174484700
[78.74,79.0987,87.32]
### num_bits = 32768; bits consumed per input bit 1.12939
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# warm-up: 84.9301
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
# ignore: 16479292500
[84.28,84.7482,97.24]
### num_bits = 65536; bits consumed per input bit 1.0896
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# warm-up: 74.754
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
# ignore: 32861247300
[74.26,74.6404,79.46]
### num_bits = 131072; bits consumed per input bit 1.04926
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# warm-up: 78.5387
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
# ignore: 65671545700
[78.01,79.3814,85.32]
### num_bits = 262144; bits consumed per input bit 1.03168
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# warm-up: 84.2835
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
# ignore: 131188356100
[83.64,84.5418,94.58]
### num_bits = 524288; bits consumed per input bit 1.02504
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# warm-up: 89.3304
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
# ignore: 263304534600
[88.24,89.3649,108.21]
### num_bits = 1048576; bits consumed per input bit 1.02054
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# warm-up: 94.1233
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
# ignore: 521686913500
[93.18,93.3208,106.92]
### num_bits = 2097152; bits consumed per input bit 1.01962
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# warm-up: 93.6831
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
# ignore: 1041074979500
[92.66,93.0792,105.9]
### num_bits = 4194304; bits consumed per input bit 1.01762
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# warm-up: 98.1764
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
# ignore: 2092530985200
[97.34,97.7623,105]
### num_bits = 8388608; bits consumed per input bit 1.01594
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# warm-up: 103.3
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
# ignore: 4196436832100
[101.75,103.122,126.34]
### num_bits = 16777216; bits consumed per input bit 1.01622
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# warm-up: 102.553
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
# ignore: 8420423964200
[101.3,102.201,112.6]
### num_bits = 33554432; bits consumed per input bit 1.01581
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# warm-up: 118.648
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
# ignore: 16918601344600
[105.74,110.408,168.26]
### num_bits = 67108864; bits consumed per input bit 1.01601
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# warm-up: 112.12
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
# ignore: 33571350215800
[109.62,111.075,125.39]
### num_bits = 134217728; bits consumed per input bit 1.01621
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# warm-up: 119.513
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
# ignore: 67228856463200
[117.53,118.34,131.24]
### num_bits = 268435456; bits consumed per input bit 1.01632
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# warm-up: 126.521
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
# ignore: 133685764320300
[124.47,125.789,156.87]
### num_bits = 536870912; bits consumed per input bit 1.01648
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# warm-up: 137.752
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
# ignore: 268388135970100
[132.2,146.911,171.86]
### num_bits = 1073741824; bits consumed per input bit 1.01654
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# warm-up: 143.466
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
# ignore: 541652318832200
[143.87,154.265,187.3]
### num_bits = 2147483648; bits consumed per input bit 1.01647
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# warm-up: 164.475
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
# ignore: 1072017483083800
[152.91,168.524,188.85]
### num_bits = 4294967296; bits consumed per input bit 1.01649
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# warm-up: 186.745
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
# ignore: 2170223093121700
[175.9,187.968,220.04]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_avx512_256_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# warm-up: 5.03
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
[4.88,5,5.63]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# warm-up: 3.71
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
[3.7,3.84,4.33]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# warm-up: 3.16
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
[3.1,3.1,3.64]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# warm-up: 2.98
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
[2.9,2.99,3.67]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# warm-up: 2.84
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
[2.7,2.7,3.55]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# warm-up: 2.64
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
[2.7,2.7,2.84]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# warm-up: 2.69
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
[2.6,2.6,4.31]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# warm-up: 2.6
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
[2.6,2.6,2.62]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# warm-up: 2.6
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
[2.5,2.59,2.7]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# warm-up: 3.32
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
[3.34,3.67,7.82]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# warm-up: 3.44
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
[3.4,3.43,3.5]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# warm-up: 3.53
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
[3.5,3.5,4.09]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# warm-up: 3.96
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
[3.93,4,4.06]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# warm-up: 4.6
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
[4.6,4.6,4.94]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# warm-up: 4.99
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
[4.89,4.99,5]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# warm-up: 5.29
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
[5.16,5.56,8.65]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# warm-up: 5.53
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
[5.43,5.5,6.18]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# warm-up: 10.4
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
[9.6,9.61,10.8]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# warm-up: 10.1
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
[10,10.1,11]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# warm-up: 11.6
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
[11.3,11.5,15.2]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# warm-up: 12.9
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
[12.5,12.8,15.4]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# warm-up: 14.8
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
[14.5,14.7,17.6]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# warm-up: 17
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
[16.1,16.3,17.4]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# warm-up: 19.7
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
[18.4,18.5,20.5]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_avx512_512_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# warm-up: 4.22
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
# ignore: 120009000
[4.1,4.1,4.11]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# warm-up: 5.67
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
# ignore: 237870000
[5.64,5.64,5.64]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# warm-up: 4.59
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
# ignore: 484915700
[4.5,4.52,4.69]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# warm-up: 4.04
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
# ignore: 990880600
[4,4,4]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# warm-up: 4.01
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
# ignore: 1995886300
[4,4.01,4.98]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# warm-up: 3.83
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
# ignore: 4035398900
[3.8,3.8,3.81]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# warm-up: 3.8
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
# ignore: 8114557300
[3.8,3.92,3.97]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# warm-up: 3.99
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
# ignore: 16354099600
[3.77,3.79,3.8]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# warm-up: 3.78
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
# ignore: 32571720300
[3.74,3.78,4.05]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# warm-up: 3.93
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
# ignore: 65914465500
[3.9,3.91,4.08]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# warm-up: 5.3
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
# ignore: 132195993700
[5.3,5.36,6.01]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# warm-up: 6.1
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
# ignore: 263335573700
[6.1,6.1,7.33]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# warm-up: 6.01
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
# ignore: 524146429700
[6,6.07,6.12]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# warm-up: 7.45
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
# ignore: 1057698050800
[7.2,7.36,11]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# warm-up: 7.98
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
# ignore: 2088997049200
[7.9,7.9,7.91]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# warm-up: 8.29
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
# ignore: 4195892038600
[8.3,8.34,10.9]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# warm-up: 8.63
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
# ignore: 8473229288400
[8.6,8.6,10.8]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# warm-up: 9.83
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
# ignore: 17065663269300
[9.7,9.78,11.1]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# warm-up: 12.5
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
# ignore: 33449999569800
[12.5,12.6,13]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# warm-up: 13.6
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
# ignore: 66560708320400
[13.5,13.6,14.8]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# warm-up: 15.1
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
# ignore: 133853228597800
[14.8,15,18.6]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# warm-up: 16.6
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
# ignore: 265622749670200
[16.4,16.5,18]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# warm-up: 18.9
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
# ignore: 533134370274200
[17.1,17.3,22.5]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# warm-up: 20.7
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
# ignore: 1061611140088400
[20.7,21.2,26.2]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_basic.0.5.txt <==
### num_bits = 512; bits consumed per input bit 5.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 9.3513
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[8.59,8.68735,13.84]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 9.1946
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[8.5,8.66051,12.49]
### num_bits = 2048; bits consumed per input bit 2.40625
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 8.857
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[8.7,8.76031,10.78]
### num_bits = 4096; bits consumed per input bit 1.82812
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 9.3811
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[8.5,8.59429,10.29]
### num_bits = 8192; bits consumed per input bit 1.53906
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 8.9019
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[8.7,8.76714,10.24]
### num_bits = 16384; bits consumed per input bit 1.39453
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 8.6103
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[8.5,8.5202,8.73]
### num_bits = 32768; bits consumed per input bit 1.32227
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 8.7722
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[8.7,8.73959,10.15]
### num_bits = 65536; bits consumed per input bit 1.28613
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 8.4985
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[8.4,8.4998,10.43]
### num_bits = 131072; bits consumed per input bit 1.26807
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 8.744
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[8.7,8.70592,10.03]
### num_bits = 262144; bits consumed per input bit 1.25903
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 8.6441
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[8.6,8.62918,8.77]
### num_bits = 524288; bits consumed per input bit 1.25452
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 9.0914
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[8.91,9.02531,9.75]
### num_bits = 1048576; bits consumed per input bit 1.25226
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 8.8341
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[8.7,8.89286,9.03]
### num_bits = 2097152; bits consumed per input bit 1.25113
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 9.3448
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[9.29,9.30173,10.01]
### num_bits = 4194304; bits consumed per input bit 1.25056
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 9.4907
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[9.4,9.45714,12.04]
### num_bits = 8388608; bits consumed per input bit 1.25028
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 10.0479
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[9.8,9.91531,10.98]
### num_bits = 16777216; bits consumed per input bit 1.25014
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 9.8636
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[9.8448,9.9,11.66]
### num_bits = 33554432; bits consumed per input bit 1.25007
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 10.0379
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[9.9,9.96306,11.26]
### num_bits = 67108864; bits consumed per input bit 1.25004
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 10.6761
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[10.59,10.6378,14.05]
### num_bits = 134217728; bits consumed per input bit 1.25002
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 12.115
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[11.89,12.004,13.75]
### num_bits = 268435456; bits consumed per input bit 1.25001
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 12.9549
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[12.71,13.156,20.31]
### num_bits = 536870912; bits consumed per input bit 1.25
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 14.7525
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[13.489,14.4,18.46]
### num_bits = 1073741824; bits consumed per input bit 1.25
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 16.6884
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[14.6465,15.55,17.68]
### num_bits = 2147483648; bits consumed per input bit 1.25
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 16.6185
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[18.01,18.3713,20.02]
### num_bits = 4294967296; bits consumed per input bit 1.25
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 20.4067
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[17.21,21.4433,29.17]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_bch.0.5.txt <==
### num_bits = 512; bits consumed per input bit 7.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 10.9237
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[10.48,10.5052,12.38]
### num_bits = 1024; bits consumed per input bit 4.4375
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 13.612
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[13.49,13.5385,16.41]
### num_bits = 2048; bits consumed per input bit 2.71875
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 15.5798
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[15.5,15.5839,23.63]
### num_bits = 4096; bits consumed per input bit 1.85938
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 16.1304
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[15.9,15.9644,16.34]
### num_bits = 8192; bits consumed per input bit 1.42969
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 16.0215
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[15.97,16.2667,20.69]
### num_bits = 16384; bits consumed per input bit 1.21484
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 15.9705
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[15.9,15.9732,17.87]
### num_bits = 32768; bits consumed per input bit 1.14453
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 16.5814
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[15.7,15.7842,15.89]
### num_bits = 65536; bits consumed per input bit 1.09082
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 15.994
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[15.81,16.0497,17.99]
### num_bits = 131072; bits consumed per input bit 1.06396
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 16.3596
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[15.7,16.3785,25.6]
### num_bits = 262144; bits consumed per input bit 1.05054
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 15.9409
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[15.7,15.8005,19.43]
### num_bits = 524288; bits consumed per input bit 1.04382
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 16.0554
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[15.7,15.8247,16.57]
### num_bits = 1048576; bits consumed per input bit 1.04047
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 15.8709
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[15.8,16.1097,17.4]
### num_bits = 2097152; bits consumed per input bit 1.03879
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 15.9828
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[15.8,15.8818,21.32]
### num_bits = 4194304; bits consumed per input bit 1.03795
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 16.1502
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[16,16.237,17]
### num_bits = 8388608; bits consumed per input bit 1.03753
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 16.2077
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[16.1,16.2185,18.52]
### num_bits = 16777216; bits consumed per input bit 1.03732
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 16.5371
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[16.24,16.375,18.56]
### num_bits = 33554432; bits consumed per input bit 1.03721
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 16.558
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[16.4,16.4839,23.47]
### num_bits = 67108864; bits consumed per input bit 1.03716
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 16.9095
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[16.7,16.8201,20.46]
### num_bits = 134217728; bits consumed per input bit 1.03714
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 17.3612
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[17.2177,17.28,18.28]
### num_bits = 268435456; bits consumed per input bit 1.03712
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 18.1736
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[17.64,17.8315,18.36]
### num_bits = 536870912; bits consumed per input bit 1.03712
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 19.5417
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[19.12,19.1973,22.52]
### num_bits = 1073741824; bits consumed per input bit 1.03711
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 22.8328
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[20.4934,20.7,26.81]
### num_bits = 2147483648; bits consumed per input bit 1.03711
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 28.1047
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[22.672,24.96,31.89]
### num_bits = 4294967296; bits consumed per input bit 1.03711
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 31.3382
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[30.82,33.9782,42.81]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/rank_cf.0.5.txt <==
### num_bits = 512; bits consumed per input bit 3.875
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# warm-up: 9.2609
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
# ignore: 119504500
[8.93,9.18,9.5302]
### num_bits = 1024; bits consumed per input bit 2.5
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# warm-up: 8.9853
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
# ignore: 237341300
[8.9,8.98714,9.95]
### num_bits = 2048; bits consumed per input bit 1.8125
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# warm-up: 8.9768
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
# ignore: 484323500
[8.9,8.9848,10.39]
### num_bits = 4096; bits consumed per input bit 1.46875
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# warm-up: 8.9466
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
# ignore: 990334300
[8.9,8.94418,14.15]
### num_bits = 8192; bits consumed per input bit 1.29688
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# warm-up: 9.1586
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
# ignore: 1995342100
[8.9,9.01408,9.29]
### num_bits = 16384; bits consumed per input bit 1.21094
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# warm-up: 9.0069
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
# ignore: 4034894300
[8.9,9.05367,10.15]
### num_bits = 32768; bits consumed per input bit 1.16797
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# warm-up: 9.2252
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
# ignore: 8114061300
[8.9,8.96,10.39]
### num_bits = 65536; bits consumed per input bit 1.14648
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# warm-up: 9.0006
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
# ignore: 16353579500
[8.9,8.93276,9.83]
### num_bits = 131072; bits consumed per input bit 1.13574
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# warm-up: 8.9375
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
# ignore: 32571218400
[8.9,8.90337,9.5]
### num_bits = 262144; bits consumed per input bit 1.13037
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# warm-up: 8.9902
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
# ignore: 65913961300
[8.9,8.95786,9.06]
### num_bits = 524288; bits consumed per input bit 1.12769
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# warm-up: 9.0759
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
# ignore: 132195503600
[8.99,9.00378,10.03]
### num_bits = 1048576; bits consumed per input bit 1.12634
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# warm-up: 9.0779
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
# ignore: 263335079600
[9,9.03,9.11663]
### num_bits = 2097152; bits consumed per input bit 1.12567
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# warm-up: 9.2116
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
# ignore: 524145926700
[9.1,9.15643,9.25]
### num_bits = 4194304; bits consumed per input bit 1.12534
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# warm-up: 9.4302
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
# ignore: 1057697554200
[9.4,9.40429,9.6]
### num_bits = 8388608; bits consumed per input bit 1.12517
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# warm-up: 9.685
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
# ignore: 2088996549800
[9.41,9.50939,10]
### num_bits = 16777216; bits consumed per input bit 1.12508
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# warm-up: 9.6375
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
# ignore: 4195891534300
[9.5,9.54612,9.73]
### num_bits = 33554432; bits consumed per input bit 1.12504
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# warm-up: 9.5679
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
# ignore: 8473228785900
[9.5,9.52347,10.37]
### num_bits = 67108864; bits consumed per input bit 1.12502
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# warm-up: 9.8881
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
# ignore: 17065662783300
[9.8,9.87133,13.61]
### num_bits = 134217728; bits consumed per input bit 1.12501
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# warm-up: 10.4432
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
# ignore: 33449999088600
[10.11,10.2229,10.89]
### num_bits = 268435456; bits consumed per input bit 1.12501
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# warm-up: 10.6197
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
# ignore: 66560707826600
[10.32,10.4211,13.16]
### num_bits = 536870912; bits consumed per input bit 1.125
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# warm-up: 10.8859
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
# ignore: 133853228121900
[10.7,10.7194,10.93]
### num_bits = 1073741824; bits consumed per input bit 1.125
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# warm-up: 11.663
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
# ignore: 265622749162500
[11.19,11.2347,14.75]
### num_bits = 2147483648; bits consumed per input bit 1.125
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# warm-up: 11.9332
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
# ignore: 533134369773300
[11.3,11.405,12.88]
### num_bits = 4294967296; bits consumed per input bit 1.125
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# warm-up: 12.6137
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
# ignore: 1061611139594600
[11.82,11.93,12.5635]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_avx512_256_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# warm-up: 13.3
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
[12.9,13,13.7]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# warm-up: 16
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
[15.9,16,16.7]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# warm-up: 18.3
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
[18.1,18.3,22.3]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# warm-up: 20
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
[19.8,19.9,20.9]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# warm-up: 22.8
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
[22.2,22.3,25.9]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# warm-up: 26.4
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
[26.1,26.3,31.2]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# warm-up: 29
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
[28.6,28.9,33.7]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# warm-up: 30.6
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
[30.3,30.6,33.5]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# warm-up: 32
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
[31.7,32,32.5]
### num_bits = 262144; extra_space 10.1%; bits consumed per input bit 1.1
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# warm-up: 42.2
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
[41.7,41.9,47.9]
### num_bits = 524288; extra_space 8.36%; bits consumed per input bit 1.08
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# warm-up: 45.3
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
[45,45.4,54.4]
### num_bits = 1048576; extra_space 7.5%; bits consumed per input bit 1.07
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# warm-up: 48
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
[47.2,47.7,59.8]
### num_bits = 2097152; extra_space 7.07%; bits consumed per input bit 1.07
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# warm-up: 50.8
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
[50.1,51.3,59.7]
### num_bits = 4194304; extra_space 6.86%; bits consumed per input bit 1.07
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# warm-up: 57.2
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
[56.6,56.9,63]
### num_bits = 8388608; extra_space 6.75%; bits consumed per input bit 1.07
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# warm-up: 61.5
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
[61,61.7,69.5]
### num_bits = 16777216; extra_space 6.69%; bits consumed per input bit 1.07
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# warm-up: 65.8
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
[65.3,71.2,78.4]
### num_bits = 33554432; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# warm-up: 75
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
[70.3,73.4,110]
### num_bits = 67108864; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# warm-up: 91.3
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
[84.1,85.3,152]
### num_bits = 134217728; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# warm-up: 93.3
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
[91.8,92.9,108]
### num_bits = 268435456; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# warm-up: 115
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
[103,114,211]
### num_bits = 536870912; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# warm-up: 120
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
[113,117,138]
### num_bits = 1073741824; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# warm-up: 147
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
[132,142,186]
### num_bits = 2147483648; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# warm-up: 146
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
[140,151,176]
### num_bits = 4294967296; extra_space 6.67%; bits consumed per input bit 1.07
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# warm-up: 162
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
[148,156,181]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_avx512_512_a.0.5.txt <==
### num_bits = 512; extra_space 1.75e+03%; bits consumed per input bit 18.5
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# warm-up: 15.3
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
# ignore: 252490600
[13.4,13.8,29.2]
### num_bits = 1024; extra_space 875%; bits consumed per input bit 9.75
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# warm-up: 16.2
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
# ignore: 514539600
[16,16.2,21.8]
### num_bits = 2048; extra_space 438%; bits consumed per input bit 5.38
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# warm-up: 18.7
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
# ignore: 1047239600
[18.4,18.7,24]
### num_bits = 4096; extra_space 219%; bits consumed per input bit 3.19
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# warm-up: 20.7
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
# ignore: 2051537300
[20.3,20.5,23.7]
### num_bits = 8192; extra_space 109%; bits consumed per input bit 2.09
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# warm-up: 22.3
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
# ignore: 4138248700
[22,22.3,26.3]
### num_bits = 16384; extra_space 54.7%; bits consumed per input bit 1.55
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# warm-up: 24.8
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
# ignore: 8200031900
[24.5,24.7,30.3]
### num_bits = 32768; extra_space 27.3%; bits consumed per input bit 1.27
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# warm-up: 28.6
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
# ignore: 16276638400
[28.4,28.6,30.8]
### num_bits = 65536; extra_space 13.7%; bits consumed per input bit 1.14
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# warm-up: 31.4
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
# ignore: 32931676300
[31.1,31.3,33.6]
### num_bits = 131072; extra_space 6.84%; bits consumed per input bit 1.07
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# warm-up: 33.3
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
# ignore: 65834661900
[33.1,33.4,35.5]
### num_bits = 262144; extra_space 3.42%; bits consumed per input bit 1.03
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# warm-up: 35.4
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
# ignore: 131816203800
[35.1,35.3,40.1]
### num_bits = 524288; extra_space 5.04%; bits consumed per input bit 1.05
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# warm-up: 45.5
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
# ignore: 261686979200
[44.3,44.7,49.6]
### num_bits = 1048576; extra_space 4.18%; bits consumed per input bit 1.04
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# warm-up: 48.3
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
# ignore: 522869952100
[47.8,48.1,65.6]
### num_bits = 2097152; extra_space 3.75%; bits consumed per input bit 1.04
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# warm-up: 50.8
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
# ignore: 1038136603900
[50.2,50.7,55.5]
### num_bits = 4194304; extra_space 3.53%; bits consumed per input bit 1.04
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# warm-up: 55.5
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
# ignore: 2081260530100
[54.8,55.3,62.7]
### num_bits = 8388608; extra_space 3.43%; bits consumed per input bit 1.03
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# warm-up: 61.3
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
# ignore: 4169579236900
[60.5,60.9,68.6]
### num_bits = 16777216; extra_space 3.37%; bits consumed per input bit 1.03
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# warm-up: 65.7
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
# ignore: 8345693551300
[64.8,65.2,77.7]
### num_bits = 33554432; extra_space 3.35%; bits consumed per input bit 1.03
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# warm-up: 69.2
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
# ignore: 16899691598800
[68.6,69.1,76.8]
### num_bits = 67108864; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# warm-up: 76.5
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
# ignore: 33219958605200
[75.6,76.3,90.9]
### num_bits = 134217728; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# warm-up: 91.6
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
# ignore: 66668810211900
[91.1,91.4,101]
### num_bits = 268435456; extra_space 3.34%; bits consumed per input bit 1.03
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# warm-up: 98.8
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
# ignore: 134318035309300
[98.1,99.6,119]
### num_bits = 536870912; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# warm-up: 109
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
# ignore: 267124194100500
[106,108,134]
### num_bits = 1073741824; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# warm-up: 130
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
# ignore: 533056564448500
[124,127,147]
### num_bits = 2147483648; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# warm-up: 148
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
# ignore: 1072681515043300
[144,146,184]
### num_bits = 4294967296; extra_space 3.33%; bits consumed per input bit 1.03
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# warm-up: 169
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
# ignore: 2149217416398700
[151,164,202]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_basic_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 6.39062
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 29.5749
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[29.14,30.0704,35.16]
### num_bits = 1024; bits consumed per input bit 3.95312
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 33.8053
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[32.37,32.5218,35.77]
### num_bits = 2048; bits consumed per input bit 2.73047
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 35.899
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[34.32,35.9124,52.61]
### num_bits = 4096; bits consumed per input bit 2.12305
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.11
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[36.41,38.0069,54.64]
### num_bits = 8192; bits consumed per input bit 1.81641
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 39.4456
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[37.62,39.2973,58.92]
### num_bits = 16384; bits consumed per input bit 1.66211
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 39.9976
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[38.04,39.7573,55.46]
### num_bits = 32768; bits consumed per input bit 1.58179
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 38.6263
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[38.29,38.6122,45.47]
### num_bits = 65536; bits consumed per input bit 1.54871
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 39.0236
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[38.39,38.9128,49.14]
### num_bits = 131072; bits consumed per input bit 1.52893
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 39.192
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[38.55,38.9047,51.21]
### num_bits = 262144; bits consumed per input bit 1.52039
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 40.4901
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[39.79,40.2218,46.68]
### num_bits = 524288; bits consumed per input bit 1.51503
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 41.9362
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[41.45,41.7664,46.25]
### num_bits = 1048576; bits consumed per input bit 1.51209
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 42.435
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[42.04,42.2801,52.36]
### num_bits = 2097152; bits consumed per input bit 1.511
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 46.9094
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[46.38,46.7367,51.39]
### num_bits = 4194304; bits consumed per input bit 1.51063
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 51.0546
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[49.79,50.5695,55.16]
### num_bits = 8388608; bits consumed per input bit 1.51002
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 51.7664
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[50.8,51.4348,59.59]
### num_bits = 16777216; bits consumed per input bit 1.50993
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 52.7674
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[52.38,52.8485,58.34]
### num_bits = 33554432; bits consumed per input bit 1.5097
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 52.9208
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[52.14,52.6907,57.45]
### num_bits = 67108864; bits consumed per input bit 1.5098
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 58.6307
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[56.29,57.4231,67.87]
### num_bits = 134217728; bits consumed per input bit 1.50975
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 60.4531
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[60.08,61.2122,72.7]
### num_bits = 268435456; bits consumed per input bit 1.50976
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 63.394
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[61.63,62.3217,79.37]
### num_bits = 536870912; bits consumed per input bit 1.50976
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 66.0868
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[66.08,66.3962,76.97]
### num_bits = 1073741824; bits consumed per input bit 1.50975
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 69.4741
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[67.34,69.5177,82.68]
### num_bits = 2147483648; bits consumed per input bit 1.50975
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 71.4318
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[71.2,73.4743,78.8]
### num_bits = 4294967296; bits consumed per input bit 1.50976
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 72.5551
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[70.66,73.3681,83.91]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_basic_512_8192.0.5.txt <==
### num_bits = 512; bits consumed per input bit 6.125
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# warm-up: 1.8624
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
[1.7,1.7,3.07]
### num_bits = 1024; bits consumed per input bit 3.5625
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 37.5512
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[36.65,37.7135,41.75]
### num_bits = 2048; bits consumed per input bit 2.34766
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.0736
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[36.45,36.9283,43.04]
### num_bits = 4096; bits consumed per input bit 1.73828
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.9112
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[38.43,38.717,41.96]
### num_bits = 8192; bits consumed per input bit 1.43262
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 40.5112
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[40.15,40.4778,45.28]
### num_bits = 16384; bits consumed per input bit 1.27979
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 41.4426
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[41.16,41.5327,46.2]
### num_bits = 32768; bits consumed per input bit 1.20361
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 41.7035
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[41.36,42.2971,50.05]
### num_bits = 65536; bits consumed per input bit 1.16528
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 41.9622
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[41.5,41.814,49.1]
### num_bits = 131072; bits consumed per input bit 1.14636
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 41.8532
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[41.51,41.8294,47.58]
### num_bits = 262144; bits consumed per input bit 1.13733
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 42.3574
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[41.99,42.1817,46.63]
### num_bits = 524288; bits consumed per input bit 1.13234
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 43.6067
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[43.23,43.5162,49.65]
### num_bits = 1048576; bits consumed per input bit 1.12988
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 44.2058
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[43.8,44.0826,48.63]
### num_bits = 2097152; bits consumed per input bit 1.12867
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 46.58
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[46.19,46.4366,57.14]
### num_bits = 4194304; bits consumed per input bit 1.1281
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 51.6082
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[51.02,51.5451,57.65]
### num_bits = 8388608; bits consumed per input bit 1.12772
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 55.7899
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[55.45,55.7685,61.4]
### num_bits = 16777216; bits consumed per input bit 1.1276
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 58.2231
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.07,58.3905,68.81]
### num_bits = 33554432; bits consumed per input bit 1.12747
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 59.9802
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.35,60.995,65.49]
### num_bits = 67108864; bits consumed per input bit 1.12748
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 65.3417
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[64.28,65.0249,73.3]
### num_bits = 134217728; bits consumed per input bit 1.12746
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 69.9383
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.47,69.6448,79.45]
### num_bits = 268435456; bits consumed per input bit 1.12745
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 76.4103
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[70.95,82.149,91.36]
### num_bits = 536870912; bits consumed per input bit 1.12744
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 79.8823
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[76.91,77.3234,93.27]
### num_bits = 1073741824; bits consumed per input bit 1.12744
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 83.9393
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[82.05,84.0272,103.85]
### num_bits = 2147483648; bits consumed per input bit 1.12744
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 89.4162
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[83.16,85.9033,102.88]
### num_bits = 4294967296; bits consumed per input bit 1.12744
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 92.6684
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[85.27,86.2004,100.72]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_bch_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 8.26562
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 28.695
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[28.49,28.5682,35.28]
### num_bits = 1024; bits consumed per input bit 4.64062
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 31.7275
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[31.16,31.5436,32.94]
### num_bits = 2048; bits consumed per input bit 2.82422
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 34.9972
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[34.69,35.1543,40.08]
### num_bits = 4096; bits consumed per input bit 2.24805
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 38.6222
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[38.06,38.4954,48.1]
### num_bits = 8192; bits consumed per input bit 1.79297
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 41.8001
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[40.75,41.3606,46.22]
### num_bits = 16384; bits consumed per input bit 1.56445
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 42.7369
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[41.98,42.4155,45.99]
### num_bits = 32768; bits consumed per input bit 1.40991
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 42.8425
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[42.35,42.7337,61.65]
### num_bits = 65536; bits consumed per input bit 1.39539
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 43.4057
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[42.91,43.2991,49.71]
### num_bits = 131072; bits consumed per input bit 1.36633
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 43.6764
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[43.16,44.1791,52.08]
### num_bits = 262144; bits consumed per input bit 1.35168
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 44.2506
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[43.74,44.5039,50.79]
### num_bits = 524288; bits consumed per input bit 1.34474
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 45.5704
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[44.72,45.2988,56.52]
### num_bits = 1048576; bits consumed per input bit 1.34113
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 46.0639
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[45.3,45.9201,59.42]
### num_bits = 2097152; bits consumed per input bit 1.33958
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 49.474
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[48.78,49.1061,57.89]
### num_bits = 4194304; bits consumed per input bit 1.33871
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 53.3804
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[52.74,53.179,57.3]
### num_bits = 8388608; bits consumed per input bit 1.33829
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 55.5095
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[54.74,55.3803,61.46]
### num_bits = 16777216; bits consumed per input bit 1.33809
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 56.452
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[55.96,56.3365,68.55]
### num_bits = 33554432; bits consumed per input bit 1.33789
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 56.9869
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[56.3,56.7529,66.07]
### num_bits = 67108864; bits consumed per input bit 1.33793
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 61.8797
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[60.55,62.4582,73.69]
### num_bits = 134217728; bits consumed per input bit 1.33789
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 65.9483
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[63.9117,64.99,75.79]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 69.2712
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[68.07,69.8669,87.64]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 74.5063
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[70.99,74.9087,97.73]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 75.2572
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[72.62,75.037,85.39]
### num_bits = 2147483648; bits consumed per input bit 1.33788
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 79.2449
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[74.24,78.2052,89.02]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 79.5199
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[78.4928,79.05,89.86]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_bch_512_8192.0.5.txt <==
### num_bits = 512; bits consumed per input bit 8.25
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# warm-up: 2.5015
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
# ignore: 115688500
[2.25714,2.27,2.29]
### num_bits = 1024; bits consumed per input bit 4.625
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 37.0358
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[36.26,38.1828,44.54]
### num_bits = 2048; bits consumed per input bit 2.81641
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 39.8309
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[38.98,39.4935,50.46]
### num_bits = 4096; bits consumed per input bit 1.91016
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 44.8019
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[43.9,44.5549,54.75]
### num_bits = 8192; bits consumed per input bit 1.45605
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 46.5422
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[45.95,46.4786,48.08]
### num_bits = 16384; bits consumed per input bit 1.31104
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 47.8228
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[47.38,48.6559,55.92]
### num_bits = 32768; bits consumed per input bit 1.19775
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 47.7845
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[47.24,47.6434,52.05]
### num_bits = 65536; bits consumed per input bit 1.14087
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 48.8871
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[47.52,48.3263,56.57]
### num_bits = 131072; bits consumed per input bit 1.11267
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 48.4102
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[47.62,48.3057,59.86]
### num_bits = 262144; bits consumed per input bit 1.09851
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 48.8151
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[48.11,48.5141,56.22]
### num_bits = 524288; bits consumed per input bit 1.09145
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 49.279
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[48.52,48.8888,56.03]
### num_bits = 1048576; bits consumed per input bit 1.08794
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 49.718
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[49.02,49.7831,57.51]
### num_bits = 2097152; bits consumed per input bit 1.08622
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 52.4464
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[50.91,51.3523,67.73]
### num_bits = 4194304; bits consumed per input bit 1.08533
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 56.6628
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.58,56.349,69.04]
### num_bits = 8388608; bits consumed per input bit 1.0849
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 59.1841
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[58.44,58.6495,71.64]
### num_bits = 16777216; bits consumed per input bit 1.08469
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 61.7054
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[60.9,61.5343,65.95]
### num_bits = 33554432; bits consumed per input bit 1.08453
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 64.5506
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[63.33,63.4915,69.19]
### num_bits = 67108864; bits consumed per input bit 1.08451
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 69.0777
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[67.6,68.6138,78.92]
### num_bits = 134217728; bits consumed per input bit 1.08449
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 76.29
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[73.15,75.9074,79.86]
### num_bits = 268435456; bits consumed per input bit 1.08448
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 85.5124
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[82.1,84.8121,95.89]
### num_bits = 536870912; bits consumed per input bit 1.08447
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 93.0022
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[82.34,87.9783,125.86]
### num_bits = 1073741824; bits consumed per input bit 1.08447
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 106.866
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[91.82,94.3852,109.5]
### num_bits = 2147483648; bits consumed per input bit 1.08447
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 112.372
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[109.53,117.549,158.7]
### num_bits = 4294967296; bits consumed per input bit 1.08447
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 132.368
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[124.45,125.129,134.47]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe1_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 33.132
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[32.92,33.3314,38.94]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 35.6858
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[35.27,35.5941,41.04]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.6406
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[37.34,37.4548,42.86]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 41.5006
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[41.06,41.5661,47.01]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 44.4119
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.93,44.4852,52.82]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 46.18
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[45.52,46.0983,57.74]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 46.6085
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[46.1,46.5177,53.86]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 47.0185
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[46.58,46.9133,52.64]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 47.2973
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[46.91,47.1762,54.06]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 47.8371
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[47.39,47.7261,53.89]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 49.315
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[48.39,48.7455,55.44]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 49.5857
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[48.86,49.1626,51.89]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 52.6797
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[52.25,52.6684,57.32]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 56.7284
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[56.27,56.5019,63.87]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 58.2775
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.93,58.3764,66.66]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.7024
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[59.32,59.5184,66.33]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 60.4273
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.82,60.4069,66.02]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 64.5615
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.66,64.1936,75.05]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 72.2299
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.5647,68.76,81.1]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 74.6879
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[72.45,75.8212,87.43]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 77.3038
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[76.12,78.3801,96.52]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 80.667
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[74.15,82.1468,120.78]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 86.1224
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[80.41,81.7344,96.82]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 89.3773
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[81.77,84.2919,92.78]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe2_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 31.4199
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[30.91,30.9511,36.8]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 34.2965
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[33.66,33.9828,40.04]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.1246
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[36.74,36.8655,46.35]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 40.4846
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[40.05,40.4185,44.39]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 43.5783
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.18,43.4607,49.51]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 45.2054
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[44.86,45.1204,51.52]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 45.826
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[45.37,46.1561,49.48]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 46.4569
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[45.95,46.3295,53.3]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 46.4975
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[45.93,46.4744,49.46]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 46.6733
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[46.29,46.5421,50.74]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 47.6574
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[47.35,47.6296,52.17]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 48.0828
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[47.59,47.9513,54.69]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 51.5642
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[51.13,51.3784,55.78]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 55.7059
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.43,55.557,59.26]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 57.6597
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.06,57.382,62.49]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.1182
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.6,58.8286,69.7]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 60.3804
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[59.18,59.856,72.02]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 65.13
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.98,64.4159,75.86]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 68.6582
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[68.14,69.6994,81.95]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 70.5693
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[68.81,72.9038,84.63]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 76.8541
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[74.27,77.1946,101.63]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 83.8935
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[77.58,82.9004,115.06]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 86.5927
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[78.85,80.5955,111.57]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 84.4428
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[81.66,85.8923,97.75]


==> results_and/kanda/results_for_compressed_on_macbook/logs/stdout-0.5/select_mpe3_128_4096.0.5.txt <==
### num_bits = 512; bits consumed per input bit 10.6406
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# warm-up: 30.9208
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
# ignore: 250348500
[30.45,30.5888,33.82]
### num_bits = 1024; bits consumed per input bit 5.82812
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# warm-up: 35.9086
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
# ignore: 512512700
[34.043,34.05,44.35]
### num_bits = 2048; bits consumed per input bit 3.41797
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# warm-up: 37.7608
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
# ignore: 1045314000
[37.14,38.4569,49.43]
### num_bits = 4096; bits consumed per input bit 2.54492
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# warm-up: 40.9481
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
# ignore: 2049619000
[40.26,40.786,51.12]
### num_bits = 8192; bits consumed per input bit 1.94141
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# warm-up: 44.1001
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
# ignore: 4136351700
[43.26,43.526,48.64]
### num_bits = 16384; bits consumed per input bit 1.63867
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# warm-up: 45.2174
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
# ignore: 8198037400
[44.83,45.1302,51.87]
### num_bits = 32768; bits consumed per input bit 1.44702
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# warm-up: 45.7845
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
# ignore: 16274653200
[45.4,45.6771,49.21]
### num_bits = 65536; bits consumed per input bit 1.41394
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# warm-up: 46.7576
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
# ignore: 32929675600
[45.83,46.3008,55.23]
### num_bits = 131072; bits consumed per input bit 1.37561
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# warm-up: 46.5552
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
# ignore: 65832656700
[46.02,46.3144,57.16]
### num_bits = 262144; bits consumed per input bit 1.35632
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# warm-up: 46.9213
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
# ignore: 131814209100
[46.3,46.5568,48.76]
### num_bits = 524288; bits consumed per input bit 1.34706
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# warm-up: 47.8071
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
# ignore: 261684975600
[47.31,47.5853,51.86]
### num_bits = 1048576; bits consumed per input bit 1.34229
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# warm-up: 48.1271
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
# ignore: 522867970800
[47.52,47.756,53.52]
### num_bits = 2097152; bits consumed per input bit 1.34016
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# warm-up: 51.3285
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
# ignore: 1038134624500
[51.08,51.404,63.43]
### num_bits = 4194304; bits consumed per input bit 1.33899
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# warm-up: 55.6303
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
# ignore: 2081258511700
[55.32,55.6671,61.24]
### num_bits = 8388608; bits consumed per input bit 1.33844
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# warm-up: 57.5244
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
# ignore: 4169577199200
[57.14,57.4545,61.06]
### num_bits = 16777216; bits consumed per input bit 1.33817
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# warm-up: 59.5727
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
# ignore: 8345691518400
[58.53,58.8621,64.71]
### num_bits = 33554432; bits consumed per input bit 1.33792
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# warm-up: 62.0712
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
# ignore: 16899689607300
[60.71,62.2205,71.46]
### num_bits = 67108864; bits consumed per input bit 1.33795
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# warm-up: 64.8786
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
# ignore: 33219956598000
[63.67,64.8771,92.57]
### num_bits = 134217728; bits consumed per input bit 1.3379
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# warm-up: 67.3771
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
# ignore: 66668808192700
[67.97,68.3163,76.47]
### num_bits = 268435456; bits consumed per input bit 1.3379
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# warm-up: 73.5658
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
# ignore: 134318033340800
[71.62,74.8167,86.47]
### num_bits = 536870912; bits consumed per input bit 1.33789
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# warm-up: 77.7496
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
# ignore: 267124192080300
[75.26,79.7596,96.85]
### num_bits = 1073741824; bits consumed per input bit 1.33788
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# warm-up: 82.0151
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
# ignore: 533056562425400
[79.54,80.394,87]
### num_bits = 2147483648; bits consumed per input bit 1.33789
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# warm-up: 83.9538
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
# ignore: 1072681513029800
[79.12,80.7499,95.27]
### num_bits = 4294967296; bits consumed per input bit 1.33789
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# warm-up: 84.6481
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
# ignore: 2149217414370600
[79.15,83.0582,93.2]


==> results_and/kanda/results_for_compressed_on_macbook/results_release.rank.10.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[5.020000,5.742551,16.550000],[3.738776,3.740000,6.190000],[3.120000,3.228469,5.060000],[2.870000,2.900000,2.921327],[2.700000,2.758571,4.610000],[2.600000,2.655204,3.190000],[2.600000,2.600000,2.608673],[2.500000,2.500102,2.520000],[2.600000,2.606939,3.860000],[3.220000,3.301224,3.320000],[3.400000,3.435510,4.420000],[3.500000,3.501837,3.940000],[3.897857,3.900000,5.410000],[4.650000,4.699184,4.700000],[4.900000,5.014490,5.490000],[5.200000,5.216122,5.220000],[5.400000,5.434388,5.490000],[9.410000,9.501735,11.400000],[10.120000,10.262449,12.880000],[10.840000,10.897041,12.970000],[12.650000,12.864388,17.380000],[15.250000,15.629694,16.770000],[16.190000,16.351735,25.710000],[18.020000,18.704694,19.090000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[4.180000,4.653061,21.130000],[5.610000,5.815918,14.170000],[4.571939,4.630000,6.380000],[4.000000,4.170000,4.172347],[3.980000,3.998163,4.160000],[3.800000,3.853469,4.410000],[3.800000,3.814388,4.910000],[3.800000,3.800000,3.831633],[3.720000,3.800000,3.801837],[3.900612,3.920000,3.930000],[5.300000,5.300000,5.310000],[6.100000,6.100714,6.820000],[6.000000,6.000714,6.260000],[7.300000,7.302653,7.370000],[7.900000,7.949592,8.150000],[8.300000,8.336837,11.780000],[8.500000,8.506429,10.200000],[9.640000,9.720000,9.753469],[12.280000,12.393163,12.520000],[13.440000,13.532347,16.860000],[15.000000,15.069694,21.870000],[17.140000,17.842449,18.410000],[17.850000,18.039490,21.230000],[19.610000,20.357755,27.260000]]}
{"type":"rank_basic", "density":"0.100000", "timings":[[8.560000,8.870306,10.330000],[8.500000,8.502143,11.770000],[8.700000,8.764694,9.140000],[8.500000,9.012143,12.270000],[8.700000,8.723061,10.720000],[8.500000,8.513571,9.570000],[8.700000,8.722959,12.080000],[8.470000,8.510816,8.830000],[8.700000,8.707653,9.820000],[8.700000,8.720000,8.723571],[8.900000,9.001020,10.100000],[8.700000,8.786531,9.520000],[9.200000,9.293061,15.300000],[9.400000,9.509184,10.870000],[9.900000,9.991429,12.410000],[9.790000,9.830000,9.949796],[10.000000,10.156633,11.830000],[10.700000,10.744184,13.260000],[11.800000,11.870408,14.660000],[13.000000,13.105714,15.090000],[14.080000,14.678776,16.050000],[15.600000,15.810714,17.980000],[17.940000,19.666224,36.360000],[18.690000,18.945612,21.820000]]}
{"type":"rank_bch", "density":"0.100000", "timings":[[10.460000,10.616633,10.710000],[13.500000,13.551020,16.000000],[15.440000,15.902143,19.150000],[15.890000,15.978571,18.270000],[15.800000,15.987551,17.070000],[15.900000,16.043469,16.900000],[15.700000,15.781429,18.940000],[15.770000,15.824184,15.980000],[15.690000,15.854592,16.270000],[15.720000,15.868469,19.810000],[15.700000,15.808061,18.640000],[15.800000,15.845918,17.480000],[15.800000,15.927959,16.360000],[16.010000,16.083163,19.290000],[16.200000,16.458367,28.150000],[16.500000,19.758878,34.340000],[16.410000,20.031837,29.750000],[16.740000,16.831122,18.320000],[17.200000,17.277347,18.370000],[17.590000,17.828878,19.490000],[18.100000,18.253367,23.880000],[21.310000,21.590000,21.970000],[23.931531,23.950000,32.720000],[31.711327,31.780000,37.380000]]}
{"type":"rank_cf", "density":"0.100000", "timings":[[8.930000,9.987449,57.190000],[8.960000,9.002959,11.360000],[8.900000,9.011224,9.540000],[8.900000,8.974286,10.650000],[8.900000,9.003776,9.570000],[9.000000,9.090306,9.360000],[8.920000,9.021633,9.460000],[8.900000,9.004592,9.660000],[8.900000,8.972857,11.320000],[8.900000,9.005306,9.020000],[8.940000,9.032041,10.060000],[9.000000,9.033980,9.510000],[9.100000,9.190510,10.720000],[9.400000,9.484184,10.240000],[9.450000,9.504796,10.190000],[9.500000,9.557143,9.760000],[9.510714,9.590000,10.360000],[9.810510,9.820000,9.850000],[10.100000,10.138367,12.290000],[10.480000,10.644184,17.450000],[10.700000,10.866735,10.880000],[11.040000,11.102653,12.390000],[11.340000,11.461122,15.410000],[11.630000,11.851122,12.800000]]}


==> results_and/kanda/results_for_compressed_on_macbook/results_release.rank.50.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[4.880000,4.998265,5.630000],[3.700000,3.842347,4.330000],[3.100000,3.101735,3.640000],[2.900000,2.986837,3.670000],[2.700000,2.701939,3.550000],[2.700000,2.701735,2.840000],[2.600000,2.600000,4.310000],[2.600000,2.600000,2.619388],[2.500000,2.590000,2.700000],[3.340000,3.668673,7.820000],[3.400000,3.434796,3.500000],[3.500000,3.500408,4.090000],[3.930000,4.000510,4.060000],[4.600000,4.603673,4.940000],[4.890000,4.991531,5.000000],[5.160000,5.556020,8.650000],[5.430000,5.500102,6.180000],[9.600000,9.613980,10.790000],[10.000000,10.082959,10.960000],[11.340000,11.511429,15.180000],[12.520000,12.790612,15.410000],[14.500000,14.700918,17.600000],[16.100000,16.312143,17.430000],[18.350000,18.491837,20.490000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[4.100000,4.100000,4.113673],[5.638571,5.640000,5.640000],[4.500000,4.520000,4.686020],[4.000000,4.000000,4.000000],[4.000000,4.013980,4.980000],[3.800000,3.800000,3.812245],[3.800000,3.917449,3.970000],[3.770000,3.791531,3.800000],[3.742653,3.780000,4.050000],[3.900000,3.905918,4.080000],[5.300000,5.362653,6.010000],[6.100000,6.100714,7.330000],[6.000000,6.070000,6.118673],[7.200000,7.359184,10.980000],[7.900000,7.900102,7.910000],[8.300000,8.343776,10.880000],[8.600000,8.604592,10.820000],[9.700000,9.780102,11.120000],[12.500000,12.581122,13.000000],[13.516327,13.590000,14.760000],[14.760000,15.012857,18.550000],[16.446633,16.470000,17.970000],[17.130000,17.335714,22.520000],[20.680000,21.220102,26.250000]]}
{"type":"rank_basic", "density":"0.500000", "timings":[[8.590000,8.687347,13.840000],[8.500000,8.660510,12.490000],[8.700000,8.760306,10.780000],[8.500000,8.594286,10.290000],[8.700000,8.767143,10.240000],[8.500000,8.520204,8.730000],[8.700000,8.739592,10.150000],[8.400000,8.499796,10.430000],[8.700000,8.705918,10.030000],[8.600000,8.629184,8.770000],[8.910000,9.025306,9.750000],[8.700000,8.892857,9.030000],[9.290000,9.301735,10.010000],[9.400000,9.457143,12.040000],[9.800000,9.915306,10.980000],[9.844796,9.900000,11.660000],[9.900000,9.963061,11.260000],[10.590000,10.637755,14.050000],[11.890000,12.003980,13.750000],[12.710000,13.156020,20.310000],[13.488980,14.400000,18.460000],[14.646531,15.550000,17.680000],[18.010000,18.371327,20.020000],[17.210000,21.443265,29.170000]]}
{"type":"rank_bch", "density":"0.500000", "timings":[[10.480000,10.505204,12.380000],[13.490000,13.538469,16.410000],[15.500000,15.583878,23.630000],[15.900000,15.964388,16.340000],[15.970000,16.266735,20.690000],[15.900000,15.973163,17.870000],[15.700000,15.784184,15.890000],[15.810000,16.049694,17.990000],[15.700000,16.378469,25.600000],[15.700000,15.800510,19.430000],[15.700000,15.824694,16.570000],[15.800000,16.109694,17.400000],[15.800000,15.881837,21.320000],[16.000000,16.237041,17.000000],[16.100000,16.218469,18.520000],[16.240000,16.375000,18.560000],[16.400000,16.483878,23.470000],[16.700000,16.820102,20.460000],[17.217653,17.280000,18.280000],[17.640000,17.831531,18.360000],[19.120000,19.197347,22.520000],[20.493367,20.700000,26.810000],[22.672041,24.960000,31.890000],[30.820000,33.978163,42.810000]]}
{"type":"rank_cf", "density":"0.500000", "timings":[[8.930000,9.180000,9.530204],[8.900000,8.987143,9.950000],[8.900000,8.984796,10.390000],[8.900000,8.944184,14.150000],[8.900000,9.014082,9.290000],[8.900000,9.053673,10.150000],[8.900000,8.960000,10.390000],[8.900000,8.932755,9.830000],[8.900000,8.903367,9.500000],[8.900000,8.957857,9.060000],[8.990000,9.003776,10.030000],[9.000000,9.030000,9.116633],[9.100000,9.156429,9.250000],[9.400000,9.404286,9.600000],[9.410000,9.509388,10.000000],[9.500000,9.546122,9.730000],[9.500000,9.523469,10.370000],[9.800000,9.871327,13.610000],[10.110000,10.222857,10.890000],[10.320000,10.421122,13.160000],[10.700000,10.719388,10.930000],[11.190000,11.234694,14.750000],[11.300000,11.405000,12.880000],[11.820000,11.930000,12.563469]]}


==> results_and/kanda/results_for_compressed_on_macbook/results_release.select.10.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.100000", "timings":[[13.050000,13.052143,14.240000],[15.750000,16.096327,30.560000],[17.600000,17.745918,21.320000],[19.440000,19.609898,19.700000],[21.800000,22.476327,25.500000],[25.880000,26.040000,29.670000],[28.470000,28.617449,32.720000],[30.230000,30.514694,31.620000],[31.660000,31.818265,34.810000],[41.730000,41.973061,45.750000],[44.950000,45.247347,51.260000],[47.470000,48.324592,52.440000],[50.260000,50.935306,56.060000],[56.740000,57.201531,64.660000],[60.870000,61.310204,70.300000],[65.350000,65.892041,72.180000],[70.000000,70.974898,78.310000],[83.810000,84.835204,90.470000],[92.400000,93.240204,104.260000],[98.820000,100.797041,132.790000],[115.730000,121.395000,144.730000],[138.090000,142.843673,174.560000],[135.880000,153.770102,175.330000],[147.000000,159.474898,193.360000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.100000", "timings":[[13.430000,13.500000,14.050306],[15.909592,15.920000,21.850000],[18.440000,18.518265,20.050000],[20.400000,20.561122,22.470000],[22.000000,22.132959,22.920000],[24.320000,24.471020,25.140000],[28.360000,28.487347,32.270000],[31.070000,31.203265,33.470000],[33.100000,33.412245,35.330000],[35.120000,35.321327,39.480000],[44.310000,44.647653,46.450000],[47.690000,47.971633,51.430000],[50.210000,51.126224,54.710000],[54.850000,55.387143,62.660000],[60.550000,60.807143,66.060000],[64.790000,65.020714,68.200000],[68.450000,69.817041,75.940000],[75.680000,76.315306,82.890000],[90.600000,91.759286,98.430000],[97.690000,98.427245,115.080000],[106.170000,111.548061,139.350000],[115.630000,123.253061,153.820000],[136.290000,144.727041,184.540000],[154.160000,157.327959,203.880000]]}
{"type":"select_basic_128_4096", "density":"0.100000", "timings":[[24.190000,26.053878,90.150000],[32.640000,32.834388,38.190000],[33.470000,33.926327,40.710000],[36.110000,36.477449,42.870000],[37.540000,37.839694,46.600000],[38.850000,39.066327,39.920000],[39.800000,40.510408,48.470000],[39.760000,40.197959,53.190000],[39.880000,40.176939,46.580000],[40.020000,40.439694,45.710000],[41.100000,41.415204,48.150000],[41.960000,42.108673,45.450000],[43.450000,44.430306,47.030000],[48.260000,48.793163,53.420000],[51.900000,52.218163,56.590000],[54.930000,55.269898,63.650000],[56.700000,56.797143,58.960000],[61.050000,62.471429,71.680000],[67.040000,69.552755,75.400000],[73.890000,76.086020,96.040000],[76.980000,81.712551,96.900000],[78.780000,81.917347,88.040000],[84.130000,87.403776,95.170000],[91.090000,104.324184,132.960000]]}
{"type":"select_basic_512_8192", "density":"0.100000", "timings":[[23.170000,23.289898,33.070000],[30.610000,30.976327,34.970000],[33.380000,34.182347,38.300000],[43.290000,44.369796,48.840000],[44.430000,44.733878,49.180000],[49.500000,50.019184,55.060000],[50.000000,50.868571,60.540000],[50.330000,51.302143,55.000000],[50.200000,50.792449,56.060000],[50.490000,51.086531,59.960000],[51.530000,51.612347,60.440000],[51.600000,52.502245,63.080000],[52.600000,53.134694,66.000000],[56.590000,57.021429,61.300000],[59.960000,60.426633,68.970000],[62.300000,62.562653,67.910000],[65.740000,69.900510,89.410000],[80.970000,82.069184,99.760000],[96.260000,104.846837,128.750000],[106.210000,107.553776,136.590000],[144.050000,148.946224,176.130000],[125.860000,131.107347,180.880000],[183.590000,188.822857,210.760000],[200.590000,212.901327,250.890000]]}
{"type":"select_bch_128_4096", "density":"0.100000", "timings":[[23.830000,23.949898,31.280000],[28.720000,28.966531,33.800000],[32.480000,32.755000,37.940000],[35.280000,35.543673,38.970000],[37.480000,37.992143,44.250000],[39.410000,39.988265,44.300000],[40.650000,41.143776,45.860000],[41.200000,41.850816,43.370000],[41.670000,41.983571,43.140000],[41.690000,42.060306,46.430000],[42.180000,42.562245,47.440000],[42.700000,43.215816,53.590000],[44.130000,44.573673,49.890000],[48.240000,48.276327,58.970000],[51.150000,51.633776,55.220000],[53.640000,53.992653,64.540000],[55.970000,56.417041,64.460000],[61.840000,62.876735,70.660000],[68.660000,71.695510,85.060000],[77.810000,80.628571,90.660000],[80.000000,83.798878,99.700000],[84.230000,91.296531,131.810000],[93.210000,95.472041,106.510000],[100.900000,108.223163,124.980000]]}
{"type":"select_bch_512_8192", "density":"0.100000", "timings":[[23.900000,24.061429,24.450000],[28.760000,28.911020,37.130000],[34.300000,34.596020,38.770000],[44.830000,45.104184,48.950000],[48.000000,48.211327,53.390000],[54.570000,54.888980,62.390000],[55.850000,56.180000,61.130000],[56.380000,56.796531,64.940000],[56.410000,56.752551,66.250000],[56.780000,57.144082,61.530000],[57.060000,57.116837,63.050000],[57.000000,57.176531,64.780000],[57.630000,57.986224,69.120000],[60.720000,61.490816,65.180000],[62.790000,63.216122,71.510000],[64.550000,64.771020,74.850000],[67.180000,67.834286,75.310000],[81.380000,83.016122,105.470000],[104.790000,107.487041,133.540000],[106.550000,108.435102,125.770000],[114.170000,117.240408,135.360000],[129.760000,137.452755,204.870000],[196.010000,201.970000,241.890000],[217.210000,226.164796,253.740000]]}
{"type":"select_mpe1_128_4096", "density":"0.100000", "timings":[[26.100000,26.417041,30.450000],[30.840000,32.588980,48.670000],[94.570000,100.305408,141.570000],[96.770000,98.016429,116.610000],[122.360000,123.365816,131.800000],[138.660000,140.029388,151.380000],[142.960000,143.629490,156.700000],[147.270000,148.333163,163.610000],[157.450000,158.260408,173.250000],[161.980000,162.907653,181.080000],[167.450000,168.977449,181.940000],[168.630000,169.330204,182.170000],[167.020000,167.676837,194.570000],[170.620000,172.182041,189.280000],[175.150000,176.772041,204.870000],[174.190000,177.067041,217.960000],[177.460000,179.051327,215.690000],[181.780000,184.123265,224.730000],[185.930000,189.236122,226.390000],[190.680000,194.826020,217.290000],[199.870000,204.585510,252.580000],[207.410000,215.501531,259.020000],[220.770000,228.635816,273.290000],[235.230000,269.692551,341.940000]]}
{"type":"select_mpe2_128_4096", "density":"0.100000", "timings":[[24.820000,25.100408,34.100000],[30.390000,30.670204,35.340000],[87.900000,88.750000,98.140000],[119.190000,119.809082,134.010000],[130.670000,131.538673,143.360000],[139.940000,141.434184,157.720000],[150.070000,150.901020,174.720000],[153.850000,155.215204,176.500000],[165.760000,166.654694,179.290000],[172.920000,173.911735,193.930000],[178.940000,180.395408,197.280000],[181.660000,183.363265,210.030000],[180.560000,181.506531,210.690000],[184.410000,185.531633,209.960000],[189.250000,190.733776,210.150000],[189.720000,190.994082,205.380000],[193.010000,194.075306,209.740000],[196.430000,198.246020,220.560000],[200.490000,202.208571,240.030000],[206.840000,210.462857,262.080000],[216.100000,223.380102,273.570000],[217.950000,228.442551,298.310000],[240.062143,245.700000,311.120000],[260.710000,275.469184,379.190000]]}
{"type":"select_mpe3_128_4096", "density":"0.100000", "timings":[[24.970000,25.037959,31.750000],[30.470000,31.027551,32.720000],[35.360000,35.545204,43.540000],[38.300000,38.621939,41.590000],[57.990000,58.303163,62.650000],[78.740000,79.098673,87.320000],[84.280000,84.748163,97.240000],[74.260000,74.640408,79.460000],[78.010000,79.381429,85.320000],[83.640000,84.541837,94.580000],[88.240000,89.364898,108.210000],[93.180000,93.320816,106.920000],[92.660000,93.079184,105.900000],[97.340000,97.762347,105.000000],[101.750000,103.122449,126.340000],[101.300000,102.201122,112.600000],[105.740000,110.408469,168.260000],[109.620000,111.075408,125.390000],[117.530000,118.339694,131.240000],[124.470000,125.789184,156.870000],[132.200000,146.910816,171.860000],[143.870000,154.265204,187.300000],[152.910000,168.524184,188.850000],[175.900000,187.968367,220.040000]]}


==> results_and/kanda/results_for_compressed_on_macbook/results_release.select.50.txt <==
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.500000", "timings":[[12.890000,12.973163,13.720000],[15.920000,15.999592,16.670000],[18.070000,18.260204,22.320000],[19.760000,19.852449,20.860000],[22.220000,22.333265,25.950000],[26.110000,26.280204,31.250000],[28.600000,28.865816,33.660000],[30.310000,30.555000,33.540000],[31.730000,32.008367,32.500000],[41.710000,41.937449,47.930000],[44.970000,45.389796,54.440000],[47.230000,47.659796,59.790000],[50.080000,51.299898,59.680000],[56.600000,56.895918,62.960000],[61.030000,61.742449,69.550000],[65.270000,71.200000,78.441327],[70.270000,73.355510,109.780000],[84.090000,85.280102,152.020000],[91.800000,92.902959,108.020000],[103.370000,113.975612,210.520000],[113.100000,117.323061,138.150000],[132.500000,141.950204,186.480000],[140.040000,151.292959,176.150000],[148.020000,156.114388,181.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.500000", "timings":[[13.400000,13.833061,29.190000],[15.970000,16.184184,21.850000],[18.430000,18.665000,24.020000],[20.290000,20.489490,23.690000],[21.990000,22.290918,26.310000],[24.500000,24.675714,30.300000],[28.400000,28.606939,30.790000],[31.100000,31.300612,33.570000],[33.100000,33.369388,35.520000],[35.100000,35.300918,40.080000],[44.340000,44.654184,49.580000],[47.800000,48.097755,65.590000],[50.190000,50.685918,55.490000],[54.840000,55.344694,62.720000],[60.480000,60.877551,68.640000],[64.840000,65.183367,77.730000],[68.580000,69.083061,76.830000],[75.610000,76.305204,90.880000],[91.090000,91.352551,101.410000],[98.060000,99.641224,119.330000],[105.680000,107.752245,134.020000],[124.300000,127.470306,147.430000],[143.500000,146.156837,184.460000],[150.960000,163.645204,201.700000]]}
{"type":"select_basic_128_4096", "density":"0.500000", "timings":[[29.140000,30.070408,35.160000],[32.370000,32.521837,35.770000],[34.320000,35.912449,52.610000],[36.410000,38.006939,54.640000],[37.620000,39.297347,58.920000],[38.040000,39.757347,55.460000],[38.290000,38.612245,45.470000],[38.390000,38.912755,49.140000],[38.550000,38.904694,51.210000],[39.790000,40.221837,46.680000],[41.450000,41.766429,46.250000],[42.040000,42.280102,52.360000],[46.380000,46.736735,51.390000],[49.790000,50.569490,55.160000],[50.800000,51.434796,59.590000],[52.380000,52.848469,58.340000],[52.140000,52.690714,57.450000],[56.290000,57.423061,67.870000],[60.080000,61.212245,72.700000],[61.630000,62.321735,79.370000],[66.080000,66.396224,76.970000],[67.340000,69.517653,82.680000],[71.200000,73.474286,78.800000],[70.660000,73.368061,83.910000]]}
{"type":"select_basic_512_8192", "density":"0.500000", "timings":[[1.700000,1.700000,3.070000],[36.650000,37.713469,41.750000],[36.450000,36.928265,43.040000],[38.430000,38.717041,41.960000],[40.150000,40.477755,45.280000],[41.160000,41.532653,46.200000],[41.360000,42.297143,50.050000],[41.500000,41.813980,49.100000],[41.510000,41.829388,47.580000],[41.990000,42.181735,46.630000],[43.230000,43.516224,49.650000],[43.800000,44.082551,48.630000],[46.190000,46.436633,57.140000],[51.020000,51.545102,57.650000],[55.450000,55.768469,61.400000],[58.070000,58.390510,68.810000],[59.350000,60.995000,65.490000],[64.280000,65.024898,73.300000],[68.470000,69.644796,79.450000],[70.950000,82.148980,91.360000],[76.910000,77.323367,93.270000],[82.050000,84.027245,103.850000],[83.160000,85.903265,102.880000],[85.270000,86.200408,100.720000]]}
{"type":"select_bch_128_4096", "density":"0.500000", "timings":[[28.490000,28.568163,35.280000],[31.160000,31.543571,32.940000],[34.690000,35.154286,40.080000],[38.060000,38.495408,48.100000],[40.750000,41.360612,46.220000],[41.980000,42.415510,45.990000],[42.350000,42.733673,61.650000],[42.910000,43.299082,49.710000],[43.160000,44.179082,52.080000],[43.740000,44.503878,50.790000],[44.720000,45.298776,56.520000],[45.300000,45.920102,59.420000],[48.780000,49.106122,57.890000],[52.740000,53.178980,57.300000],[54.740000,55.380306,61.460000],[55.960000,56.336531,68.550000],[56.300000,56.752857,66.070000],[60.550000,62.458163,73.690000],[63.911735,64.990000,75.790000],[68.070000,69.866939,87.640000],[70.990000,74.908673,97.730000],[72.620000,75.037041,85.390000],[74.240000,78.205204,89.020000],[78.492755,79.050000,89.860000]]}
{"type":"select_bch_512_8192", "density":"0.500000", "timings":[[2.257143,2.270000,2.290000],[36.260000,38.182755,44.540000],[38.980000,39.493469,50.460000],[43.900000,44.554898,54.750000],[45.950000,46.478571,48.080000],[47.380000,48.655918,55.920000],[47.240000,47.643367,52.050000],[47.520000,48.326327,56.570000],[47.620000,48.305714,59.860000],[48.110000,48.514082,56.220000],[48.520000,48.888776,56.030000],[49.020000,49.783061,57.510000],[50.910000,51.352347,67.730000],[55.580000,56.348980,69.040000],[58.440000,58.649490,71.640000],[60.900000,61.534286,65.950000],[63.330000,63.491531,69.190000],[67.600000,68.613776,78.920000],[73.150000,75.907449,79.860000],[82.100000,84.812143,95.890000],[82.340000,87.978265,125.860000],[91.820000,94.385204,109.500000],[109.530000,117.549082,158.700000],[124.450000,125.129490,134.470000]]}
{"type":"select_mpe1_128_4096", "density":"0.500000", "timings":[[32.920000,33.331429,38.940000],[35.270000,35.594082,41.040000],[37.340000,37.454796,42.860000],[41.060000,41.566122,47.010000],[43.930000,44.485204,52.820000],[45.520000,46.098265,57.740000],[46.100000,46.517653,53.860000],[46.580000,46.913265,52.640000],[46.910000,47.176224,54.060000],[47.390000,47.726122,53.890000],[48.390000,48.745510,55.440000],[48.860000,49.162551,51.890000],[52.250000,52.668367,57.320000],[56.270000,56.501939,63.870000],[57.930000,58.376429,66.660000],[59.320000,59.518367,66.330000],[59.820000,60.406939,66.020000],[63.660000,64.193571,75.050000],[68.564694,68.760000,81.100000],[72.450000,75.821224,87.430000],[76.120000,78.380102,96.520000],[74.150000,82.146837,120.780000],[80.410000,81.734388,96.820000],[81.770000,84.291939,92.780000]]}
{"type":"select_mpe2_128_4096", "density":"0.500000", "timings":[[30.910000,30.951122,36.800000],[33.660000,33.982755,40.040000],[36.740000,36.865510,46.350000],[40.050000,40.418469,44.390000],[43.180000,43.460714,49.510000],[44.860000,45.120408,51.520000],[45.370000,46.156122,49.480000],[45.950000,46.329490,53.300000],[45.930000,46.474388,49.460000],[46.290000,46.542143,50.740000],[47.350000,47.629592,52.170000],[47.590000,47.951327,54.690000],[51.130000,51.378367,55.780000],[55.430000,55.557041,59.260000],[57.060000,57.382041,62.490000],[58.600000,58.828571,69.700000],[59.180000,59.856020,72.020000],[63.980000,64.415918,75.860000],[68.140000,69.699388,81.950000],[68.810000,72.903776,84.630000],[74.270000,77.194592,101.630000],[77.580000,82.900408,115.060000],[78.850000,80.595510,111.570000],[81.660000,85.892347,97.750000]]}
{"type":"select_mpe3_128_4096", "density":"0.500000", "timings":[[30.450000,30.588776,33.820000],[34.042959,34.050000,44.350000],[37.140000,38.456939,49.430000],[40.260000,40.786020,51.120000],[43.260000,43.526020,48.640000],[44.830000,45.130204,51.870000],[45.400000,45.677143,49.210000],[45.830000,46.300816,55.230000],[46.020000,46.314388,57.160000],[46.300000,46.556837,48.760000],[47.310000,47.585306,51.860000],[47.520000,47.756020,53.520000],[51.080000,51.403980,63.430000],[55.320000,55.667143,61.240000],[57.140000,57.454490,61.060000],[58.530000,58.862143,64.710000],[60.710000,62.220510,71.460000],[63.670000,64.877143,92.570000],[67.970000,68.316327,76.470000],[71.620000,74.816735,86.470000],[75.260000,79.759592,96.850000],[79.540000,80.393980,87.000000],[79.120000,80.749898,95.270000],[79.150000,83.058163,93.200000]]}


==> results_and/kanda/results_release.final_rank_combinations.txt <==
{"type":"rank256", "density":"0.300000", "timings":[[1.600000,1.699796,2.800000],[1.610000,1.671633,2.640000],[1.600000,1.696429,2.980000],[1.610000,1.691531,2.820000],[1.600000,1.695510,2.800000],[1.600000,1.750918,2.710000],[1.600000,1.673061,2.890000],[1.600000,1.752755,3.040000],[1.600000,1.704490,2.590000],[1.600000,1.685408,2.960000],[1.710000,1.830204,2.540000],[1.900000,2.035000,3.440000],[1.930000,2.072653,3.340000],[2.000000,2.108265,3.260000],[2.400000,2.507347,3.560000],[2.900000,3.043163,4.650000],[3.340000,3.477245,4.660000],[3.600000,3.728571,5.380000],[4.200000,4.333367,5.730000],[4.900000,5.111327,6.710000],[5.400000,5.610000,7.110000],[6.000000,6.134796,7.730000],[7.200000,7.353571,9.270000],[8.870000,9.025918,10.570000],[10.500000,10.680918,12.450000]]}
{"type":"rank512", "density":"0.300000", "timings":[[2.400000,2.512857,3.740000],[2.400000,2.511020,3.600000],[2.400000,2.546020,3.750000],[2.400000,2.508367,3.790000],[2.500000,2.618571,3.670000],[2.500000,2.594490,3.820000],[2.400000,2.509592,3.670000],[2.400000,2.523878,3.520000],[2.470000,2.599796,4.020000],[2.620000,2.759694,3.820000],[2.870000,3.049082,4.150000],[2.990000,3.174082,4.520000],[3.100000,3.232653,4.460000],[3.590000,3.773878,5.430000],[4.500000,4.663673,5.950000],[5.490000,5.643265,7.290000],[6.832143,6.900000,8.920000],[7.085306,7.120000,9.270000],[7.404694,7.430000,9.360000],[7.600000,7.613878,9.580000],[7.870918,7.900000,9.810000],[8.800000,8.861837,10.560000],[10.120000,10.203469,11.730000],[11.200000,11.322959,12.970000]]}

==> results_and/kanda/results_release.final_select_combinations.txt <==
{"type":"select256", "density":"0.300000", "timings":[[4.261429,4.400000,5.350000],[4.400000,4.532245,5.650000],[4.400000,4.507857,5.680000],[4.400000,4.557245,6.210000],[4.400000,4.525612,5.720000],[4.550000,4.645306,6.340000],[4.420000,4.555306,6.000000],[4.450000,4.575612,5.930000],[4.430000,4.577551,6.080000],[4.430000,4.605102,6.160000],[4.770000,4.900204,6.330000],[5.060000,5.200510,6.600000],[5.220000,5.339286,6.600000],[5.390000,5.512959,7.120000],[5.840000,5.958163,7.420000],[6.360000,6.593980,8.290000],[7.220000,7.337041,8.890000],[8.080000,8.213673,9.930000],[9.250000,9.417041,10.920000],[10.300000,10.447041,12.110000],[11.000000,11.193878,12.740000],[11.960000,12.122347,13.870000],[13.400000,13.569184,15.110000],[15.300000,15.509490,17.380000],[17.000000,17.111224,18.770000]]}
{"type":"select512", "density":"0.300000", "timings":[[7.300000,8.029388,8.620000],[7.450000,8.203878,8.810000],[7.490000,8.214286,9.320000],[7.500000,8.194592,9.020000],[7.420000,8.188061,8.860000],[7.460000,8.158673,8.770000],[7.400000,8.154898,8.770000],[7.490000,8.218163,8.810000],[7.410000,8.176837,8.960000],[7.710000,8.550102,8.960000],[8.000000,8.903878,9.240000],[8.100000,9.084388,9.310000],[8.250000,9.268776,9.400000],[9.040000,10.162347,10.620000],[10.010000,10.927245,11.610000],[11.730000,12.635612,13.420000],[12.900000,13.808265,14.010000],[14.100000,15.075918,15.600000],[15.160000,15.997245,16.890000],[15.830000,16.607143,17.810000],[16.480000,17.065816,17.990000],[18.000000,18.700306,20.110000],[19.990000,20.685000,22.660000],[21.450000,22.346633,23.530000]]}


==> results_and/kanda/results_release.immutable_rank.txt <==
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.600000,2.772653,4.200000],[4.410000,4.612551,6.030000],[3.100000,3.314490,4.700000],[2.500000,2.640612,3.950000],[2.400000,2.563776,4.080000],[2.500000,2.643980,4.070000],[2.500000,2.641122,3.980000],[2.400000,2.575612,3.960000],[2.400000,2.545102,4.010000],[2.200000,2.416939,3.750000],[3.090000,3.215102,4.560000],[3.500000,3.693469,5.120000],[3.300000,3.502755,5.030000],[3.480000,3.623878,5.150000],[3.770000,3.926735,5.220000],[4.580000,4.698163,6.150000],[5.600000,5.756327,7.390000],[6.300000,6.443265,7.580000],[9.373265,10.000000,11.070000],[11.050000,11.253367,12.900000],[11.700000,11.897041,13.610000],[13.000000,13.329388,14.990000],[15.550000,15.769082,18.030000],[18.350000,18.538061,20.530000],[19.000000,19.369796,21.570000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.394694,3.870000],[1.710000,1.871122,2.710000],[1.500000,1.594388,2.460000],[1.410000,1.499082,2.800000],[1.200000,1.323061,2.300000],[1.310000,1.398367,2.120000],[1.210000,1.308673,2.470000],[1.210000,1.306327,1.860000],[1.800000,1.919082,3.180000],[2.200000,2.430510,3.560000],[1.900000,2.013265,3.170000],[2.000000,2.112959,3.240000],[2.000000,2.155918,3.060000],[2.100000,2.263980,3.540000],[2.300000,2.466939,4.060000],[3.100000,3.312857,4.940000],[5.800000,5.925612,7.740000],[6.700000,6.836327,8.730000],[7.700000,7.901429,9.840000],[8.400000,8.618163,10.440000],[9.050000,9.263163,11.040000],[10.400000,10.535612,12.540000],[12.800000,13.042143,15.020000]]}
{"type":"sdsl_v", "density":"0.500000", "timings":[[1.900000,1.975306,2.950000],[1.900000,1.980816,3.060000],[1.900000,1.974694,3.160000],[1.900000,2.018061,3.060000],[1.900000,1.982245,3.070000],[1.900000,1.979694,3.030000],[1.900000,1.970000,3.080000],[1.900000,1.994796,3.180000],[1.900000,1.996327,3.170000],[1.900000,1.967041,3.200000],[2.000000,2.083469,3.220000],[2.100000,2.204490,3.560000],[2.100000,2.246531,3.270000],[2.300000,2.455306,3.750000],[2.500000,2.610000,3.800000],[3.100000,3.221122,4.300000],[4.300000,4.439184,5.850000],[5.000000,5.140000,6.490000],[5.800000,5.958673,7.450000],[6.420000,6.622755,8.230000],[7.000000,7.123878,8.400000],[7.800000,7.932857,9.290000],[9.500000,9.584592,11.110000],[12.400000,12.600306,14.370000],[16.100000,16.285918,18.570000]]}
{"type":"sdsl_v5", "density":"0.500000", "timings":[[7.700000,7.969286,9.470000],[8.900000,9.206633,10.290000],[8.990000,9.241735,10.530000],[9.040000,9.230000,10.630000],[9.000000,9.233163,10.720000],[9.100000,9.325204,10.760000],[8.960000,9.160000,10.550000],[8.910000,9.118571,10.910000],[9.000000,9.261224,11.090000],[9.000000,9.175408,10.670000],[8.910000,9.125306,10.990000],[9.080000,9.227755,10.800000],[9.100000,9.297857,11.140000],[9.100000,9.358673,11.140000],[9.300000,9.558776,11.410000],[9.400000,9.640000,11.390000],[10.400000,10.679388,12.510000],[11.100000,11.231122,13.050000],[12.000000,12.230000,13.910000],[12.600000,12.839796,14.890000],[12.900000,13.064490,14.440000],[13.510000,13.791327,15.460000],[15.600000,15.825918,17.930000],[17.560000,17.878163,19.840000],[18.900000,19.168265,21.190000]]}
{"type":"sdsl_il", "density":"0.500000", "timings":[[4.980000,5.170000,6.520000],[6.600000,6.888571,8.300000],[6.080000,6.260204,8.100000],[5.800000,6.030510,7.150000],[6.790000,7.002041,8.370000],[5.750000,5.918980,7.310000],[5.730000,5.890918,7.510000],[5.780000,6.093673,7.390000],[6.800000,6.919694,8.620000],[5.790000,5.943367,7.350000],[7.200000,7.430204,9.150000],[6.800000,6.973776,8.500000],[5.790000,6.020816,7.530000],[5.960000,6.154796,7.880000],[5.900000,6.109286,7.790000],[6.310000,6.567959,8.160000],[6.900000,7.095816,8.680000],[6.500000,6.639388,8.330000],[7.280000,7.488878,9.240000],[7.550000,7.769592,9.160000],[7.300000,7.495612,9.210000],[7.840000,8.026939,9.720000],[9.300000,9.406327,10.870000],[10.700000,10.804388,12.180000],[11.600000,11.784388,12.860000]]}
{"type":"succinct_v", "density":"0.500000", "timings":[[1.590000,1.695204,3.100000],[1.600000,1.687755,2.560000],[1.800000,1.904796,3.150000],[1.800000,1.916531,3.160000],[1.600000,1.682959,2.570000],[1.800000,1.882143,2.810000],[1.800000,1.913061,2.980000],[1.830000,1.950714,2.970000],[1.600000,1.691837,2.960000],[1.800000,1.894694,2.950000],[1.600000,1.680816,2.470000],[1.720000,1.871327,2.590000],[1.800000,1.935000,3.190000],[1.900000,1.970714,3.070000],[2.000000,2.142143,3.240000],[2.400000,2.522551,3.940000],[3.600000,3.704490,5.280000],[4.060000,4.176020,5.920000],[4.680000,4.785204,6.160000],[5.400000,5.637755,7.200000],[6.210000,6.368469,7.730000],[7.390000,7.496122,9.260000],[9.200000,9.386531,10.780000],[12.400000,12.702347,13.950000],[16.400000,16.565918,18.150000]]}
{"type":"poppy", "density":"0.500000", "timings":[[6.200000,6.318776,8.060000],[7.900000,8.055510,9.630000],[10.400000,10.730918,12.520000],[10.900000,11.077347,12.810000],[10.490000,10.737245,12.790000],[10.340000,10.569796,12.410000],[10.300000,10.479898,12.530000],[10.700000,10.868061,12.670000],[10.460000,10.673469,12.570000],[10.900000,11.163469,12.950000],[10.720000,10.963367,12.990000],[10.460000,10.685816,12.620000],[10.400000,10.544082,12.160000],[10.560000,10.754898,12.280000],[10.490000,10.710204,12.200000],[11.100000,11.324898,12.890000],[10.800000,11.060204,12.630000],[11.490000,11.690408,13.310000],[11.860000,12.019592,13.510000],[12.090000,12.225816,13.940000],[12.390000,12.506633,14.300000],[13.300000,13.683265,15.340000],[14.800000,14.985000,16.430000],[16.300000,16.546531,18.530000],[17.510000,17.751837,19.350000]]}


==> results_and/kanda/results_release.immutable_select.txt <==
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,AVX2_POPCNT_AVX512_PREFIX_SUM>", "density":"0.300000", "timings":[[11.120000,11.264286,12.790000],[16.570000,16.917857,18.580000],[14.680000,14.917041,16.540000],[13.400000,13.659898,15.020000],[12.810000,12.940306,14.420000],[12.450000,12.766939,14.320000],[12.750000,12.777449,14.400000],[12.400000,12.615102,14.170000],[12.220000,12.320714,14.100000],[12.270000,12.327959,14.020000],[22.400000,22.635510,24.460000],[22.350000,22.980102,25.520000],[22.800000,23.334286,25.790000],[23.200000,23.831327,26.930000],[24.300000,24.856429,27.530000],[25.500000,25.959490,28.860000],[31.790000,32.647755,35.260000],[31.120000,32.059694,35.060000],[46.240000,47.074286,50.240000],[51.500000,52.183061,55.860000],[56.560000,57.547755,61.140000],[64.050000,64.473061,67.970000],[71.030000,71.561939,74.810000],[75.260000,75.990204,80.050000],[80.400000,81.134184,84.540000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[6.340000,6.590918,8.340000],[5.340000,5.568469,7.190000],[4.960000,5.158878,6.800000],[4.660000,4.827857,6.380000],[4.460000,4.707143,6.240000],[4.410000,4.614592,6.150000],[4.390000,4.522653,6.060000],[4.580000,4.784694,6.400000],[12.260000,12.660816,14.620000],[12.080000,12.294796,14.270000],[12.260000,12.609388,14.690000],[12.400000,12.866122,14.740000],[12.720000,12.970510,15.130000],[13.200000,13.626122,15.970000],[13.800000,14.209286,16.490000],[14.720000,15.071224,17.190000],[27.530000,28.018878,30.840000],[31.330000,31.870306,34.860000],[36.020000,36.418776,39.570000],[40.610000,41.297959,43.950000],[43.890000,44.755204,47.940000],[47.760000,48.563163,51.260000],[51.990000,52.732245,55.360000]]}
{"type":"sdsl_mcl", "density":"0.500000", "timings":[[10.900000,11.141633,12.370000],[10.980000,11.123980,12.810000],[11.940000,12.106020,14.010000],[12.400000,12.523163,14.140000],[11.810000,12.002143,13.700000],[12.570000,12.761224,14.510000],[12.370000,12.533061,14.270000],[12.600000,12.900918,14.770000],[14.200000,14.364082,16.340000],[14.430000,14.815816,16.910000],[15.300000,15.671735,18.190000],[15.670000,16.055000,18.220000],[16.360000,16.711735,18.990000],[17.100000,17.502143,19.620000],[18.580000,18.975918,21.390000],[18.600000,19.121327,21.250000],[22.330000,22.797857,25.480000],[26.480000,27.135204,29.930000],[31.920000,32.536122,35.280000],[35.500000,36.083469,39.010000],[38.960000,39.489592,42.700000],[42.150000,42.735102,45.370000],[45.810000,46.670204,49.600000],[44.510000,45.183776,48.670000],[53.770000,54.804286,57.960000]]}
{"type":"sdsl_il", "density":"0.500000", "timings":[[12.910000,13.188980,14.770000],[15.690000,16.064388,17.690000],[19.920000,20.192347,22.220000],[22.890000,23.168163,25.890000],[25.810000,26.064592,28.370000],[29.320000,29.638571,32.670000],[33.100000,33.519184,36.690000],[36.700000,37.235000,40.710000],[41.940000,43.102347,46.930000],[46.620000,47.693265,51.750000],[51.820000,53.193571,57.970000],[58.230000,59.677245,64.740000],[63.450000,64.179286,70.580000],[68.100000,68.803673,74.380000],[74.270000,75.253265,80.990000],[82.640000,83.427551,90.040000],[106.230000,108.041224,114.920000],[119.600000,122.001020,129.370000],[147.790000,149.240612,157.510000],[172.230000,174.642347,182.230000],[195.840000,197.909082,208.140000],[231.350000,233.747857,242.420000],[271.560000,273.668571,281.330000],[328.800000,331.725102,338.030000],[443.140000,447.917041,455.070000]]}
{"type":"succinct_hbs", "density":"0.500000", "timings":[[9.400000,9.613980,11.040000],[9.400000,9.632143,11.450000],[13.600000,13.777143,15.260000],[13.520000,13.699490,15.450000],[14.080000,14.513673,15.700000],[14.320000,14.507959,16.530000],[14.100000,14.385306,16.310000],[14.100000,14.264490,15.910000],[13.850000,14.026735,15.740000],[13.950000,14.303673,15.850000],[13.950000,14.127755,15.710000],[14.780000,15.096429,16.740000],[16.070000,16.338265,18.460000],[17.130000,17.369694,19.830000],[18.500000,19.042449,20.750000],[20.110000,20.340816,22.420000],[24.690000,25.161122,27.320000],[31.200000,31.687245,34.520000],[38.970000,39.506531,42.460000],[47.080000,47.543571,50.480000],[52.970000,53.312755,56.050000],[57.800000,58.685612,61.510000],[60.960000,61.491327,64.510000],[65.550000,65.931633,69.210000],[71.120000,71.915714,75.780000]]}
{"type":"succinct_darray", "density":"0.500000", "timings":[[4.800000,4.967245,6.280000],[5.910000,6.087755,7.520000],[6.880000,7.117551,8.790000],[7.120000,7.345306,8.890000],[6.800000,6.958571,8.420000],[7.500000,7.685714,8.940000],[7.300000,7.591735,9.020000],[7.420000,7.726020,9.520000],[7.350000,7.604082,9.420000],[7.520000,7.814490,9.590000],[8.000000,8.265918,10.210000],[8.470000,8.755102,10.460000],[8.860000,9.140714,10.480000],[9.500000,9.773265,11.640000],[10.300000,10.495204,12.350000],[11.790000,12.610918,14.110000],[14.620000,14.947755,17.420000],[18.700000,18.968265,21.360000],[23.410000,23.679592,25.950000],[26.700000,27.167041,29.020000],[28.600000,28.811735,30.920000],[30.590000,30.830714,33.270000],[33.900000,34.227857,36.850000],[37.390000,37.856633,40.840000],[41.600000,42.064388,45.540000]]}
{"type":"poppy", "density":"0.500000", "timings":[[13.700000,13.968265,15.920000],[16.920000,17.335102,19.590000],[19.790000,20.222857,22.690000],[22.030000,22.480714,24.960000],[25.030000,25.490204,28.330000],[27.600000,28.249286,31.250000],[29.300000,29.868673,33.130000],[29.620000,30.018878,33.110000],[29.100000,29.492653,33.440000],[29.370000,29.985918,33.360000],[29.940000,30.215918,33.510000],[30.600000,30.876429,34.110000],[31.360000,31.723163,34.320000],[32.060000,32.416020,35.350000],[33.680000,34.229490,37.470000],[35.270000,35.659898,39.270000],[41.200000,41.665714,45.430000],[50.780000,51.492755,55.350000],[47.630000,48.210816,51.810000],[72.600000,73.688163,77.230000],[54.420000,55.312245,58.550000],[59.370000,62.939592,64.780000],[96.120000,100.974388,102.820000],[67.140000,67.807347,71.960000],[100.530000,101.897041,106.470000]]}


==> results_and/kanda/results_release.popcnt256.txt <==
{"type":"builtin", "density":"0.300000", "timings":[[0.899184,0.900000,2.290000],[0.900000,0.900816,2.520000],[0.899898,0.900000,2.570000],[0.900000,0.900816,2.700000],[0.900000,0.903980,2.770000],[0.900000,0.900000,2.810000],[0.900000,0.900000,2.660000],[0.900000,0.901429,2.740000],[0.900000,0.901429,2.630000],[0.900000,0.901020,2.770000],[1.000000,1.004388,2.750000],[1.090000,1.193776,2.790000],[1.160000,1.317041,2.730000],[1.200000,1.388776,2.810000],[1.590000,1.768673,3.170000],[1.840000,1.912449,3.210000],[1.910000,2.095918,3.520000],[2.100000,2.235204,3.630000],[2.590000,2.725408,4.160000],[3.200000,3.397449,4.940000],[3.700000,3.937959,5.600000],[4.200000,4.405918,6.030000],[5.500000,5.729388,7.490000],[7.560000,7.748163,9.500000],[9.620000,9.801837,11.630000]]}
{"type":"broadword", "density":"0.300000", "timings":[[4.200000,4.323571,5.720000],[4.200000,4.369898,5.930000],[4.200000,4.367755,6.020000],[4.200000,4.378980,6.010000],[4.200000,4.394388,5.950000],[4.200000,4.411531,5.930000],[4.200000,4.430510,5.980000],[4.200000,4.421735,5.980000],[4.200000,4.405816,6.020000],[4.200000,4.385306,5.980000],[4.400000,4.610408,6.220000],[4.800000,5.003061,6.610000],[4.900000,5.133878,6.710000],[5.100000,5.303980,7.060000],[5.600000,5.838776,7.560000],[6.400000,6.667143,8.550000],[7.500000,7.701020,9.690000],[8.700000,8.961939,10.960000],[10.360000,10.685000,12.680000],[11.900000,12.189898,14.260000],[13.050000,13.370408,15.760000],[14.500000,14.826224,16.990000],[17.000000,17.280306,19.640000],[19.700000,19.989082,22.480000],[21.900000,22.172857,24.550000]]}
{"type":"avx2", "density":"0.300000", "timings":[[1.619694,1.840000,2.580000],[2.500000,2.668673,4.100000],[2.400000,2.620918,4.080000],[2.110000,2.244796,3.700000],[1.910000,2.010204,3.370000],[1.820000,1.898673,3.300000],[1.740000,1.823776,3.320000],[1.700000,1.827041,3.170000],[1.720000,1.771735,3.220000],[1.740000,1.836735,3.210000],[1.800000,1.952245,3.290000],[1.940000,2.137347,3.390000],[2.020000,2.249286,3.710000],[2.100000,2.316735,3.770000],[2.330000,2.554490,4.060000],[2.700000,2.912653,4.290000],[3.000000,3.261837,4.770000],[3.300000,3.488571,5.030000],[3.890000,4.063673,5.720000],[4.400000,4.591122,6.210000],[4.800000,5.020918,6.750000],[5.300000,5.518673,7.150000],[6.300000,6.535204,8.280000],[7.800000,8.040510,9.800000],[9.400000,9.662245,11.500000]]}

==> results_and/kanda/results_release.popcnt512.txt <==
{"type":"builtin", "density":"0.300000", "timings":[[1.700000,1.871327,3.710000],[1.720000,1.884592,3.720000],[1.720000,1.882653,3.730000],[1.700000,1.870816,3.760000],[1.760000,1.887857,3.800000],[1.700000,1.888469,3.750000],[1.700000,1.870612,3.740000],[1.740000,1.893571,3.780000],[1.700000,1.888265,3.760000],[1.800000,1.961837,3.740000],[2.000000,2.160306,3.720000],[2.140000,2.327653,3.640000],[2.260000,2.451429,3.900000],[2.720000,2.888367,4.340000],[3.300000,3.470918,5.000000],[3.800000,3.995204,5.620000],[4.520000,4.770612,6.250000],[5.560000,5.775204,7.410000],[6.360000,6.611837,8.320000],[6.860000,7.142449,8.820000],[7.400000,7.624388,9.410000],[8.580000,8.802041,10.640000],[10.220000,10.556837,12.430000],[11.600000,11.789694,13.700000]]}
{"type":"broadword", "density":"0.300000", "timings":[[8.400000,8.586735,10.550000],[8.400000,8.604184,10.540000],[8.400000,8.617041,10.600000],[8.400000,8.590816,10.620000],[8.400000,8.562347,10.580000],[8.400000,8.728980,10.620000],[8.400000,8.630306,10.620000],[8.400000,8.601224,10.600000],[8.400000,8.627959,10.640000],[8.700000,8.931020,10.710000],[9.400000,9.582041,11.470000],[9.700000,9.903776,11.870000],[10.000000,10.192755,12.070000],[11.000000,11.328367,13.210000],[13.100000,13.410306,15.550000],[16.400000,16.698571,19.240000],[20.800000,21.260510,23.590000],[24.400000,24.672041,27.270000],[27.400000,27.670102,30.390000],[29.100000,29.516020,31.950000],[30.900000,31.433980,34.150000],[35.100000,35.567245,38.610000],[40.330000,41.050306,43.670000],[44.350000,44.926020,48.520000]]}
{"type":"avx512", "density":"0.300000", "timings":[[2.010000,2.405510,3.340000],[2.010000,2.421531,3.450000],[2.010000,2.422449,3.590000],[2.000000,2.442551,3.660000],[2.010000,2.432755,3.350000],[2.050000,2.440816,3.660000],[2.070000,2.438367,3.680000],[2.060000,2.434286,3.670000],[2.080000,2.444898,3.660000],[2.220000,2.513571,3.860000],[2.540000,2.774082,4.120000],[2.610000,2.841429,4.350000],[2.710000,2.981224,4.320000],[3.010000,3.252653,4.680000],[3.320000,3.571224,5.060000],[4.120000,4.349694,5.900000],[4.910000,5.132041,6.750000],[5.800000,6.044388,7.690000],[6.590000,6.753878,8.520000],[7.000000,7.204388,8.930000],[7.300000,7.566020,9.420000],[8.350000,8.535306,10.260000],[9.700000,9.914286,11.720000],[11.100000,11.284388,13.220000]]}

==> results_and/kanda/results_release.prefixsum256.txt <==
{"type":"loop", "density":"0.300000", "timings":[[4.987755,5.340000,7.420000],[4.977245,5.390000,7.500000],[4.972857,5.380000,7.430000],[4.983571,5.380000,7.410000],[5.076531,5.320000,7.440000],[4.946939,5.310000,7.450000],[5.052143,5.320000,7.420000],[4.973980,5.340000,7.400000],[4.977245,5.310000,7.310000],[5.001429,5.310000,7.360000],[5.030816,5.320000,7.190000],[5.008265,5.350000,7.410000],[4.989694,5.350000,7.430000],[4.993469,5.360000,7.280000],[5.034184,5.370000,7.480000],[5.033265,5.390000,7.620000],[5.051633,5.340000,7.620000],[5.075816,5.360000,7.580000],[5.075408,5.400000,7.630000],[5.140510,5.400000,7.640000],[5.178367,5.400000,7.750000],[5.254286,5.510000,7.790000],[5.680918,5.710000,8.040000],[6.900000,7.102857,8.950000],[8.800000,9.015000,10.950000]]}
{"type":"unrolled", "density":"0.300000", "timings":[[1.140000,1.200918,2.020000],[1.130000,1.212755,2.150000],[1.140000,1.203673,1.830000],[1.110000,1.202245,1.840000],[1.130000,1.255714,1.940000],[1.200000,1.301531,2.160000],[1.180000,1.257857,1.880000],[1.190000,1.259082,2.260000],[1.170000,1.266327,2.330000],[1.180000,1.247449,2.510000],[1.310000,1.423878,2.230000],[1.500000,1.614286,2.990000],[1.600000,1.702245,3.150000],[1.600000,1.802551,2.640000],[1.900000,2.042755,3.430000],[2.200000,2.319082,3.630000],[2.600000,2.717959,4.150000],[2.800000,2.934184,4.360000],[3.300000,3.456122,4.970000],[3.980000,4.155306,5.690000],[4.400000,4.628980,6.170000],[4.890000,5.060204,6.600000],[6.200000,6.435102,8.030000],[8.270000,8.561224,10.300000],[10.240000,10.483980,12.290000]]}
{"type":"parallel", "density":"0.300000", "timings":[[0.900000,0.900204,0.940000],[0.911122,0.970000,1.020000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.000000],[1.000000,1.010204,1.630000],[1.000000,1.001224,1.360000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.000000,1.000000,1.150000],[1.060000,1.104082,1.800000],[1.130000,1.205204,2.000000],[1.190000,1.222041,2.360000],[1.230000,1.297143,2.300000],[1.300000,1.413980,2.800000],[1.660000,1.781939,3.150000],[1.920000,2.049490,3.330000],[2.110000,2.208673,3.590000],[2.400000,2.547551,4.050000],[2.900000,3.038367,4.540000],[3.310000,3.496531,4.940000],[3.760000,3.978571,5.560000],[5.000000,5.261122,6.890000],[6.800000,7.068980,8.790000],[8.800000,9.002041,10.740000]]}

==> results_and/kanda/results_release.prefixsum512.txt <==
{"type":"loop", "density":"0.300000", "timings":[[6.180000,6.759694,8.310000],[6.190000,6.739694,8.490000],[6.180000,6.766531,8.550000],[6.180000,6.786531,8.530000],[6.190000,6.766327,8.570000],[6.190000,6.757551,8.550000],[6.190000,6.756020,8.500000],[6.200000,6.765102,8.570000],[6.190000,6.738571,8.560000],[6.200000,6.806939,8.540000],[6.180000,6.783980,8.410000],[6.200000,6.779592,8.580000],[6.210000,6.744286,8.490000],[6.210000,6.799490,8.550000],[6.260000,6.743163,8.550000],[6.270000,6.785714,8.580000],[6.300000,6.787143,8.530000],[6.360000,6.870408,8.620000],[6.450000,6.933776,8.800000],[6.500000,6.988776,8.810000],[6.590000,7.055102,8.820000],[6.930000,7.340306,9.200000],[8.000000,8.299388,10.140000],[9.670000,9.880306,11.690000]]}
{"type":"unrolled", "density":"0.300000", "timings":[[1.920000,2.043265,3.350000],[1.920000,2.064592,3.560000],[1.900000,2.070408,3.480000],[1.920000,2.072551,3.470000],[2.000000,2.134796,3.680000],[2.000000,2.128061,3.530000],[1.920000,2.079694,3.520000],[1.900000,2.086531,3.550000],[2.010000,2.115714,3.550000],[2.100000,2.259592,3.740000],[2.400000,2.525000,3.920000],[2.500000,2.673571,4.040000],[2.600000,2.766735,4.250000],[3.000000,3.202347,4.660000],[3.800000,3.939898,5.580000],[4.600000,4.752857,6.260000],[5.230000,5.394592,7.130000],[6.200000,6.337143,8.050000],[7.100000,7.233571,8.960000],[7.600000,7.750510,9.460000],[8.100000,8.271837,9.990000],[9.300000,9.414286,11.030000],[10.900000,11.071020,12.770000],[12.800000,12.929388,14.830000]]}
{"type":"parallel", "density":"0.300000", "timings":[[3.600000,3.765816,5.420000],[3.600000,3.772755,5.440000],[3.600000,3.803367,5.470000],[3.600000,3.769286,5.530000],[3.700000,3.841020,5.540000],[3.700000,3.880000,5.480000],[3.600000,3.824082,5.470000],[3.630000,3.846429,5.510000],[3.700000,3.880918,5.530000],[3.700000,3.919898,5.600000],[3.800000,3.942245,5.630000],[3.900000,4.081429,5.680000],[3.900000,4.105204,5.800000],[4.200000,4.349388,5.860000],[5.100000,5.235612,6.850000],[5.700000,5.845204,7.580000],[6.100000,6.227041,7.830000],[6.700000,6.900204,8.650000],[7.300000,7.519490,9.270000],[7.660000,7.906122,9.660000],[8.000000,8.313571,10.100000],[10.400000,10.678367,12.590000],[11.700000,11.912857,13.840000],[13.100000,13.348571,15.580000]]}

==> results_and/kanda/results_release.rank256.txt <==
{"type":"broadword_loop", "density":"0.300000", "timings":[[6.246633,6.730000,8.000000],[6.323469,6.760000,8.470000],[6.333980,6.760000,8.640000],[6.307449,6.740000,9.030000],[6.367449,6.730000,8.620000],[6.327041,6.730000,8.970000],[6.344082,6.730000,8.840000],[6.379490,6.700000,9.070000],[6.338878,6.720000,8.930000],[6.378776,6.720000,8.790000],[6.458163,6.800000,9.440000],[6.575918,6.900000,8.800000],[6.619796,6.920000,9.110000],[6.765408,6.990000,9.130000],[7.177959,7.400000,9.480000],[7.493673,7.690000,10.030000],[7.788163,7.900000,10.360000],[8.449286,8.500000,10.820000],[9.298776,9.300000,11.730000],[10.300000,10.434592,12.810000],[11.000000,11.155102,13.500000],[12.000000,12.144082,14.070000],[14.000000,14.160612,16.130000],[16.390000,16.535612,18.600000],[18.600000,18.769490,20.780000]]}
{"type":"broadword_unrolled", "density":"0.300000", "timings":[[5.100000,5.283367,6.850000],[5.100000,5.333980,6.820000],[5.100000,5.276531,6.670000],[5.100000,5.315510,6.820000],[5.100000,5.315510,6.740000],[5.200000,5.362653,6.780000],[5.150000,5.344898,6.860000],[5.100000,5.350102,6.900000],[5.100000,5.352653,6.910000],[5.200000,5.397041,6.790000],[5.500000,5.638673,7.100000],[5.800000,6.038776,7.730000],[6.100000,6.258163,7.920000],[6.300000,6.493878,8.360000],[7.100000,7.278980,8.710000],[8.600000,8.761429,10.500000],[9.700000,10.017857,11.880000],[11.200000,11.421020,13.030000],[13.400000,13.664184,15.690000],[15.680000,15.975306,17.850000],[17.200000,17.502347,19.390000],[18.900000,19.284898,20.640000],[21.500000,21.901020,23.230000],[24.760000,25.155102,26.820000],[27.480000,27.854796,29.640000]]}
{"type":"builtin_loop", "density":"0.300000", "timings":[[4.371020,4.390000,5.880000],[4.400000,4.415408,5.830000],[4.403878,4.410000,5.810000],[4.400000,4.416531,5.980000],[4.367245,4.410000,5.910000],[4.346327,4.400000,5.920000],[4.400000,4.412653,5.980000],[4.391837,4.400000,5.950000],[4.401531,4.410000,6.010000],[4.369286,4.410000,5.930000],[4.400000,4.410204,5.810000],[4.412347,4.490000,5.980000],[4.500000,4.509898,6.160000],[4.500000,4.505000,6.090000],[4.600000,4.629388,6.160000],[4.700000,4.754898,6.320000],[4.800000,4.835612,6.300000],[4.900000,4.946327,6.520000],[5.100000,5.166735,6.470000],[5.310000,5.414184,6.830000],[5.500000,5.605714,6.910000],[5.700000,5.824490,7.240000],[6.400000,6.511531,8.020000],[7.700000,7.830612,9.250000],[9.130000,9.272959,10.540000]]}
{"type":"builtin_unrolled", "density":"0.300000", "timings":[[1.600000,1.699796,2.800000],[1.610000,1.671633,2.640000],[1.600000,1.696429,2.980000],[1.610000,1.691531,2.820000],[1.600000,1.695510,2.800000],[1.600000,1.750918,2.710000],[1.600000,1.673061,2.890000],[1.600000,1.752755,3.040000],[1.600000,1.704490,2.590000],[1.600000,1.685408,2.960000],[1.710000,1.830204,2.540000],[1.900000,2.035000,3.440000],[1.930000,2.072653,3.340000],[2.000000,2.108265,3.260000],[2.400000,2.507347,3.560000],[2.900000,3.043163,4.650000],[3.340000,3.477245,4.660000],[3.600000,3.728571,5.380000],[4.200000,4.333367,5.730000],[4.900000,5.111327,6.710000],[5.400000,5.610000,7.110000],[6.000000,6.134796,7.730000],[7.200000,7.353571,9.270000],[8.870000,9.025918,10.570000],[10.500000,10.680918,12.450000]]}
{"type":"builtin_parallel", "density":"0.300000", "timings":[[7.300000,7.434898,8.950000],[7.300000,7.470510,9.220000],[7.300000,7.531224,9.120000],[7.300000,7.467449,9.250000],[7.300000,7.484286,9.270000],[7.300000,7.499592,9.130000],[7.300000,7.484796,9.140000],[7.300000,7.469694,9.030000],[7.300000,7.473673,9.150000],[7.300000,7.424694,8.930000],[7.300000,7.418163,9.130000],[7.300000,7.487347,8.750000],[7.300000,7.452551,9.010000],[7.300000,7.442449,9.180000],[7.400000,7.500000,9.060000],[7.400000,7.539490,9.060000],[7.420000,7.542755,9.310000],[7.410000,7.572245,9.300000],[7.700000,7.836939,9.750000],[8.200000,8.360918,9.920000],[8.600000,8.750612,10.380000],[9.100000,9.208878,11.070000],[10.400000,10.451837,12.410000],[11.850000,11.940714,13.950000],[12.950000,13.034796,14.890000]]}
{"type":"avx2_loop", "density":"0.300000", "timings":[[6.078980,6.660000,8.840000],[6.081633,6.630000,9.260000],[6.080714,6.640000,8.630000],[6.084184,6.630000,8.860000],[6.065306,6.630000,8.750000],[6.090510,6.640000,8.680000],[6.076837,6.640000,8.560000],[6.068776,6.640000,8.810000],[6.074490,6.650000,8.810000],[6.089286,6.640000,9.030000],[6.078367,6.630000,8.600000],[6.056429,6.690000,8.790000],[6.161735,6.640000,8.860000],[6.163776,6.640000,9.190000],[6.130510,6.670000,9.060000],[6.191429,6.700000,9.080000],[6.120408,6.630000,9.010000],[6.210408,6.650000,9.100000],[6.318163,6.690000,9.160000],[6.387755,6.710000,9.210000],[6.482653,6.700000,9.100000],[6.622653,6.800000,9.410000],[6.995612,7.150000,9.360000],[7.882857,7.920000,9.980000],[8.880000,8.925408,10.660000]]}
{"type":"avx2_unrolled", "density":"0.300000", "timings":[[3.380000,3.490612,4.720000],[3.580000,3.675714,4.860000],[3.550000,3.657653,5.010000],[3.671327,3.710000,4.680000],[3.540000,3.652959,5.220000],[3.590000,3.677755,4.860000],[3.560000,3.701429,5.300000],[3.580000,3.700714,5.020000],[3.570000,3.692347,5.210000],[3.580000,3.701224,5.100000],[3.760000,3.923776,5.460000],[4.060000,4.202551,5.850000],[4.150000,4.295408,5.770000],[4.250000,4.405510,5.930000],[4.650000,4.773673,6.320000],[5.050000,5.214694,6.670000],[5.960000,6.064082,7.620000],[6.770000,6.902959,8.260000],[7.580000,7.725510,9.160000],[8.600000,8.758673,10.170000],[9.300000,9.463878,10.870000],[10.010000,10.201020,11.540000],[11.520000,11.730408,13.530000],[13.680000,13.799184,15.270000],[15.470000,15.675102,17.190000]]}
{"type":"avx2_parallel", "density":"0.300000", "timings":[[3.060000,3.155816,4.410000],[3.220000,3.333469,4.600000],[3.230000,3.335714,4.600000],[3.210000,3.352653,4.520000],[3.220000,3.339592,4.510000],[3.220000,3.326224,4.630000],[3.210000,3.366531,4.730000],[3.210000,3.359592,4.650000],[3.230000,3.334898,4.460000],[3.250000,3.390816,4.650000],[3.420000,3.550306,4.740000],[3.630000,3.732653,5.340000],[3.810000,3.910918,5.270000],[3.850000,3.953265,5.440000],[4.170000,4.276020,5.490000],[4.850000,4.995510,6.170000],[5.480000,5.597449,6.970000],[6.170000,6.254286,7.460000],[7.100000,7.226020,8.980000],[7.900000,8.030408,9.510000],[8.500000,8.619184,10.060000],[9.300000,9.401837,10.900000],[10.800000,10.901837,12.270000],[13.000000,13.145918,14.520000],[14.700000,14.848265,16.370000]]}


==> results_and/kanda/results_release.rank512.txt <==
{"type":"broadword_loop", "density":"0.300000", "timings":[[9.510000,9.674490,10.980000],[9.570000,9.754388,10.510000],[9.550000,9.653673,10.700000],[9.530000,9.711837,10.900000],[9.540000,9.675102,10.690000],[9.560000,9.688776,10.950000],[9.580000,9.828469,10.870000],[9.580000,9.657959,10.830000],[9.550000,9.720306,10.960000],[9.610000,9.735612,10.790000],[9.730000,9.896224,10.850000],[9.800000,9.896429,11.080000],[9.840000,9.935612,11.040000],[10.010000,10.185204,11.250000],[10.310000,10.440000,11.700000],[10.980000,11.038367,12.380000],[11.680000,11.803163,13.320000],[13.040000,13.199592,14.640000],[14.280000,14.432551,16.100000],[15.220000,15.386122,17.240000],[16.420000,16.657755,18.950000],[18.790000,19.032143,21.200000],[21.880000,22.328367,24.420000],[24.490000,24.906837,27.010000]]}
{"type":"broadword_unrolled", "density":"0.300000", "timings":[[9.400000,9.488673,10.920000],[9.400000,9.533571,11.100000],[9.400000,9.506837,10.950000],[9.400000,9.615612,11.030000],[9.400000,9.563469,10.940000],[9.400000,9.583878,10.990000],[9.400000,9.532551,10.820000],[9.400000,9.582857,11.140000],[9.400000,9.562959,11.010000],[9.700000,9.929388,11.440000],[10.200000,10.447551,11.760000],[10.500000,10.775510,12.360000],[10.800000,11.134592,12.720000],[11.800000,12.064898,13.650000],[14.310000,14.561837,16.210000],[18.300000,18.540000,20.360000],[21.380000,21.683163,23.680000],[24.180000,24.475204,26.730000],[26.400000,26.957653,28.960000],[28.100000,28.654898,30.960000],[29.990000,30.481837,32.990000],[33.990000,34.465408,37.160000],[38.950000,39.490918,42.060000],[43.260000,43.758980,46.460000]]}
{"type":"builtin_loop", "density":"0.300000", "timings":[[6.068878,6.320000,7.980000],[6.041429,6.330000,8.220000],[6.074694,6.340000,8.180000],[6.066122,6.330000,8.160000],[6.086531,6.340000,8.000000],[6.081531,6.350000,8.060000],[6.073061,6.320000,8.020000],[6.088776,6.350000,7.960000],[6.164796,6.360000,8.000000],[6.137959,6.370000,7.880000],[6.207653,6.400000,8.150000],[6.311429,6.440000,8.170000],[6.320000,6.410000,8.280000],[6.479082,6.510000,8.490000],[6.628367,6.690000,8.680000],[6.780000,6.783673,8.480000],[6.832143,6.900000,8.920000],[7.085306,7.120000,9.270000],[7.404694,7.430000,9.360000],[7.600000,7.613878,9.580000],[7.870918,7.900000,9.810000],[8.800000,8.861837,10.560000],[10.120000,10.203469,11.730000],[11.200000,11.322959,12.970000]]}
{"type":"builtin_unrolled", "density":"0.300000", "timings":[[2.400000,2.512857,3.740000],[2.400000,2.511020,3.600000],[2.400000,2.546020,3.750000],[2.400000,2.508367,3.790000],[2.500000,2.618571,3.670000],[2.500000,2.594490,3.820000],[2.400000,2.509592,3.670000],[2.400000,2.523878,3.520000],[2.470000,2.599796,4.020000],[2.620000,2.759694,3.820000],[2.870000,3.049082,4.150000],[2.990000,3.174082,4.520000],[3.100000,3.232653,4.460000],[3.590000,3.773878,5.430000],[4.500000,4.663673,5.950000],[5.490000,5.643265,7.290000],[6.680000,6.844592,8.570000],[7.900000,8.086020,9.980000],[9.000000,9.219082,10.860000],[9.700000,9.872449,11.750000],[10.360000,10.579490,12.360000],[11.700000,11.942653,13.750000],[13.500000,13.722245,15.590000],[15.100000,15.363469,17.180000]]}
{"type":"builtin_parallel", "density":"0.300000", "timings":[[12.600000,12.926531,14.760000],[12.600000,12.918061,14.630000],[12.600000,12.966939,14.370000],[12.600000,13.027653,14.830000],[12.600000,12.998673,15.300000],[12.700000,12.983776,14.650000],[12.700000,13.032551,14.790000],[12.700000,12.874082,14.390000],[12.700000,12.868776,14.250000],[12.800000,13.127653,14.680000],[12.900000,13.375510,15.120000],[13.000000,13.637245,15.430000],[13.160000,13.675204,14.880000],[13.320000,14.022857,15.250000],[13.360000,13.928367,15.080000],[13.400000,13.871633,15.210000],[13.410000,13.731020,15.230000],[14.100000,14.293163,16.240000],[15.350000,15.531633,17.470000],[16.090000,16.224898,17.710000],[16.860000,17.105408,18.620000],[23.320000,23.728367,25.720000],[24.160000,24.609694,26.810000],[23.630000,24.263163,26.010000]]}
{"type":"avx512_loop", "density":"0.300000", "timings":[[7.066633,7.800000,10.240000],[7.040408,7.790000,10.280000],[7.014898,7.800000,10.130000],[6.996633,7.810000,9.930000],[6.963061,7.800000,10.060000],[6.966122,7.790000,9.550000],[6.964082,7.780000,9.340000],[7.008367,7.800000,9.830000],[6.950306,7.800000,10.010000],[7.116327,7.800000,10.150000],[6.977245,7.810000,9.800000],[6.991429,7.810000,10.010000],[6.980306,7.810000,9.790000],[6.994694,7.810000,9.830000],[7.044184,7.810000,10.150000],[7.106020,7.810000,10.090000],[7.067449,7.800000,10.130000],[7.301531,7.820000,10.190000],[7.267959,7.870000,10.160000],[7.384694,7.900000,9.970000],[7.621633,8.020000,10.160000],[7.996429,8.350000,10.410000],[8.926020,9.110000,11.210000],[9.953061,10.000000,11.790000]]}
{"type":"avx512_unrolled", "density":"0.300000", "timings":[[6.080000,6.195714,7.460000],[6.030000,6.191327,7.520000],[6.050000,6.205918,7.480000],[6.050000,6.266939,7.600000],[6.340000,6.537245,8.030000],[6.260000,6.475714,7.760000],[6.190000,6.413980,8.040000],[6.200000,6.426735,7.430000],[6.270000,6.494796,7.810000],[6.860000,7.043878,8.790000],[7.430000,7.704490,9.290000],[7.740000,7.922653,9.610000],[7.940000,8.084898,9.950000],[8.550000,8.710204,10.340000],[9.950000,10.157143,12.050000],[12.010000,12.295306,13.990000],[13.970000,14.235612,16.130000],[16.000000,16.202143,18.260000],[17.700000,17.986122,19.650000],[18.680000,18.908163,21.010000],[19.500000,19.733878,21.680000],[21.320000,21.599388,23.730000],[23.790000,24.000408,26.280000],[26.340000,26.628469,28.810000]]}
{"type":"avx512_parallel", "density":"0.300000", "timings":[[5.700000,5.901939,7.320000],[5.700000,5.900000,7.450000],[5.700000,5.899694,7.470000],[5.700000,5.905816,7.370000],[6.000000,6.130000,7.790000],[5.860000,6.022551,7.630000],[5.800000,5.968163,7.730000],[5.800000,5.963776,7.460000],[5.800000,5.946020,7.560000],[5.970000,6.156735,7.790000],[6.150000,6.366735,7.890000],[6.240000,6.479694,8.050000],[6.340000,6.576224,8.100000],[6.760000,6.965714,8.750000],[7.980000,8.219286,10.420000],[9.170000,9.367143,11.150000],[10.080000,10.445306,12.050000],[11.330000,11.605816,13.260000],[12.410000,12.643367,14.560000],[13.090000,13.313367,15.290000],[13.610000,13.863980,15.750000],[15.010000,15.220918,16.920000],[16.800000,17.070612,19.270000],[18.300000,18.532653,20.370000]]}


==> results_and/kanda/results_release.search256.txt <==
{"type":"loop", "density":"0.300000", "timings":[[4.600000,4.839286,6.490000],[4.440000,4.861122,6.340000],[4.510000,4.880714,6.460000],[4.500000,4.783878,6.570000],[4.450000,4.807143,6.540000],[4.590000,4.828163,6.450000],[4.570000,4.850000,6.100000],[4.500000,4.838061,6.450000],[4.500000,4.830612,6.430000],[4.530000,4.782347,6.540000],[4.770000,5.020102,6.830000],[4.990000,5.244694,6.870000],[5.000000,5.243776,6.760000],[4.940000,5.265408,6.890000],[5.470000,5.811429,7.370000],[5.700000,5.996531,7.770000],[6.600000,6.866020,8.710000],[6.960000,7.191429,9.020000],[7.810000,8.120510,10.070000],[8.900000,9.236531,11.130000],[9.520000,9.922653,11.840000],[9.890000,10.117959,12.040000],[11.120000,11.508061,13.640000],[12.780000,13.146939,15.350000],[14.250000,14.631224,16.930000]]}
{"type":"avx512", "density":"0.300000", "timings":[[1.310000,1.400918,2.710000],[1.320000,1.405510,2.710000],[1.320000,1.416939,2.830000],[1.320000,1.427041,2.790000],[1.300000,1.421122,2.770000],[1.370000,1.510918,2.770000],[1.310000,1.486429,2.900000],[1.320000,1.417245,2.730000],[1.310000,1.403776,2.810000],[1.330000,1.467959,2.850000],[1.420000,1.537143,2.940000],[1.510000,1.644898,3.010000],[1.610000,1.707449,3.100000],[1.610000,1.754286,3.230000],[1.780000,1.905000,3.400000],[2.060000,2.198878,3.620000],[2.400000,2.530000,3.900000],[2.700000,2.827449,4.210000],[3.190000,3.363776,4.930000],[3.700000,3.815816,5.400000],[4.000000,4.210714,5.830000],[4.400000,4.596837,6.180000],[5.400000,5.595306,7.180000],[7.200000,7.436224,9.200000],[8.890000,9.071837,11.070000]]}

==> results_and/kanda/results_release.search512.txt <==
{"type":"loop", "density":"0.300000", "timings":[[5.690000,6.028878,7.580000],[5.800000,6.106735,7.660000],[5.900000,6.145918,7.760000],[5.760000,6.111939,7.420000],[5.800000,6.124082,7.780000],[5.750000,6.086224,7.630000],[5.770000,6.100306,7.660000],[5.800000,6.117449,7.550000],[5.800000,6.156531,7.750000],[6.230000,6.439490,8.170000],[6.630000,6.680306,8.500000],[6.669490,6.720000,8.480000],[6.820000,6.873878,8.720000],[7.480000,7.779898,9.620000],[8.000000,8.354592,10.300000],[9.491837,9.800000,11.460000],[10.110918,10.470000,12.000000],[10.911122,11.230000,12.730000],[11.789796,12.020000,13.920000],[12.128673,12.300000,14.080000],[12.548265,12.700000,14.770000],[13.823673,14.000000,15.960000],[15.663980,15.740000,17.850000],[16.858878,17.110000,19.110000]]}
{"type":"avx512", "density":"0.300000", "timings":[[3.600000,3.757653,5.190000],[3.600000,3.740510,5.190000],[3.600000,3.761633,5.310000],[3.600000,3.792041,5.370000],[3.800000,3.957245,5.530000],[3.700000,3.907755,5.460000],[3.700000,3.865918,5.390000],[3.700000,3.861327,5.470000],[3.700000,3.865612,5.480000],[3.800000,3.953469,5.570000],[3.900000,4.050714,5.680000],[3.900000,4.081939,5.820000],[4.000000,4.143367,5.720000],[4.100000,4.290408,5.920000],[4.700000,4.875816,6.490000],[5.670000,5.812551,7.410000],[6.100000,6.220612,7.960000],[6.800000,6.937857,8.620000],[7.500000,7.635306,9.430000],[7.980000,8.130204,9.850000],[8.320000,8.549082,10.250000],[9.400000,9.531735,11.300000],[10.790000,10.957347,12.820000],[12.000000,12.158673,13.940000]]}

==> results_and/kanda/results_release.select256.txt <==
{"type":"broadword_loop_sdsl", "density":"0.300000", "timings":[[18.588776,18.970000,20.130000],[18.785000,19.100000,20.410000],[18.985918,19.500000,20.770000],[19.124388,19.560000,20.940000],[19.201429,19.650000,20.840000],[19.223980,19.700000,20.540000],[19.386224,19.790000,20.990000],[19.401020,19.810000,21.130000],[19.432551,19.820000,21.480000],[19.508163,19.890000,21.360000],[19.825612,20.200000,21.480000],[20.156531,20.450000,22.150000],[20.351020,20.600000,22.010000],[20.598367,20.800000,22.600000],[21.652653,21.800000,23.370000],[22.833469,22.990000,24.750000],[24.560000,24.744796,26.580000],[25.550000,25.720918,27.380000],[27.590000,27.974898,29.840000],[29.990000,30.584796,32.760000],[31.510000,32.035102,34.410000],[33.300000,33.714898,35.960000],[36.150000,36.789082,38.640000],[39.900000,40.879694,42.580000],[43.180000,44.391633,45.740000]]}
{"type":"broadword_loop_succinct", "density":"0.300000", "timings":[[9.890000,11.670000,11.757653],[9.810000,11.690000,11.792755],[9.950000,11.800000,11.815510],[9.940000,11.680000,11.828776],[9.910000,11.490000,11.813571],[9.990000,11.570000,11.829796],[10.030000,11.690000,11.834082],[9.950000,11.620000,11.784184],[10.060000,11.889898,11.950000],[10.010000,11.550000,11.931327],[10.390000,12.140000,12.211735],[10.720000,12.180000,12.537857],[10.890000,12.170000,12.722857],[11.100000,12.570000,12.983367],[12.140000,13.340000,14.062245],[13.100000,14.150000,15.105816],[15.100000,16.510000,16.974592],[16.210000,17.700000,17.998776],[18.480000,19.880000,20.375714],[21.470000,22.740000,23.061633],[23.240000,24.927959,25.150000],[25.400000,27.186122,27.320000],[28.980000,30.465816,30.720000],[33.590000,34.972041,35.340000],[37.520000,38.919388,38.930000]]}
{"type":"builtin_loop_sdsl", "density":"0.300000", "timings":[[7.000000,7.295204,8.550000],[6.910000,7.294184,8.640000],[7.010000,7.389388,8.930000],[7.030000,7.403980,8.850000],[7.030000,7.266020,8.830000],[7.020000,7.377245,9.000000],[6.960000,7.368878,9.150000],[7.010000,7.379694,9.220000],[7.080000,7.369592,8.730000],[7.030000,7.408571,8.940000],[7.450000,7.822551,9.680000],[7.760000,8.161122,9.800000],[7.870000,8.230714,9.970000],[8.080000,8.460102,10.020000],[9.040000,9.582041,11.240000],[10.280000,10.678367,12.420000],[11.110000,11.430714,13.220000],[11.960000,12.164796,14.140000],[13.640000,13.853163,15.770000],[15.670000,15.685918,18.020000],[16.877755,16.910000,19.110000],[18.110000,18.143061,20.420000],[20.290000,20.472653,23.100000],[22.970000,23.086327,25.540000],[25.130000,25.398367,27.770000]]}
{"type":"builtin_loop_succinct", "density":"0.300000", "timings":[[6.960000,7.611122,9.090000],[6.920000,7.532959,8.990000],[6.990000,7.670510,9.170000],[6.990000,7.606122,9.040000],[6.990000,7.604286,9.140000],[7.010000,7.574184,9.000000],[6.910000,7.652755,9.320000],[6.960000,7.625102,9.280000],[6.980000,7.662143,9.080000],[6.980000,7.635918,9.030000],[7.320000,8.035918,9.660000],[7.620000,8.322449,9.750000],[7.740000,8.473878,9.790000],[7.900000,8.490816,10.420000],[8.700000,9.367653,10.950000],[9.700000,10.239490,12.130000],[11.010000,11.487959,13.460000],[11.900000,12.315612,14.290000],[13.700000,14.074184,16.030000],[15.680000,15.914286,18.440000],[16.750000,17.050714,19.530000],[17.850000,18.267347,20.300000],[20.230000,20.535102,23.010000],[22.920000,23.364286,25.920000],[25.040000,25.627653,27.920000]]}
{"type":"builtin_loop_pdep", "density":"0.300000", "timings":[[6.130000,7.278163,7.850000],[6.100000,7.316531,7.820000],[6.120000,7.494388,8.150000],[6.110000,7.385510,7.700000],[6.120000,7.381531,8.120000],[6.150000,7.397347,7.970000],[6.150000,7.307857,7.900000],[6.230000,7.412653,7.960000],[6.200000,7.469898,8.000000],[6.180000,7.488469,7.960000],[6.400000,7.537449,7.950000],[6.600000,7.762143,8.370000],[6.710000,7.909490,8.530000],[6.750000,7.948878,8.250000],[7.350000,8.599592,9.310000],[8.070000,9.269796,9.770000],[8.860000,9.974082,10.850000],[9.410000,10.407551,11.400000],[10.460000,11.433163,12.520000],[11.430000,12.443367,13.710000],[12.010000,12.978469,14.130000],[12.350000,13.330408,14.270000],[13.610000,14.461837,15.500000],[15.410000,16.261429,17.460000],[16.750000,17.566429,18.790000]]}
{"type":"builtin_avx512_pdep", "density":"0.300000", "timings":[[12.000000,12.238776,14.000000],[12.020000,12.240306,13.900000],[12.040000,12.266020,14.140000],[12.020000,12.239490,13.980000],[12.020000,12.264388,14.140000],[12.010000,12.211939,13.950000],[12.030000,12.256633,14.130000],[12.020000,12.239898,14.100000],[12.050000,12.221939,13.870000],[12.050000,12.267755,14.170000],[12.090000,12.293571,14.020000],[12.100000,12.214898,13.990000],[12.100000,12.258571,13.980000],[12.100000,12.298673,13.700000],[12.200000,12.343878,14.010000],[12.200000,12.352959,14.060000],[12.200000,12.326020,14.190000],[12.200000,12.338469,13.700000],[12.400000,12.570714,13.990000],[12.700000,12.890612,14.590000],[13.000000,13.269388,14.980000],[13.500000,13.746020,15.380000],[16.730000,17.027041,19.000000],[18.070000,18.344898,19.640000],[18.760000,18.997959,19.930000]]}
{"type":"avx2_avx512_pdep", "density":"0.300000", "timings":[[4.261429,4.400000,5.350000],[4.400000,4.532245,5.650000],[4.400000,4.507857,5.680000],[4.400000,4.557245,6.210000],[4.400000,4.525612,5.720000],[4.550000,4.645306,6.340000],[4.420000,4.555306,6.000000],[4.450000,4.575612,5.930000],[4.430000,4.577551,6.080000],[4.430000,4.605102,6.160000],[4.770000,4.900204,6.330000],[5.060000,5.200510,6.600000],[5.220000,5.339286,6.600000],[5.390000,5.512959,7.120000],[5.840000,5.958163,7.420000],[6.360000,6.593980,8.290000],[7.220000,7.337041,8.890000],[8.080000,8.213673,9.930000],[9.250000,9.417041,10.920000],[10.300000,10.447041,12.110000],[11.000000,11.193878,12.740000],[11.960000,12.122347,13.870000],[13.400000,13.569184,15.110000],[15.300000,15.509490,17.380000],[17.000000,17.111224,18.770000]]}


==> results_and/kanda/results_release.select512.txt <==
{"type":"broadword_loop_sdsl", "density":"0.300000", "timings":[[21.810000,23.228980,25.420000],[22.300000,23.783673,26.300000],[22.500000,23.880000,26.570000],[22.600000,24.006429,26.530000],[22.600000,23.989388,26.350000],[22.700000,24.209796,26.680000],[22.600000,24.155306,27.040000],[22.600000,24.163061,26.400000],[22.710000,24.230612,26.710000],[23.010000,24.749592,26.880000],[23.410000,25.134898,27.280000],[23.700000,25.215000,27.810000],[23.910000,25.299388,27.850000],[24.920000,26.453469,28.800000],[26.140000,27.690918,29.870000],[28.500000,30.147551,32.800000],[30.730000,32.578776,35.220000],[34.180000,35.795000,38.900000],[37.170000,38.590000,41.520000],[39.380000,40.751939,43.640000],[41.530000,42.594490,45.840000],[45.370000,46.273469,48.840000],[50.000000,50.992959,54.200000],[54.250000,55.290408,58.810000]]}
{"type":"broadword_loop_succinct", "density":"0.300000", "timings":[[13.070000,13.101735,15.530000],[13.100000,13.213980,15.720000],[13.230000,13.390714,15.680000],[13.260000,13.292959,15.830000],[13.140000,13.278571,16.160000],[13.210000,13.317347,15.620000],[13.140000,13.278469,15.910000],[13.190000,13.316735,15.640000],[13.170000,13.345408,15.890000],[13.420000,13.549286,16.130000],[13.800000,13.979184,16.500000],[14.010000,14.334184,17.100000],[14.180000,14.515000,17.220000],[15.000000,15.572347,18.370000],[16.190000,16.768163,19.850000],[18.410000,19.246224,22.680000],[20.720000,21.725816,25.280000],[23.980000,24.920000,28.920000],[26.790000,27.634286,31.170000],[29.030000,29.728878,33.830000],[31.060000,31.924082,35.770000],[34.980000,35.774082,39.320000],[39.450000,39.885918,44.320000],[43.650000,44.326429,49.050000]]}
{"type":"builtin_loop_sdsl", "density":"0.300000", "timings":[[10.162143,10.210000,11.730000],[10.251429,10.340000,11.850000],[10.326531,10.410000,11.860000],[10.207857,10.410000,11.860000],[10.209286,10.310000,12.170000],[10.209082,10.330000,12.220000],[10.195306,10.310000,12.190000],[10.214184,10.360000,12.080000],[10.261122,10.410000,11.950000],[10.830000,10.848776,12.260000],[11.310000,11.427347,13.040000],[11.600000,11.754796,12.960000],[11.860000,12.025612,13.460000],[13.000000,13.464592,14.520000],[14.510000,14.900510,16.540000],[15.930000,16.274490,17.980000],[17.410000,17.537449,19.900000],[19.391327,19.460000,21.330000],[20.957347,21.230000,23.220000],[22.021531,22.360000,23.880000],[22.858878,23.200000,25.120000],[24.995816,25.330000,27.010000],[27.583776,27.820000,29.270000],[29.906531,29.930000,31.880000]]}
{"type":"builtin_loop_succinct", "density":"0.300000", "timings":[[8.910000,8.993673,10.820000],[8.990000,9.131429,11.030000],[9.070000,9.185204,11.340000],[9.020000,9.162143,11.090000],[9.010000,9.122653,11.030000],[9.010000,9.141020,11.140000],[8.980000,9.105816,11.260000],[9.020000,9.084286,11.290000],[9.000000,9.122347,11.470000],[9.380000,9.477857,11.370000],[9.660000,9.934184,12.000000],[9.900000,10.164490,11.880000],[10.200000,10.392041,12.350000],[11.160000,11.167143,13.140000],[12.340000,12.400000,14.350000],[14.149082,14.300000,16.480000],[15.763673,16.000000,17.710000],[17.482041,17.820000,20.150000],[19.156122,19.490000,22.000000],[20.273061,20.510000,22.970000],[21.218061,21.400000,24.450000],[23.429898,23.540000,26.500000],[26.080000,26.094592,29.190000],[28.030000,28.342857,31.170000]]}
{"type":"builtin_loop_pdep", "density":"0.300000", "timings":[[7.300000,8.029388,8.620000],[7.450000,8.203878,8.810000],[7.490000,8.214286,9.320000],[7.500000,8.194592,9.020000],[7.420000,8.188061,8.860000],[7.460000,8.158673,8.770000],[7.400000,8.154898,8.770000],[7.490000,8.218163,8.810000],[7.410000,8.176837,8.960000],[7.710000,8.550102,8.960000],[8.000000,8.903878,9.240000],[8.100000,9.084388,9.310000],[8.250000,9.268776,9.400000],[9.040000,10.162347,10.620000],[10.010000,10.927245,11.610000],[11.730000,12.635612,13.420000],[12.900000,13.808265,14.010000],[14.100000,15.075918,15.600000],[15.160000,15.997245,16.890000],[15.830000,16.607143,17.810000],[16.480000,17.065816,17.990000],[18.000000,18.700306,20.110000],[19.990000,20.685000,22.660000],[21.450000,22.346633,23.530000]]}
{"type":"builtin_avx512_pdep", "density":"0.300000", "timings":[[18.170000,18.374898,19.960000],[18.140000,18.339184,20.150000],[18.120000,18.330510,19.940000],[18.130000,18.352551,20.310000],[18.220000,18.466735,20.120000],[18.230000,18.416122,20.240000],[18.230000,18.378265,20.140000],[18.240000,18.382041,20.270000],[18.220000,18.497449,20.130000],[18.240000,18.555000,20.640000],[18.360000,18.560000,20.730000],[18.430000,18.664592,20.710000],[18.500000,18.678265,20.850000],[18.620000,18.865510,21.110000],[18.700000,18.913878,21.180000],[18.640000,18.980816,21.080000],[18.620000,18.741020,21.270000],[19.100000,19.326735,21.720000],[20.000000,20.172449,22.400000],[20.570000,20.752755,22.880000],[21.080000,21.329184,23.350000],[22.800000,22.962551,25.250000],[28.340000,28.695816,31.220000],[28.430000,28.726531,31.190000]]}
{"type":"avx512_avx512_pdep", "density":"0.300000", "timings":[[7.240714,7.700000,8.670000],[7.229592,7.700000,8.630000],[7.238265,7.700000,8.930000],[7.326327,7.700000,8.840000],[7.431531,7.700000,9.170000],[7.411633,7.700000,9.190000],[7.388163,7.700000,9.150000],[7.418469,7.700000,9.050000],[7.438163,7.700000,9.350000],[7.700000,7.736633,9.240000],[7.870000,7.987143,9.630000],[7.980000,8.265102,9.900000],[8.100000,8.286020,10.160000],[9.280000,9.557551,11.590000],[9.940000,10.107755,12.080000],[11.880000,12.135102,13.990000],[13.590000,13.898367,15.890000],[15.300000,15.577041,17.910000],[16.740000,16.966633,19.190000],[17.520000,17.775714,20.010000],[18.200000,18.474082,20.340000],[20.150000,20.564286,22.570000],[23.490000,23.764082,26.130000],[25.260000,25.548878,27.960000]]}


==> results_and/kanda/results_release.select64.txt <==
{"type":"sse4_sdsl", "density":"0.300000", "timings":[[2.910000,3.072347,4.460000],[2.930000,3.174388,4.580000],[2.900000,3.169898,4.570000],[2.920000,3.162347,4.610000],[2.940000,3.184082,4.600000],[2.910000,3.175918,4.630000],[2.930000,3.139184,4.510000],[2.940000,3.158571,4.630000],[2.930000,3.188265,4.600000],[3.000000,3.176327,4.580000],[3.130000,3.351939,4.800000],[3.300000,3.502041,4.860000],[3.330000,3.557449,5.060000],[3.410000,3.684796,5.210000],[3.760000,3.982347,5.460000],[4.280000,4.491837,5.800000],[4.300000,4.491020,6.160000],[4.430000,4.684388,6.130000],[5.050000,5.273469,6.670000],[5.520000,5.762041,7.450000],[6.000000,6.199898,8.120000],[6.700000,6.911735,8.780000],[8.110000,8.316837,10.410000],[9.880000,10.044796,12.210000],[11.630000,11.888571,13.970000]]}
{"type":"sse4_succinct", "density":"0.300000", "timings":[[2.700000,2.848061,4.270000],[2.700000,2.867653,4.450000],[2.700000,2.865306,4.480000],[2.700000,2.896735,4.490000],[2.700000,2.895816,4.440000],[2.700000,2.877347,4.500000],[2.700000,2.891122,4.450000],[2.700000,2.893673,4.440000],[2.700000,2.890102,4.460000],[2.700000,2.933776,4.470000],[2.900000,3.093776,4.580000],[3.000000,3.247551,4.690000],[3.100000,3.314184,4.850000],[3.200000,3.417041,4.920000],[3.500000,3.675918,5.350000],[3.970000,4.181531,5.790000],[4.000000,4.231327,5.900000],[4.300000,4.475714,6.070000],[4.920000,5.051837,6.920000],[5.400000,5.634898,7.300000],[5.910000,6.166429,8.010000],[6.400000,6.598367,8.520000],[7.700000,7.891224,9.900000],[9.420000,9.654082,11.640000],[11.200000,11.431327,13.540000]]}
{"type":"pdep", "density":"0.300000", "timings":[[0.520000,0.700408,0.740000],[0.510000,0.700408,0.720000],[0.510000,0.700000,0.720000],[0.510000,0.700204,0.740000],[0.530000,0.700408,0.740000],[0.530000,0.700204,0.720000],[0.580000,0.700000,0.700204],[0.530000,0.700000,0.740000],[0.600000,0.701224,0.740000],[0.600000,0.701020,0.720000],[0.600000,0.700000,0.720000],[0.600000,0.701020,0.800000],[0.700000,0.700000,0.720000],[0.700000,0.700000,0.700000],[0.900000,0.900000,0.950000],[1.090000,1.116224,2.110000],[1.080000,1.112551,2.120000],[1.270000,1.318163,2.620000],[1.420000,1.520306,2.930000],[2.300000,2.476122,3.890000],[3.000000,3.200204,4.630000],[3.490000,3.683163,5.190000],[4.400000,4.671122,6.340000],[5.860000,6.108776,7.760000],[7.600000,7.827653,9.770000]]}

==> results_and/mutable_bitmap.final_flip.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[3.100000,3.218571,4.730000],[3.100000,3.227551,4.400000],[4.900000,5.148265,6.630000],[3.100000,3.271633,4.630000],[2.890000,3.065000,4.440000],[2.990000,3.086837,4.380000],[3.300000,3.476531,4.910000],[4.820000,5.059694,6.660000],[4.900000,5.078673,6.690000],[5.260000,5.488980,7.120000],[5.680000,5.886633,7.560000],[5.820000,6.059490,7.720000],[6.140000,6.351327,8.000000],[6.660000,6.940510,8.610000],[7.750000,7.961020,9.690000],[12.480000,12.667857,14.680000],[14.930000,15.210612,17.100000],[18.400000,18.647041,20.850000],[21.810000,22.097449,24.300000],[24.790000,25.066122,27.180000],[31.490000,31.808061,34.310000],[34.810000,35.365102,37.920000], [36.91000,37.291030,39.627444],[40.964444,41.360011,43.740000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[2.970000,3.153878,4.590000],[3.200000,3.399592,4.840000],[3.000000,3.217143,4.750000],[4.000000,4.150000,5.670000],[3.000000,3.164490,4.680000],[3.000000,3.199286,4.690000],[4.400000,4.571633,6.190000],[3.850000,4.087959,5.600000],[3.400000,3.558367,5.100000],[5.470000,5.721327,7.330000],[5.400000,5.576531,7.200000],[5.540000,5.788163,7.380000],[5.700000,5.929286,7.560000],[6.200000,6.387449,8.050000],[6.700000,6.935714,8.650000],[7.360000,7.576224,9.420000],[8.360000,8.497755,10.300000],[14.780000,15.113469,17.200000],[18.300000,18.733061,20.840000],[22.510000,22.983673,25.360000],[26.500000,27.059286,29.530000],[30.990000,31.369694,33.990000],[34.090000,34.411429,37.270000],[38.810000,39.152041,41.590000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[2.970000,3.102041,4.240000],[3.200000,3.274796,4.290000],[3.000000,3.148980,4.170000],[3.550000,3.770204,4.920000],[2.960000,3.086531,4.360000],[3.100000,3.189184,4.260000],[3.100000,3.191531,4.310000],[4.800000,4.873163,6.000000],[3.520000,3.659082,4.760000],[3.390000,3.474796,4.470000],[5.580000,5.729184,7.100000],[5.640000,5.879592,7.450000],[5.870000,6.047245,7.720000],[6.260000,6.541327,7.900000],[6.660000,6.872245,8.510000],[8.030000,8.453878,10.170000],[7.660000,7.884082,9.480000],[9.640000,9.830408,11.510000],[16.390000,16.770408,18.770000],[21.020000,21.346735,23.380000],[21.660000,21.949694,24.070000],[27.100000,27.378469,29.600000],[31.750000,31.974898,33.950000],[36.900000,37.194592,39.410000]]}


==> results_and/mutable_bitmap.final_rank.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[1.500000,1.625306,2.890000],[1.400000,1.569694,2.940000],[1.400000,1.525714,2.450000],[1.400000,1.500306,2.800000],[1.600000,1.773265,2.820000],[1.420000,1.511633,2.320000],[1.400000,1.511429,2.890000],[2.000000,2.178980,3.550000],[2.000000,2.138367,3.410000],[2.000000,2.149592,3.320000],[2.700000,2.816837,4.260000],[2.700000,2.855612,3.800000],[2.700000,2.861327,4.240000],[2.800000,2.943571,4.480000],[3.300000,3.456327,4.980000],[5.600000,5.797755,7.430000],[6.600000,6.726122,8.450000],[7.500000,7.697143,9.510000],[8.400000,8.571224,10.080000],[9.000000,9.360000,10.660000],[10.300000,10.527041,12.350000],[12.700000,12.963571,14.900000],[15.098711,15.3777,16.380010],[16.40230,16.66900,18.28100]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"succinct_rank9", "density":"0.300000", "timings":[[2.900000,3.101633,4.670000],[3.100000,3.283673,4.810000],[2.700000,2.900408,4.410000],[2.900000,3.089082,4.530000],[3.100000,3.314898,4.810000],[3.100000,3.320000,4.810000],[2.900000,3.081837,4.570000],[2.700000,2.933367,4.360000],[2.900000,3.085510,4.480000],[2.800000,2.950714,4.430000],[2.920000,3.063776,4.650000],[3.000000,3.205714,4.640000],[3.100000,3.310918,4.790000],[3.200000,3.430408,4.890000],[3.500000,3.726020,5.260000],[4.500000,4.668878,6.320000],[5.500000,5.690918,7.340000],[6.400000,6.570102,8.350000],[7.200000,7.433571,9.300000],[7.900000,8.141633,9.970000],[8.380000,8.571122,10.350000],[9.000000,9.257551,11.010000],[10.700000,10.858878,12.720000],[13.300000,13.531020,15.700000],[16.400000,16.628061,18.870000]]}
{"type":"poppy", "density":"0.300000", "timings":[[6.110000,6.414286,8.210000],[7.710000,8.029592,9.900000],[10.160000,10.384388,12.370000],[10.300000,10.522653,12.520000],[10.700000,10.928673,12.940000],[10.700000,10.981939,12.970000],[10.300000,10.626327,12.790000],[10.900000,11.135408,13.300000],[10.460000,10.861939,12.880000],[10.840000,11.129184,13.010000],[10.450000,10.715204,12.750000],[10.900000,11.232245,13.260000],[10.700000,11.022857,13.080000],[10.410000,10.782347,12.710000],[10.690000,11.002347,12.980000],[10.730000,11.025816,13.040000],[10.900000,11.236429,13.400000],[11.500000,11.865816,13.790000],[11.860000,12.064796,14.430000],[12.400000,12.702551,14.920000],[12.700000,12.949490,14.980000],[12.800000,13.036122,15.200000],[14.600000,14.928980,16.740000],[16.110000,16.341122,18.480000],[17.300000,17.560510,19.480000]]}
{"type":"sdsl_il", "density":"0.300000", "timings":[[5.500000,5.762041,7.470000],[6.000000,6.269184,7.860000],[6.000000,6.232959,7.970000],[6.700000,6.898265,8.650000],[6.700000,6.957653,8.800000],[6.700000,6.963163,8.760000],[6.800000,7.104490,8.860000],[6.000000,6.276122,7.940000],[6.700000,6.904184,8.620000],[6.800000,7.111837,8.970000],[6.000000,6.325408,7.960000],[6.090000,6.333367,8.110000],[6.100000,6.306939,8.030000],[7.020000,7.277143,9.120000],[6.510000,6.770918,8.510000],[6.700000,6.965612,8.720000],[6.820000,7.075918,8.880000],[7.000000,7.267143,9.080000],[7.300000,7.506735,9.350000],[7.560000,7.767653,9.630000],[8.000000,8.199286,10.050000],[8.650000,8.879796,10.630000],[9.700000,9.930306,11.620000],[10.700000,10.968469,12.920000],[11.890000,12.072857,13.830000]]}
{"type":"sdsl_rank9", "density":"0.300000", "timings":[[2.010000,2.150408,3.070000],[2.020000,2.180612,3.740000],[2.300000,2.445918,3.820000],[2.000000,2.155204,3.460000],[2.010000,2.160306,3.420000],[2.020000,2.178571,3.650000],[2.000000,2.175204,3.600000],[2.000000,2.154796,3.550000],[2.000000,2.188469,3.560000],[2.010000,2.155306,3.600000],[2.100000,2.264286,3.720000],[2.200000,2.337755,3.770000],[2.200000,2.406837,3.870000],[2.400000,2.632857,4.070000],[2.600000,2.806327,4.240000],[3.290000,3.443061,5.020000],[4.600000,4.805816,6.450000],[5.200000,5.327653,6.880000],[5.900000,6.064286,7.730000],[6.530000,6.786020,8.500000],[7.100000,7.326020,9.010000],[7.900000,8.071633,9.950000],[9.560000,9.770000,11.480000],[12.500000,12.808367,14.850000],[16.300000,16.463673,18.800000]]}
{"type":"sdsl_rank9_bis", "density":"0.300000", "timings":[[9.240000,9.518469,11.260000],[10.620000,10.872449,12.860000],[10.600000,10.823367,12.790000],[8.700000,8.970306,10.790000],[10.500000,10.810612,12.790000],[8.600000,8.864694,10.720000],[8.710000,8.982551,10.730000],[10.550000,10.775408,12.760000],[8.600000,8.834490,10.710000],[10.500000,10.765612,12.940000],[8.640000,8.970918,10.670000],[10.530000,10.790000,12.840000],[8.900000,9.102959,11.020000],[9.000000,9.231633,11.080000],[10.620000,10.906224,12.880000],[10.900000,11.124898,13.150000],[11.290000,11.495102,13.480000],[11.710000,12.012245,13.730000],[11.800000,12.026531,13.890000],[12.500000,12.653878,14.520000],[12.800000,13.090510,15.190000],[13.500000,13.831122,15.760000],[15.700000,16.014490,18.200000],[17.300000,17.540714,19.620000],[18.600000,18.930510,20.960000]]}

==> results_and/mutable_bitmap.final_select.txt <==
{"type":"mutable_bitmap_64<avx512::segment_tree>", "density":"0.300000", "timings":[[5.350000,5.471633,6.950000],[4.900000,5.038673,6.390000],[4.600000,4.775612,6.070000],[4.480000,4.618163,5.760000],[4.480000,4.562653,6.050000],[4.400000,4.530000,5.960000],[4.590000,4.746327,5.940000],[12.260000,12.573265,14.120000],[12.360000,12.361122,14.730000],[12.380000,12.605612,14.680000],[12.300000,12.506633,14.590000],[12.460000,12.832857,14.900000],[13.120000,13.391224,15.510000],[13.980000,14.232755,16.560000],[14.650000,14.978265,16.590000],[27.710000,28.077551,30.310000],[31.210000,31.626837,34.350000],[35.690000,36.290102,39.460000],[40.300000,41.037857,43.730000],[43.720000,44.574388,47.230000],[47.050000,47.876122,50.370000],[51.470000,52.076531,54.370000],[55.190400,56.177312,58.560000],[61.861100,63.108892,66.410000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"succinct_hinted", "density":"0.300000", "timings":[[9.700000,9.846224,11.660000],[9.700000,9.855204,11.760000],[12.900000,13.260714,14.900000],[13.470000,13.736633,15.740000],[14.500000,14.801429,16.700000],[15.600000,15.919898,17.800000],[14.800000,15.027041,16.810000],[14.500000,14.827449,16.760000],[14.300000,14.532653,16.810000],[14.300000,14.511837,16.890000],[14.400000,14.650918,16.900000],[14.900000,15.135408,17.400000],[15.900000,16.096633,18.680000],[17.000000,17.197041,19.630000],[19.500000,19.737857,22.450000],[20.400000,20.722143,23.740000],[24.700000,24.980000,28.140000],[32.800000,33.096020,36.700000],[41.400000,41.780204,45.020000],[50.020000,50.722857,53.860000],[57.200000,57.867347,61.270000],[62.810000,63.306939,67.260000],[67.320000,67.818980,72.100000],[72.100000,72.774388,76.650000],[78.000000,78.325510,82.530000]]}
{"type":"succinct_darray", "density":"0.300000", "timings":[[8.300000,8.578061,10.640000],[8.310000,8.666633,10.520000],[8.200000,8.451429,10.380000],[8.010000,8.285918,10.140000],[8.000000,8.178061,10.170000],[7.900000,8.152143,10.040000],[8.400000,8.627143,10.600000],[8.000000,8.249796,10.150000],[8.120000,8.440102,10.500000],[8.130000,8.394796,10.310000],[8.600000,8.967755,10.780000],[8.810000,9.120612,10.900000],[9.200000,9.417143,11.240000],[10.200000,10.411224,12.410000],[11.100000,11.379388,13.410000],[12.000000,12.264694,14.290000],[14.620000,15.049082,17.380000],[18.490000,18.825918,21.410000],[23.560000,23.850000,26.600000],[27.080000,27.440612,29.370000],[29.760000,30.052755,32.370000],[32.130000,32.573265,35.610000],[35.000000,35.445204,38.280000],[38.940000,39.226020,42.060000],[42.280000,42.642449,45.560000]]}
{"type":"poppy", "density":"0.300000", "timings":[[13.590000,13.889082,16.210000],[16.000000,16.449388,18.860000],[19.370000,19.680408,22.560000],[22.070000,22.602653,25.450000],[25.600000,26.230816,29.590000],[27.570000,28.014592,31.450000],[29.300000,29.852245,33.220000],[31.140000,31.889796,35.140000],[30.660000,31.113469,34.670000],[31.390000,31.970510,34.970000],[31.500000,32.022653,36.030000],[32.950000,33.463265,37.530000],[33.220000,33.689286,37.690000],[34.050000,34.464694,38.190000],[35.590000,36.175408,39.460000],[38.300000,38.796735,43.190000],[43.190000,43.838367,48.770000],[53.770000,54.557449,58.610000],[49.600000,50.487347,54.630000],[53.390000,54.414898,59.140000],[57.380000,58.549898,62.680000],[62.080000,63.193163,67.570000],[102.720000,104.402041,108.770000],[73.720000,74.903265,78.630000],[77.000000,78.302959,82.800000]]}
{"type":"sdsl_mcl", "density":"0.300000", "timings":[[14.280000,14.560918,17.080000],[13.900000,14.293163,16.600000],[14.070000,14.343367,16.580000],[14.780000,15.070918,17.230000],[14.000000,14.307449,16.690000],[14.790000,15.029490,17.350000],[14.800000,15.096020,17.410000],[15.670000,15.901224,18.460000],[16.320000,16.623673,19.060000],[15.700000,15.975816,18.470000],[18.000000,18.257755,21.040000],[18.700000,19.116429,21.700000],[19.920000,20.280816,23.210000],[20.000000,20.278878,23.220000],[21.900000,22.517245,25.310000],[22.180000,22.731327,25.630000],[25.580000,26.065918,29.320000],[29.380000,29.982857,33.020000],[35.570000,36.269082,39.350000],[40.450000,41.402041,44.650000],[44.120000,44.830000,48.540000],[48.420000,49.005408,52.620000],[52.620000,53.355816,56.910000],[50.390000,51.482653,54.800000],[59.460000,60.501122,64.710000]]}
{"type":"sdsl_il", "density":"0.300000", "timings":[[12.990000,13.202653,15.430000],[15.630000,15.892347,18.490000],[19.550000,19.976939,22.730000],[22.400000,22.814694,25.760000],[25.420000,25.851429,29.370000],[29.220000,29.938878,33.320000],[33.060000,33.920000,37.490000],[37.550000,38.383367,42.590000],[40.790000,41.712143,46.350000],[46.990000,47.880204,53.040000],[51.860000,52.897347,57.780000],[57.970000,58.703469,65.270000],[63.370000,63.920102,71.370000],[69.040000,69.755510,76.740000],[73.290000,73.968469,80.750000],[82.650000,84.385918,91.540000],[101.390000,103.508367,110.290000],[124.390000,125.660816,134.220000],[146.970000,148.217143,155.880000],[171.390000,173.960918,183.400000],[200.690000,202.708367,210.790000],[225.530000,228.780204,236.400000],[269.400000,271.567245,279.040000],[317.140000,319.657755,328.530000],[414.900000,420.107449,428.940000]]}

==> results_and/mutable_bitmap.flip.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.340000,2.552449,3.860000],[2.600000,2.729388,4.170000],[2.600000,2.767959,4.230000],[3.140000,3.340102,4.680000],[2.370000,2.537347,4.010000],[2.410000,2.619592,4.010000],[2.600000,2.784592,4.290000],[4.000000,4.182245,5.800000],[4.000000,4.234082,5.870000],[4.270000,4.444796,6.000000],[4.550000,4.758163,6.350000],[4.800000,4.986429,6.510000],[4.880000,5.110306,6.670000],[7.160000,7.357449,9.190000],[7.800000,8.114388,9.880000],[9.080000,9.350306,11.360000],[10.460000,10.685918,12.860000],[14.670000,14.955714,17.200000],[17.000000,17.295612,19.450000],[20.300000,20.614796,22.920000],[22.200000,22.554796,25.100000],[26.000000,26.332347,29.060000],[30.360000,30.621020,33.070000],[36.210000,36.570000,38.660000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.970000,3.153878,4.590000],[3.200000,3.399592,4.840000],[3.000000,3.217143,4.750000],[4.000000,4.150000,5.670000],[3.000000,3.164490,4.680000],[3.000000,3.199286,4.690000],[4.400000,4.571633,6.190000],[3.850000,4.087959,5.600000],[3.400000,3.558367,5.100000],[5.470000,5.721327,7.330000],[5.400000,5.576531,7.200000],[5.540000,5.788163,7.380000],[5.700000,5.929286,7.560000],[6.200000,6.387449,8.050000],[6.700000,6.935714,8.650000],[7.360000,7.576224,9.420000],[8.360000,8.497755,10.300000],[14.780000,15.113469,17.200000],[18.300000,18.733061,20.840000],[22.510000,22.983673,25.360000],[26.500000,27.059286,29.530000],[30.990000,31.369694,33.990000],[34.090000,34.411429,37.270000],[38.810000,39.152041,41.590000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.600000,2.795102,4.110000],[2.600000,2.781735,4.190000],[2.600000,2.758163,4.190000],[3.190000,3.379694,4.840000],[2.600000,2.799694,4.120000],[2.400000,2.575816,3.870000],[2.400000,2.579694,3.970000],[3.970000,4.234082,5.680000],[4.000000,4.219796,5.760000],[4.200000,4.487857,5.750000],[4.530000,4.775102,6.190000],[4.730000,4.921837,6.550000],[4.950000,5.122755,6.570000],[7.140000,7.389388,9.140000],[7.670000,7.975918,9.700000],[8.510000,8.793163,10.740000],[11.160000,11.447041,13.510000],[14.300000,14.546224,16.740000],[17.100000,17.351735,19.470000],[21.560000,21.927347,24.510000],[24.970000,25.337551,27.860000],[28.290000,28.689796,31.240000],[29.400000,29.655510,32.120000],[34.170000,34.546633,37.500000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[3.000000,3.164388,4.610000],[3.200000,3.367245,4.830000],[3.020000,3.190000,4.590000],[3.300000,3.477857,4.970000],[3.000000,3.197959,4.610000],[2.980000,3.204490,4.610000],[4.420000,4.576939,6.120000],[3.600000,3.787449,5.280000],[3.400000,3.634184,5.110000],[5.190000,5.425510,7.000000],[5.540000,5.806531,7.420000],[5.730000,5.970102,7.580000],[5.910000,6.173163,7.710000],[6.450000,6.792959,8.460000],[7.010000,7.287143,8.970000],[7.330000,7.602143,9.460000],[8.760000,9.065714,11.050000],[15.900000,16.245510,18.420000],[18.200000,18.493776,21.200000],[20.350000,20.696633,22.780000],[24.200000,24.528469,26.680000],[30.510000,30.789184,33.140000],[34.600000,35.140510,37.830000],[37.390000,37.744388,40.250000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.400000,2.521939,3.490000],[2.360000,2.493163,3.600000],[2.500000,2.625816,3.800000],[2.400000,2.551020,3.950000],[2.400000,2.521633,3.590000],[2.450000,2.539184,3.600000],[2.400000,2.525408,3.540000],[2.500000,2.612857,3.750000],[4.000000,4.123469,5.420000],[4.220000,4.409490,5.620000],[4.500000,4.670714,5.790000],[4.640000,4.856939,6.160000],[4.710000,4.914082,5.980000],[5.130000,5.360408,6.580000],[8.230000,8.430510,10.010000],[7.770000,8.041020,9.310000],[9.080000,9.327755,10.890000],[11.800000,11.968776,13.900000],[15.150000,15.366633,17.330000],[17.480000,17.650306,19.510000],[21.000000,21.228061,23.450000],[25.200000,25.462959,27.180000],[29.370000,29.611735,31.380000],[32.190000,32.440612,34.580000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.700000,4.792653,6.190000],[3.170000,3.312245,4.310000],[2.980000,3.109388,4.380000],[3.300000,3.407347,4.500000],[4.480000,4.612653,5.840000],[3.300000,3.407347,4.490000],[3.300000,3.376224,4.670000],[4.300000,4.408980,5.630000],[3.500000,3.596531,4.680000],[3.580000,3.725510,4.890000],[5.340000,5.441837,6.510000],[5.540000,5.656020,6.970000],[6.540000,6.616531,8.020000],[6.000000,6.155306,7.430000],[6.580000,6.692245,7.980000],[6.820000,6.986020,8.020000],[7.860000,7.979082,9.660000],[9.500000,9.615306,11.020000],[17.020000,17.204184,18.720000],[21.220000,21.510000,23.810000],[23.920000,24.194592,26.020000],[29.900000,30.238571,32.440000],[39.790000,40.194490,42.510000],[36.400000,36.744490,39.480000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.600000,2.749694,3.820000],[2.600000,2.732347,3.840000],[2.600000,2.706327,3.750000],[2.400000,2.500204,3.690000],[2.600000,2.705306,3.830000],[2.460000,2.542347,3.590000],[2.400000,2.481735,3.500000],[2.600000,2.717551,3.730000],[4.100000,4.258163,5.520000],[4.250000,4.385714,5.670000],[4.600000,4.827755,6.110000],[4.550000,4.713367,6.010000],[4.740000,4.893265,6.160000],[5.250000,5.407449,6.530000],[7.560000,7.761837,9.170000],[7.840000,8.045000,9.750000],[8.740000,8.952041,11.030000],[11.600000,11.814796,13.840000],[15.200000,15.430408,17.270000],[17.700000,17.858673,19.680000],[35.400000,35.698776,37.880000],[26.940000,27.179388,29.360000],[31.100000,31.465204,33.790000],[32.600000,32.834184,34.730000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.970000,3.102041,4.240000],[3.200000,3.274796,4.290000],[3.000000,3.148980,4.170000],[3.550000,3.770204,4.920000],[2.960000,3.086531,4.360000],[3.100000,3.189184,4.260000],[3.100000,3.191531,4.310000],[4.800000,4.873163,6.000000],[3.520000,3.659082,4.760000],[3.390000,3.474796,4.470000],[5.580000,5.729184,7.100000],[5.640000,5.879592,7.450000],[5.870000,6.047245,7.720000],[6.260000,6.541327,7.900000],[6.660000,6.872245,8.510000],[8.030000,8.453878,10.170000],[7.660000,7.884082,9.480000],[9.640000,9.830408,11.510000],[16.390000,16.770408,18.770000],[21.020000,21.346735,23.380000],[21.660000,21.949694,24.070000],[27.100000,27.378469,29.600000],[31.750000,31.974898,33.950000],[36.900000,37.194592,39.410000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[2.420000,2.538776,3.750000],[2.360000,2.494388,3.790000],[2.400000,2.526939,3.730000],[2.400000,2.554694,3.770000],[2.400000,2.542041,3.860000],[2.400000,2.518776,3.530000],[2.440000,2.577449,3.800000],[4.830000,5.053265,6.580000],[4.000000,4.183571,5.530000],[4.400000,4.568163,5.990000],[4.600000,4.777857,6.130000],[4.680000,4.781429,5.970000],[4.940000,5.102041,6.450000],[7.150000,7.294694,8.680000],[7.530000,7.817041,9.080000],[8.440000,8.690102,10.030000],[10.560000,10.770000,12.710000],[14.240000,14.505204,16.380000],[17.110000,17.432245,19.700000],[22.200000,22.521429,24.830000],[24.170000,24.387551,26.420000],[29.880000,30.116122,31.950000],[30.260000,30.643673,33.230000],[33.010000,33.325000,35.340000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[3.100000,3.158061,4.500000],[3.300000,3.395102,4.510000],[3.300000,3.376020,4.510000],[3.300000,3.402143,4.550000],[3.000000,3.092755,4.280000],[3.300000,3.373061,4.520000],[4.400000,4.478980,5.710000],[3.500000,3.596122,4.630000],[3.490000,3.574592,4.710000],[5.190000,5.250408,6.380000],[5.380000,5.460102,6.700000],[5.900000,6.075408,7.210000],[5.880000,5.976837,7.210000],[6.260000,6.419286,7.630000],[6.660000,6.817041,8.140000],[7.080000,7.194490,8.450000],[8.530000,8.684694,9.850000],[14.890000,15.066633,16.850000],[18.400000,18.639490,20.160000],[22.100000,22.520816,24.630000],[26.520000,26.908673,29.120000],[33.210000,33.692959,36.020000],[34.400000,34.691633,36.450000],[37.430000,37.889490,40.420000]]}


==> results_and/mutable_bitmap.rank.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.100000,4.323469,5.800000],[3.020000,3.160306,4.490000],[2.600000,2.793163,4.240000],[2.420000,2.603163,3.640000],[2.320000,2.486735,3.940000],[2.300000,2.454592,3.810000],[2.200000,2.391939,3.850000],[2.900000,3.079082,4.500000],[3.300000,3.432551,5.010000],[3.300000,3.474184,4.940000],[3.200000,3.426020,4.900000],[3.380000,3.585306,4.780000],[3.480000,3.625612,4.930000],[4.990000,5.141020,6.620000],[6.130000,6.318980,7.890000],[7.610000,7.808878,9.360000],[8.990000,9.115306,10.640000],[10.460000,10.620612,12.230000],[11.600000,11.748163,13.280000],[13.910000,14.220612,16.270000],[15.900000,16.187041,18.200000],[17.970000,18.309898,20.440000],[19.700000,20.096837,21.920000],[21.800000,22.204082,24.550000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[4.100000,4.302755,5.980000],[3.000000,3.181735,4.690000],[2.500000,2.662959,4.060000],[2.400000,2.535102,4.020000],[2.300000,2.462959,3.880000],[2.380000,2.532755,3.920000],[2.200000,2.399694,3.830000],[2.200000,2.394592,3.880000],[2.200000,2.364898,3.880000],[3.500000,3.699388,5.270000],[3.190000,3.443061,4.900000],[3.300000,3.529796,5.060000],[3.600000,3.746429,5.340000],[3.800000,3.985612,5.520000],[4.600000,4.791939,6.450000],[5.410000,5.618469,7.210000],[6.600000,6.813571,8.540000],[10.000000,10.190408,11.870000],[11.110000,11.330306,13.060000],[11.700000,11.975714,13.690000],[13.080000,13.368673,15.220000],[15.690000,16.012449,18.060000],[17.750000,18.071327,20.010000],[19.830000,20.259388,22.370000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[7.000000,7.246224,9.040000],[6.420000,6.700000,8.440000],[5.830000,6.089694,7.740000],[5.700000,5.917041,7.620000],[5.400000,5.592653,7.260000],[5.450000,5.675714,7.200000],[5.060000,5.272959,6.850000],[6.400000,6.583163,8.310000],[6.100000,6.347143,8.010000],[6.400000,6.597143,8.320000],[6.000000,6.235612,7.800000],[6.000000,6.264286,7.910000],[5.540000,5.799694,7.390000],[6.490000,6.697755,8.380000],[7.600000,7.842347,9.630000],[7.400000,7.638367,9.430000],[8.840000,9.026429,10.810000],[9.940000,10.123163,11.810000],[11.000000,11.148878,13.030000],[13.500000,13.777857,15.490000],[15.030000,15.387755,17.400000],[17.450000,17.810000,19.920000],[19.220000,19.533469,21.740000],[20.720000,21.085918,23.200000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[7.260000,7.554184,9.330000],[6.300000,6.602143,8.260000],[5.810000,6.032245,7.790000],[5.260000,5.450306,7.090000],[5.110000,5.354286,6.990000],[5.480000,5.737449,7.290000],[5.480000,5.716224,7.390000],[5.030000,5.387959,6.910000],[5.400000,5.634286,7.230000],[6.300000,6.581327,8.270000],[5.300000,5.556327,7.160000],[5.200000,5.426939,7.040000],[5.400000,5.668061,7.280000],[5.400000,5.685408,7.290000],[6.500000,6.749694,8.500000],[6.770000,7.020102,8.780000],[6.650000,6.874592,8.510000],[9.700000,9.989694,11.820000],[10.400000,10.582653,12.490000],[11.000000,11.210000,13.000000],[12.000000,12.313163,14.170000],[14.400000,14.626224,16.790000],[16.600000,16.984694,18.960000],[18.020000,18.329490,20.420000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[2.960000,3.097041,4.210000],[5.010000,5.177653,6.570000],[4.000000,4.139898,5.910000],[3.580000,3.658061,4.690000],[3.580000,3.682245,4.830000],[3.350000,3.527449,4.580000],[3.400000,3.500918,4.750000],[3.330000,3.502041,4.720000],[3.970000,4.083980,5.190000],[4.200000,4.343673,5.420000],[4.490000,4.586327,5.790000],[4.690000,4.839286,6.010000],[4.900000,4.955102,6.210000],[5.400000,5.515612,6.940000],[7.580000,7.701735,8.970000],[9.500000,9.607143,10.970000],[10.640000,10.760306,12.230000],[12.070000,12.206531,13.510000],[13.500000,13.660306,15.070000],[14.500000,14.653673,16.010000],[18.600000,19.058469,21.120000],[22.090000,22.404184,24.670000],[24.820000,25.126224,26.700000],[26.500000,26.872041,29.010000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[3.000000,3.136735,4.480000],[5.100000,5.251020,6.480000],[4.000000,4.160204,5.760000],[3.590000,3.705510,4.770000],[3.500000,3.654592,4.780000],[3.480000,3.617041,4.810000],[3.390000,3.507959,4.970000],[3.370000,3.499286,4.820000],[3.370000,3.506122,4.700000],[3.500000,3.667143,5.020000],[4.500000,4.614694,5.980000],[4.640000,4.792347,5.930000],[4.840000,4.990000,6.370000],[5.400000,5.566327,6.750000],[6.460000,6.639082,8.330000],[7.720000,7.871224,9.050000],[9.090000,9.160714,10.430000],[10.760000,10.922449,12.340000],[13.300000,13.591633,14.840000],[14.230000,14.372755,15.880000],[15.500000,15.530204,17.130000],[18.050000,18.360714,19.890000],[20.300000,20.448469,22.600000],[22.790000,23.074388,25.170000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[6.500000,6.810102,8.490000],[8.390000,8.555408,10.210000],[7.490000,7.719796,9.390000],[6.900000,7.105510,8.710000],[6.600000,6.831735,8.270000],[6.400000,6.655408,8.120000],[6.400000,6.590816,8.240000],[6.600000,6.734898,8.150000],[7.080000,7.219184,8.630000],[7.110000,7.310510,8.960000],[7.000000,7.175918,8.630000],[8.000000,8.195204,9.920000],[7.010000,7.272245,8.860000],[8.050000,8.273265,10.070000],[9.400000,9.603367,11.510000],[9.550000,9.746020,11.270000],[9.400000,9.567959,11.490000],[10.900000,11.112959,12.940000],[11.900000,12.052143,13.870000],[12.400000,12.592857,14.330000],[17.000000,17.236837,19.120000],[19.710000,19.863265,21.360000],[22.100000,22.486327,24.510000],[23.750000,24.002041,25.470000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[6.480000,6.671224,7.800000],[8.630000,8.834286,10.280000],[7.500000,7.663776,8.990000],[6.900000,7.059184,8.430000],[6.600000,6.688571,7.800000],[6.530000,6.676020,8.050000],[6.510000,6.703571,8.170000],[6.400000,6.579592,8.000000],[6.370000,6.585612,7.770000],[6.400000,6.499490,7.890000],[7.000000,7.180408,8.600000],[6.900000,7.035816,8.380000],[7.000000,7.112653,8.590000],[6.930000,7.116122,8.660000],[7.190000,7.302245,8.580000],[7.400000,7.520306,9.010000],[7.740000,7.930204,9.240000],[8.710000,8.881327,10.250000],[11.400000,11.518163,12.730000],[11.900000,12.215000,13.920000],[12.930000,13.185918,15.020000],[15.200000,15.421837,17.270000],[17.400000,17.657755,19.570000],[18.720000,18.895510,20.510000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[4.100000,4.245816,5.890000],[3.000000,3.109796,4.130000],[2.460000,2.566020,3.650000],[2.380000,2.453061,3.480000],[2.300000,2.417041,3.260000],[2.290000,2.364796,3.290000],[2.200000,2.331735,3.350000],[3.300000,3.397347,4.650000],[3.300000,3.395714,4.470000],[3.300000,3.407857,4.480000],[3.300000,3.456429,4.570000],[3.290000,3.410408,4.600000],[3.500000,3.585918,4.800000],[4.890000,4.985102,6.200000],[5.770000,5.908980,7.160000],[7.220000,7.341122,8.730000],[8.710714,8.950000,9.990000],[10.490000,10.586735,11.900000],[11.600000,11.783980,12.990000],[14.000000,14.214286,15.970000],[15.580000,15.862755,17.640000],[18.000000,18.315612,20.130000],[19.700000,19.959490,21.720000],[21.750000,22.129898,23.980000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[4.100000,4.271837,5.730000],[3.000000,3.155816,4.480000],[2.600000,2.743673,3.890000],[2.370000,2.456837,3.790000],[2.300000,2.416020,3.310000],[2.290000,2.379592,3.390000],[2.200000,2.336122,3.510000],[2.200000,2.368265,3.420000],[2.200000,2.356633,3.560000],[3.300000,3.422347,4.750000],[3.300000,3.414694,4.570000],[3.300000,3.446429,4.670000],[3.400000,3.565918,4.730000],[3.700000,3.875204,5.010000],[4.200000,4.363265,5.680000],[5.500000,5.654082,6.960000],[6.410000,6.605000,8.270000],[9.940000,10.194694,11.790000],[11.100000,11.339082,12.830000],[11.700000,11.871837,13.590000],[12.990000,13.203469,14.580000],[15.460000,15.672653,17.240000],[17.750000,18.038367,19.770000],[19.700000,19.951327,21.380000]]}


==> results_and/mutable_bitmap.select.txt <==
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.180000,18.636020,21.310000],[17.000000,17.347143,19.750000],[15.820000,16.307857,18.660000],[17.660000,18.026531,21.070000],[18.200000,18.563367,21.410000],[18.000000,18.371531,21.180000],[17.760000,18.074796,20.870000],[31.430000,31.824388,35.960000],[31.520000,31.854592,36.100000],[34.440000,35.190102,38.570000],[34.010000,34.437347,38.220000],[35.200000,35.661327,39.580000],[35.860000,36.543673,39.840000],[52.850000,53.700714,58.870000],[54.640000,55.586429,60.710000],[61.390000,62.293980,68.990000],[65.750000,67.054796,73.340000],[74.150000,75.276224,81.050000],[84.130000,85.335102,91.300000],[114.030000,115.147143,122.070000],[123.780000,124.990000,131.710000],[136.700000,138.285204,145.990000],[149.880000,150.583878,158.160000],[162.260000,163.344898,170.790000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.460000,18.928265,21.310000],[16.610000,17.060000,19.340000],[15.990000,16.396122,18.600000],[15.440000,15.885204,18.090000],[14.940000,15.363367,17.380000],[14.780000,15.170204,17.300000],[15.510000,15.886020,18.210000],[14.870000,15.209490,17.190000],[15.500000,15.931837,18.110000],[27.300000,27.939184,30.820000],[28.910000,29.672653,32.840000],[29.450000,30.063061,33.390000],[29.580000,30.223878,33.140000],[31.130000,31.478776,35.530000],[32.750000,33.207245,37.360000],[34.710000,35.296327,38.670000],[39.770000,40.326939,44.310000],[62.770000,63.472449,69.560000],[69.150000,70.396020,75.490000],[74.210000,75.248673,80.510000],[79.700000,80.911429,86.120000],[85.760000,86.603469,91.870000],[90.370000,91.944694,96.810000],[96.120000,97.321224,102.050000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.600000,18.943571,21.600000],[16.770000,17.227959,19.640000],[16.110000,16.628878,18.900000],[18.310000,18.801122,21.390000],[18.480000,18.907755,21.540000],[18.220000,18.647143,21.410000],[18.110000,18.524184,21.250000],[30.900000,31.549796,35.540000],[30.910000,31.463878,35.650000],[34.180000,34.902551,38.550000],[34.760000,35.496429,38.910000],[35.360000,35.824184,39.340000],[35.800000,36.277245,39.900000],[51.730000,52.330102,57.400000],[54.360000,54.801122,60.240000],[58.620000,59.009388,65.610000],[65.880000,67.562551,73.490000],[74.050000,75.196327,80.970000],[85.440000,86.446531,92.710000],[124.040000,124.847347,131.210000],[136.770000,138.035612,144.670000],[147.230000,149.089388,156.300000],[150.190000,151.296633,158.100000],[160.800000,161.817041,168.530000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.120000,18.414898,20.890000],[16.240000,16.502959,18.870000],[15.640000,15.930204,18.280000],[15.140000,15.393571,17.520000],[15.420000,15.844898,18.050000],[15.740000,16.061939,18.310000],[15.650000,16.025204,18.310000],[14.700000,15.100306,17.210000],[15.130000,15.421939,17.630000],[28.570000,28.818878,32.150000],[29.100000,29.744082,32.830000],[29.600000,30.358980,33.340000],[30.480000,31.070408,34.080000],[32.330000,32.985714,36.480000],[33.000000,33.755000,37.220000],[35.470000,36.240408,39.770000],[39.840000,40.740204,44.610000],[63.580000,64.375918,70.200000],[68.560000,69.077653,74.920000],[73.980000,74.625204,79.800000],[79.870000,80.965000,85.210000],[85.970000,86.963367,91.190000],[90.470000,91.139592,95.590000],[95.620000,96.831020,101.900000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.180000,18.459490,20.310000],[20.630000,20.912959,23.230000],[19.750000,20.002755,21.840000],[19.170000,19.452959,21.640000],[20.710000,20.956939,23.210000],[20.330000,20.566429,22.220000],[20.190000,20.438980,22.220000],[20.380000,20.629184,22.710000],[35.150000,35.352653,38.610000],[34.950000,35.237449,38.580000],[37.680000,38.206531,41.470000],[38.140000,38.548163,42.140000],[39.090000,39.566837,43.150000],[41.220000,41.564592,45.240000],[59.150000,59.684796,64.470000],[62.260000,62.905204,67.800000],[69.340000,69.908265,74.900000],[76.030000,76.586224,81.320000],[86.560000,87.165306,92.100000],[95.780000,96.694796,102.180000],[125.260000,126.569796,133.530000],[137.530000,138.340918,145.530000],[150.140000,151.941429,158.570000],[159.860000,161.699184,168.240000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_unrolled,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.370000,18.695714,20.600000],[22.120000,22.449286,24.620000],[20.910000,21.175918,23.520000],[20.220000,20.537347,22.290000],[19.480000,19.766939,22.000000],[19.470000,19.857653,21.720000],[19.520000,19.804592,22.120000],[19.680000,19.966939,21.950000],[19.110000,19.458673,21.370000],[20.690000,21.059082,23.590000],[34.000000,34.707653,37.410000],[33.110000,33.550918,36.480000],[33.960000,34.613469,37.460000],[37.850000,38.341327,40.870000],[37.620000,38.001020,40.800000],[42.390000,42.770000,45.650000],[44.960000,45.449898,48.120000],[49.440000,50.199082,53.140000],[74.980000,75.914694,80.480000],[79.230000,80.300816,84.660000],[84.790000,85.542959,90.390000],[92.350000,93.104286,97.470000],[98.020000,99.131429,104.160000],[100.910000,101.996224,106.530000]]}
{"type":"mutable_bitmap_512<avx2::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.010000,18.352653,20.170000],[20.940000,21.167755,23.510000],[19.760000,20.160204,21.620000],[18.590000,18.965102,21.130000],[20.470000,20.857551,23.240000],[20.370000,20.819490,22.890000],[20.220000,20.596224,22.910000],[20.560000,20.977551,23.510000],[33.830000,34.740918,37.610000],[34.090000,34.725612,37.820000],[37.970000,38.593673,41.670000],[38.190000,38.809796,42.120000],[38.760000,39.175714,42.750000],[41.130000,41.841429,44.990000],[58.100000,58.638469,63.510000],[61.410000,62.086837,67.060000],[69.120000,69.890102,74.980000],[75.400000,76.497449,81.850000],[85.320000,86.095408,92.550000],[97.140000,98.551429,104.170000],[133.570000,134.231939,142.040000],[146.050000,147.009694,154.620000],[157.480000,158.260816,164.780000],[159.010000,159.827347,165.560000]]}
{"type":"mutable_bitmap_512<avx512::segment_tree,builtin_loop,builtin_loop_pdep>", "density":"0.300000", "timings":[[18.020000,18.299388,20.140000],[22.230000,22.737857,24.920000],[20.800000,21.095408,23.310000],[20.190000,20.679694,22.660000],[19.500000,19.953980,21.890000],[19.380000,19.780612,21.750000],[19.270000,19.660918,21.810000],[19.700000,20.103265,21.950000],[19.200000,19.667857,21.700000],[20.020000,20.478061,22.320000],[33.770000,34.413367,37.250000],[34.780000,35.136531,37.840000],[35.340000,35.828061,38.950000],[36.140000,36.577755,39.420000],[38.530000,38.855102,42.160000],[40.890000,41.223980,43.830000],[43.420000,43.834388,46.300000],[50.360000,50.774898,54.150000],[74.270000,75.270714,80.050000],[78.680000,79.607755,84.570000],[84.040000,84.915816,89.200000],[91.290000,91.944898,96.280000],[97.010000,98.183776,103.480000],[100.020000,101.576735,106.320000]]}
{"type":"mutable_bitmap_256<avx2::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[17.300000,17.623878,19.620000],[16.010000,16.245204,18.240000],[15.280000,15.452857,17.390000],[17.310000,17.552653,19.550000],[17.260000,17.474184,19.490000],[17.700000,17.862551,20.110000],[17.580000,17.775408,19.730000],[29.450000,29.958878,32.260000],[30.920000,31.230204,33.890000],[31.330000,31.756327,34.640000],[31.340000,31.640612,34.300000],[31.180000,31.538061,33.990000],[32.640000,34.023265,37.110000],[48.370000,49.025306,53.040000],[51.230000,52.441837,56.960000],[53.320000,54.508571,59.080000],[54.410000,55.991122,60.240000],[62.350000,63.110612,67.750000],[73.460000,74.041429,78.740000],[109.670000,110.204898,115.260000],[120.260000,121.050408,127.610000],[132.280000,133.626735,139.750000],[135.560000,136.926327,142.430000],[147.840000,149.126939,156.040000]]}
{"type":"mutable_bitmap_256<avx512::segment_tree,builtin_unrolled,avx2_avx512_pdep>", "density":"0.300000", "timings":[[16.070000,16.311429,17.910000],[14.120000,14.316429,16.010000],[12.800000,12.862653,14.460000],[12.120000,12.378265,13.710000],[12.000000,12.213061,13.750000],[11.900000,12.212653,13.760000],[11.780000,12.307653,14.140000],[11.400000,11.849490,13.740000],[11.800000,12.015306,13.720000],[21.850000,22.474694,24.660000],[22.400000,22.871633,24.880000],[22.580000,23.165918,25.150000],[23.060000,23.792143,26.090000],[24.150000,24.562551,26.800000],[25.650000,26.223571,28.890000],[27.890000,28.311122,30.430000],[31.080000,31.753163,34.490000],[45.400000,45.741122,48.870000],[50.400000,50.581939,53.950000],[55.190000,55.377551,58.580000],[62.140000,62.457347,65.620000],[68.900000,69.438061,72.460000],[73.710000,74.115306,77.460000],[78.880000,79.675510,82.950000]]}


==> results_and/results_release.flip.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "timings":[[2.670000,2.841224,4.260000],[2.680000,2.858061,4.330000],[2.680000,2.840714,4.280000],[2.610000,2.835714,4.240000],[2.680000,2.870306,4.240000],[2.660000,2.870510,4.320000],[2.700000,2.878469,4.280000],[2.680000,2.832245,4.360000],[5.250000,5.473265,7.220000],[4.460000,4.680306,6.190000],[4.760000,5.039286,6.610000],[4.870000,5.134898,6.660000],[5.020000,5.241122,6.990000],[5.130000,5.358776,6.940000],[7.430000,7.730204,9.500000],[7.940000,8.213571,10.110000],[8.440000,8.741327,10.590000],[10.180000,10.443571,12.540000],[14.140000,14.405612,16.690000],[17.000000,17.232959,19.320000],[20.630000,20.919082,23.180000],[22.810000,23.091122,25.490000],[27.700000,28.142653,30.650000],[30.730000,31.269592,33.840000],[32.190000,32.438265,35.670000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "timings":[[3.690000,3.829184,5.330000],[3.600000,3.854082,5.300000],[3.570000,3.746224,5.310000],[3.590000,3.790102,5.320000],[3.600000,3.742959,5.330000],[3.570000,3.758265,5.360000],[3.530000,3.758878,5.210000],[3.600000,3.754286,5.240000],[3.600000,3.809388,5.310000],[6.840000,7.084796,8.820000],[11.490000,11.792143,13.710000],[6.920000,7.254592,8.950000],[6.310000,6.640102,8.470000],[6.640000,6.953571,8.620000],[6.880000,7.226122,8.870000],[7.360000,7.788878,9.680000],[8.320000,8.602245,10.570000],[8.810000,9.111939,10.990000],[16.100000,16.501837,19.050000],[19.600000,19.966224,22.010000],[21.730000,22.032959,24.440000],[25.780000,26.022857,28.810000],[30.500000,30.907857,33.250000],[35.250000,35.913776,38.370000],[39.400000,39.936122,42.690000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.680000,2.869082,4.070000],[2.700000,2.866735,4.390000],[2.700000,2.893673,4.340000],[2.670000,2.871224,4.370000],[2.680000,2.881939,4.390000],[2.620000,2.804082,4.270000],[4.480000,4.644184,6.170000],[10.100000,10.325918,12.340000],[4.450000,4.667857,6.340000],[4.550000,4.734286,6.250000],[4.770000,5.057245,6.610000],[5.060000,5.228571,6.890000],[6.790000,6.998367,8.820000],[7.240000,7.470306,9.450000],[7.550000,7.861429,9.690000],[9.390000,9.534286,11.600000],[12.380000,12.598571,14.670000],[14.690000,14.984490,16.870000],[19.130000,19.626633,21.860000],[21.200000,21.445510,23.840000],[22.500000,22.860204,25.370000],[24.810000,25.240204,27.810000],[29.000000,29.309796,31.800000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[3.780000,3.933980,5.510000],[4.960000,5.114694,6.670000],[3.780000,3.935918,5.490000],[3.790000,3.935306,5.500000],[3.470000,3.655204,5.140000],[3.400000,3.572449,5.080000],[3.440000,3.632347,5.110000],[3.680000,3.868367,5.470000],[5.790000,5.972959,7.630000],[5.550000,5.771224,7.590000],[6.130000,6.399388,8.130000],[6.300000,6.480612,8.240000],[6.520000,6.779082,8.540000],[6.860000,7.147653,8.840000],[7.260000,7.565102,9.270000],[8.460000,8.779490,10.550000],[14.780000,15.167959,17.270000],[16.160000,16.424490,18.530000],[19.700000,20.000102,22.410000],[23.000000,23.347959,25.650000],[26.150000,26.504898,29.230000],[30.870000,31.256429,33.590000],[35.500000,35.988980,38.840000]]}

==> results_and/results_release.rank.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.298878,3.580000],[3.900000,4.042551,5.360000],[3.200000,3.391531,4.650000],[2.700000,2.870714,3.970000],[3.000000,3.112551,4.420000],[2.400000,2.530612,3.940000],[2.400000,2.465000,3.400000],[2.370000,2.489694,3.590000],[2.980000,3.123061,4.180000],[2.990000,3.122347,4.190000],[3.500000,3.608878,4.910000],[3.200000,3.340204,4.680000],[3.300000,3.429592,4.920000],[3.470000,3.624796,4.750000],[5.300000,5.464082,6.530000],[5.400000,5.553776,6.820000],[7.800000,8.100000,9.630000],[9.020000,9.233163,11.080000],[10.610000,10.790306,12.100000],[11.700000,11.877449,13.690000],[14.300000,14.789490,15.830000],[16.020000,16.545510,17.760000],[18.610000,19.090816,21.000000],[20.830000,21.529388,23.150000],[22.730000,23.339592,25.320000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.600000,2.772653,4.200000],[4.410000,4.612551,6.030000],[3.100000,3.314490,4.700000],[2.500000,2.640612,3.950000],[2.400000,2.563776,4.080000],[2.500000,2.643980,4.070000],[2.500000,2.641122,3.980000],[2.400000,2.575612,3.960000],[2.400000,2.545102,4.010000],[2.200000,2.416939,3.750000],[3.090000,3.215102,4.560000],[3.500000,3.693469,5.120000],[3.300000,3.502755,5.030000],[3.480000,3.623878,5.150000],[3.770000,3.926735,5.220000],[4.580000,4.698163,6.150000],[5.600000,5.756327,7.390000],[6.300000,6.443265,7.580000],[9.373265,10.000000,11.070000],[11.050000,11.253367,12.900000],[11.700000,11.897041,13.610000],[13.000000,13.329388,14.990000],[15.550000,15.769082,18.030000],[18.350000,18.538061,20.530000],[19.000000,19.369796,21.570000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.320000,2.515102,4.140000],[1.900000,2.073265,3.510000],[1.620000,1.772959,3.180000],[1.700000,1.809898,3.200000],[1.620000,1.735612,3.020000],[1.310000,1.497959,2.730000],[1.800000,1.977551,3.440000],[1.800000,1.981429,3.310000],[1.800000,1.976939,3.210000],[2.400000,2.561633,4.000000],[1.920000,2.069184,3.350000],[2.400000,2.581020,4.070000],[3.200000,3.486531,5.070000],[3.400000,3.606327,5.210000],[3.700000,3.874694,5.480000],[4.800000,5.033878,6.850000],[6.500000,6.715510,8.680000],[7.600000,7.855510,9.950000],[10.700000,10.970306,13.090000],[11.590000,11.813980,14.370000],[12.160000,12.394082,14.920000],[13.530000,13.799796,15.850000],[16.600000,16.844592,19.100000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[2.200000,2.394694,3.870000],[1.710000,1.871122,2.710000],[1.500000,1.594388,2.460000],[1.410000,1.499082,2.800000],[1.200000,1.323061,2.300000],[1.310000,1.398367,2.120000],[1.210000,1.308673,2.470000],[1.210000,1.306327,1.860000],[1.800000,1.919082,3.180000],[2.200000,2.430510,3.560000],[1.900000,2.013265,3.170000],[2.000000,2.112959,3.240000],[2.000000,2.155918,3.060000],[2.100000,2.263980,3.540000],[2.300000,2.466939,4.060000],[3.100000,3.312857,4.940000],[5.800000,5.925612,7.740000],[6.700000,6.836327,8.730000],[7.700000,7.901429,9.840000],[8.400000,8.618163,10.440000],[9.050000,9.263163,11.040000],[10.400000,10.535612,12.540000],[12.800000,13.042143,15.020000]]}

==> results_and/results_release.rank256.txt <==
{"type":"NOCPU_loop", "density":"0.300000", "timings":[[6.403878,6.700000,9.240000],[6.394490,6.700000,9.240000],[6.412857,6.700000,9.320000],[6.475102,6.710000,8.870000],[6.424898,6.710000,9.290000],[6.472551,6.710000,9.280000],[6.417245,6.700000,9.270000],[6.403673,6.730000,9.260000],[6.527041,6.730000,9.290000],[6.431837,6.720000,9.110000],[6.544082,6.800000,9.540000],[6.657449,6.900000,9.420000],[6.789082,6.910000,9.500000],[6.775408,7.000000,9.510000],[7.088367,7.210000,9.790000],[7.450816,7.580000,10.110000],[7.860816,7.900000,10.440000],[8.460000,8.464694,11.100000],[9.300000,9.325000,11.880000],[10.280000,10.342143,12.960000],[11.000000,11.172551,13.610000],[11.940000,12.208980,14.650000],[14.000000,14.203980,16.880000],[16.380000,16.610612,19.090000],[18.600000,18.888265,21.570000]]}
{"type":"SSE4_2_POPCNT_loop", "density":"0.300000", "timings":[[4.160000,4.635714,5.700000],[4.190000,4.640102,6.270000],[4.200000,4.678061,6.110000],[4.200000,4.675510,6.080000],[4.190000,4.667449,6.180000],[4.200000,4.680102,6.110000],[4.200000,4.700204,6.140000],[4.200000,4.667857,6.180000],[4.200000,4.677653,6.150000],[4.200000,4.682143,6.120000],[4.200000,4.729388,6.090000],[4.220000,4.719490,6.200000],[4.240000,4.767143,6.180000],[4.300000,4.831735,6.220000],[4.410000,4.922857,6.350000],[4.600000,5.022143,6.420000],[4.700000,5.122143,6.630000],[4.760000,5.180000,6.690000],[5.000000,5.359592,6.930000],[5.300000,5.629694,7.320000],[5.500000,5.820204,7.500000],[5.700000,5.970000,7.660000],[6.420000,6.706429,8.440000],[7.800000,8.074796,9.900000],[9.200000,9.500510,11.290000]]}
{"type":"SSE4_2_POPCNT_independent_counts", "density":"0.300000", "timings":[[2.275408,2.400000,3.160000],[2.295306,2.420000,3.470000],[2.310918,2.400000,3.400000],[2.330306,2.400000,3.600000],[2.305816,2.400000,3.470000],[2.329694,2.400000,3.560000],[2.330408,2.400000,3.530000],[2.308980,2.400000,3.590000],[2.322551,2.400000,3.420000],[2.325510,2.400000,3.400000],[2.336327,2.400000,3.660000],[2.400000,2.456122,3.850000],[2.500000,2.539796,4.060000],[2.590000,2.698265,4.050000],[2.900000,3.032551,4.460000],[3.390000,3.473878,4.930000],[3.900000,4.022449,5.360000],[4.500000,4.638469,6.240000],[5.400000,5.508776,6.930000],[6.400000,6.523776,8.140000],[7.000000,7.151633,8.490000],[7.600000,7.720204,9.410000],[8.700000,8.878061,10.520000],[10.300000,10.421939,11.710000],[11.700000,11.829898,13.420000]]}
{"type":"SSE4_2_POPCNT_dependent_counts", "density":"0.300000", "timings":[[1.600000,1.674694,2.920000],[1.600000,1.724796,2.800000],[1.610000,1.718776,2.950000],[1.610000,1.724592,2.960000],[1.600000,1.751224,3.280000],[1.620000,1.777245,3.160000],[1.610000,1.720510,3.000000],[1.600000,1.751633,3.130000],[1.610000,1.729592,3.290000],[1.600000,1.718673,2.770000],[1.700000,1.871531,3.360000],[1.890000,2.008163,3.350000],[1.960000,2.095306,3.610000],[2.000000,2.158980,3.680000],[2.350000,2.483776,3.780000],[2.900000,3.014388,4.400000],[3.300000,3.385408,4.680000],[3.500000,3.695714,5.230000],[4.100000,4.214592,5.380000],[4.900000,4.973673,6.340000],[5.400000,5.502653,6.910000],[5.900000,6.083469,7.770000],[7.100000,7.243367,8.670000],[8.720000,8.896939,10.200000],[10.320000,10.496327,11.690000]]}
{"type":"AVX2_POPCNT_if_set_epi64", "density":"0.300000", "timings":[[6.610000,6.725816,8.520000],[6.600000,6.753980,8.530000],[6.570000,6.727959,8.590000],[6.590000,6.753878,8.490000],[6.560000,6.718571,8.520000],[6.590000,6.732347,8.590000],[6.590000,6.782551,8.560000],[6.600000,6.767143,8.620000],[6.590000,6.700408,8.250000],[6.620000,6.717857,8.290000],[6.610000,6.712857,8.580000],[6.620000,6.762959,8.640000],[6.640000,6.733265,8.620000],[6.640000,6.800816,8.780000],[6.730000,6.881429,8.790000],[6.810000,6.880510,8.830000],[6.950000,7.130204,9.020000],[7.030000,7.167143,9.110000],[7.400000,7.493367,9.490000],[7.770000,7.978673,9.810000],[8.100000,8.302245,10.020000],[8.600000,8.788776,10.450000],[9.700000,9.864898,11.640000],[11.200000,11.421837,13.260000],[12.740000,12.974184,14.910000]]}
{"type":"AVX2_POPCNT_dependent_counts", "density":"0.300000", "timings":[[3.600000,3.757755,5.250000],[3.950000,4.143673,5.690000],[3.800000,3.949286,5.460000],[3.700000,3.911327,5.420000],[3.700000,3.826327,5.250000],[3.700000,3.836429,5.270000],[3.700000,3.849082,5.330000],[3.680000,3.862857,5.340000],[3.700000,3.846327,5.310000],[3.700000,3.869694,5.120000],[3.860000,3.984388,5.520000],[4.060000,4.204490,5.660000],[4.160000,4.343673,5.750000],[4.270000,4.401020,5.750000],[4.560000,4.716224,6.050000],[5.380000,5.526122,7.310000],[6.390000,6.496837,7.970000],[6.980000,7.121122,8.670000],[7.900000,8.015918,9.640000],[8.730000,8.893265,10.600000],[9.400000,9.538265,11.320000],[10.200000,10.320408,11.860000],[11.600000,11.718571,13.450000],[13.300000,13.397857,15.250000],[15.180000,15.282755,16.740000]]}

==> results_and/results_release.search.txt <==
{"type":"avx2::segment_tree", "timings":[[14.600000,14.872245,17.100000],[15.400000,15.914388,18.450000],[15.080000,15.607143,17.900000],[15.050000,15.436633,17.640000],[14.850000,15.347143,17.580000],[15.050000,15.433980,17.680000],[14.550000,14.884082,17.210000],[15.480000,15.777449,18.490000],[14.450000,14.872857,17.440000],[15.360000,15.671735,18.310000],[14.650000,15.068163,17.140000],[14.710000,14.965510,17.320000],[14.650000,15.069286,17.210000],[14.550000,15.045204,17.130000],[14.700000,15.011224,17.160000],[14.550000,14.931735,17.270000],[28.660000,29.169694,32.740000],[28.590000,28.888265,32.500000],[28.680000,29.039286,32.430000],[29.010000,29.615306,32.840000],[28.980000,29.516122,33.160000],[28.520000,29.312347,32.490000],[28.700000,29.330510,32.940000],[28.550000,28.895714,32.750000],[29.020000,29.313673,32.920000],[28.990000,29.392041,32.960000],[28.680000,29.293673,32.840000],[28.640000,29.699286,32.620000],[29.050000,29.785510,32.650000],[29.220000,29.991939,32.840000],[29.530000,30.076633,32.770000],[29.080000,30.119592,32.920000],[29.220000,29.781837,32.740000],[29.040000,30.044388,33.140000],[43.800000,44.704184,48.430000],[43.850000,44.599694,49.130000],[43.950000,44.370816,49.400000],[45.280000,46.262551,50.770000],[43.690000,44.670204,48.870000],[43.800000,44.656429,49.150000],[43.980000,44.646633,49.510000],[43.980000,44.470306,48.480000],[44.020000,44.374592,49.320000],[43.960000,44.505204,49.550000],[44.230000,44.507143,49.420000],[44.060000,44.609184,49.680000],[43.910000,44.920306,49.630000],[43.940000,44.953776,49.510000],[44.040000,44.895612,49.540000]]}
{"type":"avx512::segment_tree", "timings":[[2.600000,2.741837,3.970000],[2.600000,2.749796,3.860000],[2.580000,2.673367,3.940000],[2.590000,2.735204,3.900000],[9.010000,9.210102,10.780000],[9.070000,9.248265,10.850000],[9.100000,9.181020,10.820000],[9.170000,9.283878,10.980000],[9.040000,9.181633,10.990000],[9.070000,9.255612,10.770000],[9.100000,9.232347,10.830000],[8.920000,9.233980,10.960000],[8.890000,9.147857,10.790000],[8.950000,9.140204,10.690000],[8.860000,9.169592,10.630000],[8.920000,9.125918,10.720000],[8.890000,9.129388,10.680000],[9.010000,9.092449,10.830000],[8.980000,9.117449,10.550000],[8.950000,9.156735,10.760000],[8.920000,9.135102,10.670000],[8.950000,9.091429,10.630000],[8.950000,9.189286,10.570000],[8.950000,9.137245,10.670000],[8.980000,9.099694,10.490000],[9.380000,9.438673,10.960000],[9.280000,9.505204,10.680000],[9.350000,9.496327,10.820000],[19.130000,19.296837,21.770000],[18.940000,19.222755,21.580000],[19.050000,19.440714,21.780000],[18.840000,19.081939,21.680000],[18.900000,19.191735,21.800000],[18.980000,19.107041,21.720000],[19.070000,19.335918,21.850000],[19.000000,19.424694,21.930000],[19.140000,19.314082,21.920000],[19.170000,19.538571,21.930000],[19.040000,19.299796,21.920000],[18.840000,19.243367,21.490000],[19.060000,19.598163,21.910000],[19.120000,19.531531,22.050000],[19.250000,19.628673,22.340000],[19.380000,19.867245,22.510000],[19.480000,19.760612,22.580000],[19.630000,20.266327,22.760000],[19.950000,20.408673,22.960000],[20.160000,20.415816,23.180000],[20.080000,20.459286,23.090000]]}


==> results_and/results_release.select.txt <==
{"type":"mutable_bitvector<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[14.420000,14.816939,17.030000],[17.500000,17.868673,20.420000],[16.400000,16.675204,18.780000],[15.610000,16.001429,17.870000],[17.010000,17.425102,19.910000],[17.060000,17.412347,19.780000],[16.990000,17.366735,19.780000],[16.970000,17.342755,19.770000],[30.780000,31.134082,34.300000],[30.010000,30.323776,33.390000],[32.410000,32.719082,35.700000],[33.420000,33.722857,36.650000],[33.540000,33.839796,36.940000],[35.270000,35.425612,38.620000],[49.940000,50.461122,54.630000],[53.000000,53.385102,57.960000],[58.390000,59.130204,64.650000],[62.570000,63.462347,68.620000],[73.100000,74.121327,79.930000],[83.030000,83.836020,89.670000],[110.260000,111.073673,116.930000],[119.680000,120.585000,127.960000],[131.660000,132.270204,139.330000],[142.100000,143.231020,149.490000],[150.320000,151.492347,157.610000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[14.320000,14.647959,16.500000],[19.200000,19.443163,21.430000],[16.710000,16.933776,19.180000],[15.580000,15.777959,17.440000],[16.090000,16.308980,17.600000],[15.670000,15.904286,17.370000],[14.990000,15.167959,16.760000],[15.480000,15.704184,17.270000],[15.490000,15.688367,17.080000],[15.030000,15.274286,17.020000],[28.610000,28.927041,31.260000],[29.030000,29.315918,31.790000],[29.530000,29.827653,32.430000],[30.530000,30.935918,33.520000],[31.220000,31.640918,34.420000],[32.910000,33.375612,36.390000],[35.300000,35.941735,38.540000],[39.970000,40.502755,44.070000],[62.300000,63.139490,67.000000],[67.530000,68.167653,72.470000],[72.440000,73.012245,76.990000],[78.530000,79.244388,83.590000],[84.500000,85.485306,89.690000],[89.430000,90.094796,94.020000],[94.950000,95.546122,99.420000]]}
{"type":"mutable_bitvector<avx512::segment_tree,SSE4_2_POPCNT,AVX2_POPCNT_AVX512_PREFIX_SUM>", "density":"0.300000", "timings":[[11.120000,11.264286,12.790000],[16.570000,16.917857,18.580000],[14.680000,14.917041,16.540000],[13.400000,13.659898,15.020000],[12.810000,12.940306,14.420000],[12.450000,12.766939,14.320000],[12.750000,12.777449,14.400000],[12.400000,12.615102,14.170000],[12.220000,12.320714,14.100000],[12.270000,12.327959,14.020000],[22.400000,22.635510,24.460000],[22.350000,22.980102,25.520000],[22.800000,23.334286,25.790000],[23.200000,23.831327,26.930000],[24.300000,24.856429,27.530000],[25.500000,25.959490,28.860000],[31.790000,32.647755,35.260000],[31.120000,32.059694,35.060000],[46.240000,47.074286,50.240000],[51.500000,52.183061,55.860000],[56.560000,57.547755,61.140000],[64.050000,64.473061,67.970000],[71.030000,71.561939,74.810000],[75.260000,75.990204,80.050000],[80.400000,81.134184,84.540000]]}
{"type":"mutable_bitvector_64<avx2::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[8.560000,8.762143,10.520000],[7.410000,7.626531,9.490000],[9.180000,9.366633,11.470000],[8.360000,8.590000,10.570000],[8.470000,8.682245,10.600000],[8.520000,8.761429,10.670000],[20.210000,20.450102,23.440000],[20.800000,21.042245,24.190000],[22.090000,22.379490,25.370000],[21.990000,22.523571,25.370000],[22.270000,22.532653,25.570000],[22.480000,22.957245,25.960000],[36.800000,37.414694,41.370000],[37.990000,38.951837,43.160000],[40.460000,41.007449,45.850000],[41.220000,42.011735,47.100000],[43.600000,44.300612,49.370000],[50.350000,51.144286,55.140000],[73.840000,74.646020,79.770000],[83.600000,84.358469,89.300000],[91.060000,91.930612,96.950000],[100.550000,101.714490,106.700000],[112.120000,113.114898,119.030000]]}
{"type":"mutable_bitvector_64<avx512::segment_tree,SSE4_2_POPCNT,BMI2_PDEP_TZCNT>", "density":"0.300000", "timings":[[6.340000,6.590918,8.340000],[5.340000,5.568469,7.190000],[4.960000,5.158878,6.800000],[4.660000,4.827857,6.380000],[4.460000,4.707143,6.240000],[4.410000,4.614592,6.150000],[4.390000,4.522653,6.060000],[4.580000,4.784694,6.400000],[12.260000,12.660816,14.620000],[12.080000,12.294796,14.270000],[12.260000,12.609388,14.690000],[12.400000,12.866122,14.740000],[12.720000,12.970510,15.130000],[13.200000,13.626122,15.970000],[13.800000,14.209286,16.490000],[14.720000,15.071224,17.190000],[27.530000,28.018878,30.840000],[31.330000,31.870306,34.860000],[36.020000,36.418776,39.570000],[40.610000,41.297959,43.950000],[43.890000,44.755204,47.940000],[47.760000,48.563163,51.260000],[51.990000,52.732245,55.360000]]}

==> results_and/results_release.select256.txt <==
{"type":"NOCPU_SDSL", "density":"0.300000", "timings":[[18.190000,18.990714,21.410000],[18.300000,18.950816,21.200000],[18.680000,19.320510,21.600000],[18.690000,19.500204,21.770000],[18.800000,19.526633,21.800000],[18.830000,19.576633,21.820000],[18.910000,19.588878,21.850000],[18.900000,19.657653,21.920000],[18.900000,19.605612,21.980000],[19.000000,19.694694,21.950000],[19.300000,19.903776,22.260000],[19.600000,20.278776,22.570000],[19.740000,20.485612,22.720000],[20.000000,20.752551,22.970000],[20.960000,21.962041,24.140000],[21.650000,22.579184,24.900000],[23.290000,24.157143,26.770000],[24.890000,25.698673,28.640000],[27.610000,28.663367,31.410000],[30.260000,31.540714,33.860000],[32.090000,33.206327,36.200000],[34.280000,35.565204,38.010000],[37.360000,38.801939,41.240000],[41.760000,42.979898,45.580000],[45.420000,46.706531,49.880000]]}
{"type":"NOCPU_BROADWORD", "density":"0.300000", "timings":[[9.630000,10.021531,13.440000],[9.550000,9.981122,13.530000],[9.720000,10.145204,13.560000],[9.720000,10.273571,13.640000],[9.680000,10.122959,13.550000],[9.680000,10.164082,13.460000],[9.620000,10.054898,13.390000],[9.660000,10.027653,13.580000],[9.660000,10.093878,13.580000],[9.650000,10.177857,13.670000],[9.970000,10.411633,13.790000],[10.320000,10.783061,14.140000],[10.520000,10.954796,14.300000],[10.660000,11.106633,14.750000],[11.730000,12.166327,15.800000],[12.630000,13.129082,16.880000],[14.460000,14.881531,19.060000],[15.960000,16.402449,20.840000],[18.060000,18.429694,23.010000],[20.870000,21.269592,26.290000],[23.010000,23.190306,28.240000],[25.380000,25.877857,30.700000],[28.790000,29.391531,33.950000],[34.010000,34.143980,38.790000],[37.590000,37.906020,42.730000]]}
{"type":"BMI1_TZCNT_SDSL", "density":"0.300000", "timings":[[8.050000,8.140918,10.180000],[8.050000,8.193980,10.110000],[8.110000,8.252551,10.340000],[8.110000,8.316122,10.180000],[8.070000,8.367755,10.210000],[8.140000,8.246429,10.210000],[8.040000,8.249388,10.180000],[8.070000,8.253673,10.190000],[8.080000,8.212449,10.240000],[8.180000,8.249796,10.250000],[8.420000,8.775000,10.660000],[8.780000,9.042449,10.880000],[8.940000,9.082551,11.070000],[9.160000,9.296939,11.230000],[10.060000,10.277551,12.290000],[11.010000,11.085000,13.410000],[12.039694,12.040000,14.460000],[12.950000,13.015306,15.490000],[14.930918,14.940000,17.560000],[16.604388,16.870000,19.800000],[17.861224,18.060000,21.100000],[19.250000,19.258265,22.060000],[21.343265,21.490000,24.650000],[24.071122,24.330000,27.130000],[26.275612,26.310000,29.630000]]}
{"type":"SSE4_2_POPCNT_BROADWORD", "density":"0.300000", "timings":[[7.670000,7.840612,9.920000],[7.530000,7.792143,9.960000],[7.710000,7.857143,10.070000],[7.720000,8.022449,10.100000],[7.680000,7.810918,10.040000],[7.730000,7.884388,9.980000],[7.660000,7.830918,9.930000],[7.690000,7.796327,10.010000],[7.650000,7.854796,9.990000],[7.640000,7.825204,10.120000],[8.010000,8.176429,10.390000],[8.400000,8.538469,10.840000],[8.540000,8.716122,10.850000],[8.770000,8.795714,10.980000],[9.650000,9.670102,11.950000],[10.559082,10.660000,13.050000],[11.650000,11.673061,14.030000],[12.680000,12.691327,15.350000],[14.273673,14.420000,17.230000],[16.245510,16.510000,19.310000],[17.336429,17.700000,20.420000],[18.735918,19.000000,21.860000],[20.896837,21.270000,24.350000],[23.564694,23.830000,27.080000],[25.844184,26.010000,29.250000]]}
{"type":"BMI2_PDEP_TZCNT", "density":"0.300000", "timings":[[5.920000,6.259592,7.990000],[5.960000,6.190306,7.950000],[6.010000,6.343776,8.130000],[6.010000,6.272959,8.230000],[5.990000,6.238878,8.080000],[5.990000,6.228367,8.080000],[5.950000,6.189184,7.940000],[5.970000,6.247857,8.150000],[5.980000,6.289388,8.160000],[6.000000,6.409898,8.180000],[6.280000,6.568061,8.460000],[6.510000,6.920714,8.800000],[6.670000,6.946633,8.780000],[6.660000,7.041020,8.940000],[7.350000,7.727347,9.580000],[7.900000,8.355612,10.170000],[8.670000,8.923163,10.970000],[9.260000,9.608878,11.330000],[10.250000,10.520408,12.560000],[11.250000,11.430408,13.560000],[11.700000,11.833061,13.890000],[12.170000,12.324286,14.410000],[13.430000,13.547245,15.660000],[15.320000,15.432551,17.490000],[16.610000,16.787755,19.020000]]}
{"type":"AVX2_POPCNT_if_set_epi64", "density":"0.300000", "timings":[[9.988265,11.020000,12.120000],[9.979592,11.100000,12.000000],[10.075204,11.150000,12.110000],[10.193776,11.120000,12.190000],[9.998673,11.020000,12.030000],[10.061633,11.100000,12.130000],[9.936633,11.010000,12.150000],[10.032143,11.110000,12.170000],[10.062551,11.030000,12.030000],[10.085408,11.070000,12.020000],[10.289592,11.360000,12.380000],[10.429082,11.580000,12.700000],[10.426531,11.610000,12.600000],[10.625408,11.710000,12.890000],[11.512653,12.540000,13.530000],[12.074490,13.210000,14.430000],[13.747449,14.940000,15.990000],[14.782347,15.940000,17.220000],[16.873878,17.880000,19.460000],[18.969592,19.970000,21.870000],[20.252755,21.320000,23.150000],[21.391735,22.400000,24.560000],[23.727449,24.690000,26.520000],[25.890510,26.940000,29.300000],[28.014796,28.730000,31.110000]]}
{"type":"AVX2_POPCNT_AVX512_PREFIX_SUM", "density":"0.300000", "timings":[[4.210000,4.374184,5.800000],[4.350000,4.555918,5.930000],[4.380000,4.527551,6.090000],[4.370000,4.541633,5.970000],[4.360000,4.563571,5.920000],[4.460000,4.636633,5.960000],[4.440000,4.597755,6.070000],[4.460000,4.606633,5.990000],[4.480000,4.607041,6.030000],[4.440000,4.627245,6.090000],[4.740000,4.925408,6.370000],[5.020000,5.156429,6.650000],[5.150000,5.315102,6.810000],[5.280000,5.404490,6.970000],[5.560000,5.732041,6.970000],[6.380000,6.565510,8.230000],[7.400000,7.630000,9.320000],[8.120000,8.316327,10.090000],[9.200000,9.447449,11.320000],[10.200000,10.410510,12.680000],[10.900000,11.126327,13.010000],[11.700000,11.912245,13.740000],[13.560000,13.850816,15.900000],[15.500000,15.749796,17.980000],[17.100000,17.289082,19.810000]]}

==> results_and/results_release.space.txt <==
{"type":"avx2::segment_tree","space":[3.51562,2.88281,2.56641,2.4082,2.3291,2.28955,2.30518,2.29517,2.29016,2.28766,2.28641,2.28578,2.2859,2.2858,2.28575,2.28573,2.28572]}
{"type":"avx512::segment_tree","space":[4.375,2.1875,3.22266,2.67383,2.39941,2.26221,2.1936,2.1593,2.14215,2.13358,2.13565,2.13448,2.13389,2.13359,2.13345,2.13337,2.13334]}
{"type":"ByteF","space":[16.1831,8.09155,4.04578,4.02289,3.01144,2.50572,2.25286,2.12643,2.06322,2.03161,2.0158,2.0079,2.00786,2.00588,2.00489,2.0044,2.00415]}

==> results_and/results_release.sum.txt <==
{"type":"avx2::segment_tree", "timings":[[1.100000,1.173061,2.220000],[1.100000,1.160000,2.200000],[1.100000,1.186735,2.300000],[1.100000,1.172347,1.900000],[1.100000,1.156735,2.320000],[1.100000,1.188878,2.220000],[1.100000,1.196429,2.110000],[1.100000,1.168571,2.230000],[1.110000,1.210714,2.080000],[1.100000,1.207245,1.650000],[1.110000,1.203061,2.490000],[1.100000,1.205714,2.310000],[1.100000,1.202653,2.230000],[1.110000,1.207755,2.350000],[1.120000,1.205102,2.350000],[1.100000,1.208673,1.990000],[2.000000,2.159184,3.550000],[2.000000,2.149898,3.510000],[2.000000,2.185408,3.610000],[2.000000,2.151633,3.660000],[2.000000,2.172041,3.640000],[2.000000,2.205102,3.630000],[2.000000,2.255510,3.720000],[2.040000,2.247857,3.640000],[2.030000,2.239388,3.690000],[2.100000,2.245102,3.740000],[2.100000,2.259796,3.630000],[2.140000,2.347347,3.880000],[2.300000,2.464898,3.980000],[2.350000,2.544898,4.010000],[2.400000,2.606531,4.000000],[2.600000,2.844490,4.320000],[2.660000,2.881122,4.360000],[2.900000,3.145408,4.700000],[4.000000,4.193673,5.920000],[4.000000,4.240918,5.960000],[4.970000,5.152551,6.860000],[5.370000,5.537245,7.280000],[5.700000,5.930204,7.770000],[6.000000,6.214898,8.090000],[6.330000,6.535306,8.470000],[6.800000,6.994490,8.880000],[7.290000,7.461122,9.250000],[7.700000,7.890408,9.720000],[7.990000,8.192959,10.110000],[8.200000,8.383673,10.400000],[8.300000,8.514490,10.290000],[8.500000,8.694286,10.500000],[8.700000,8.848367,10.750000]]}
{"type":"avx512::segment_tree", "timings":[[0.400000,0.671429,0.920000],[0.400204,0.420000,0.980000],[0.400000,0.598776,0.860000],[0.400000,0.400000,0.530000],[1.220000,1.297143,1.440000],[1.230000,1.297041,1.560000],[1.220000,1.299796,1.510000],[1.210000,1.325510,2.720000],[1.260000,1.306837,2.640000],[1.210000,1.315408,2.420000],[1.220000,1.320918,2.350000],[1.270000,1.322959,2.410000],[1.240000,1.315102,2.570000],[1.230000,1.323571,2.590000],[1.220000,1.325510,2.380000],[1.230000,1.317551,2.210000],[1.250000,1.315408,1.960000],[1.230000,1.321735,2.410000],[1.270000,1.316939,2.490000],[1.240000,1.321327,2.520000],[1.230000,1.331939,2.620000],[1.240000,1.320408,2.530000],[1.240000,1.321327,2.600000],[1.240000,1.315612,2.530000],[1.230000,1.326429,2.600000],[1.220000,1.326224,2.380000],[1.240000,1.317551,2.380000],[1.210000,1.334490,2.680000],[2.100000,2.246735,3.710000],[2.130000,2.321531,3.670000],[2.200000,2.363878,3.790000],[2.300000,2.474898,3.920000],[2.600000,2.787245,4.010000],[2.320000,2.526531,3.980000],[2.620000,2.812245,4.230000],[2.600000,2.817857,4.330000],[3.070000,3.251531,4.780000],[3.260000,3.439082,5.120000],[3.600000,3.780612,5.380000],[3.900000,4.054490,5.800000],[4.100000,4.286122,6.010000],[4.410000,4.598980,6.370000],[4.800000,4.988367,6.890000],[5.100000,5.250714,6.820000],[5.300000,5.487245,7.230000],[5.480000,5.668878,7.520000],[5.690000,5.850000,7.480000],[5.800000,5.900918,7.680000],[5.900000,6.040000,7.850000]]}


==> results_and/results_release.update.txt <==
{"type":"avx2::segment_tree", "timings":[[3.600000,3.876837,5.470000],[3.180000,3.392959,4.860000],[3.300000,3.501327,4.940000],[3.240000,3.455918,4.940000],[3.200000,3.444286,4.930000],[3.270000,3.481224,4.980000],[3.200000,3.446939,4.940000],[3.260000,3.491633,4.940000],[3.210000,3.472347,4.940000],[3.230000,3.491020,5.030000],[3.300000,3.498265,5.020000],[3.280000,3.481429,4.970000],[3.300000,3.487449,4.990000],[3.300000,3.505306,4.960000],[3.250000,3.448980,4.860000],[3.230000,3.480510,4.870000],[5.400000,5.613980,7.220000],[5.400000,5.654082,7.310000],[5.360000,5.556531,7.170000],[5.500000,5.741939,7.360000],[5.750000,6.016531,7.630000],[5.500000,5.714694,7.420000],[5.600000,5.794082,7.480000],[5.600000,5.884490,7.470000],[5.700000,5.860204,7.530000],[5.700000,5.932143,7.570000],[5.700000,5.914796,7.690000],[6.000000,6.214694,7.910000],[5.940000,6.143673,7.810000],[6.000000,6.279592,7.940000],[6.400000,6.604490,8.370000],[6.300000,6.518367,8.280000],[6.900000,7.113367,8.880000],[7.400000,7.607653,9.500000],[8.540000,8.782551,10.820000],[9.550000,9.751939,11.820000],[10.120000,10.332653,12.420000],[11.410000,11.653163,13.730000],[12.400000,12.611122,14.810000],[13.200000,13.400510,15.490000],[13.800000,13.978469,16.070000],[14.800000,14.988980,17.100000],[15.900000,16.107755,18.210000],[16.800000,16.994898,19.080000],[17.200000,17.430102,19.470000],[17.870000,18.117347,20.280000],[18.310000,18.568061,20.810000],[18.920000,19.192245,21.430000],[19.200000,19.551837,21.810000]]}
{"type":"avx512::segment_tree", "timings":[[2.400000,2.686735,5.230000],[2.500000,2.652755,4.100000],[2.500000,2.660408,4.180000],[2.500000,2.638878,4.100000],[3.900000,4.108878,5.710000],[4.000000,4.147959,5.560000],[6.800000,6.912551,8.410000],[4.100000,4.250306,5.900000],[4.200000,4.405102,5.820000],[4.200000,4.384898,5.970000],[4.840000,4.988469,6.450000],[4.100000,4.296020,5.930000],[4.100000,4.293776,5.820000],[4.170000,4.317041,5.650000],[4.000000,4.217857,5.780000],[11.200000,11.412857,13.480000],[4.150000,4.329592,5.970000],[4.450000,4.689286,6.250000],[4.200000,4.440204,5.960000],[4.400000,4.585714,6.040000],[4.450000,4.649490,6.210000],[4.400000,4.632347,6.280000],[4.400000,4.598367,6.280000],[4.600000,4.752653,6.310000],[4.600000,4.753980,6.160000],[4.600000,4.758469,6.210000],[4.700000,4.856327,6.300000],[4.610000,4.798061,6.280000],[7.600000,7.925816,9.210000],[7.800000,7.943980,9.180000],[8.000000,8.120102,9.730000],[8.070000,8.266327,9.570000],[8.670000,8.860102,9.900000],[9.120000,9.357653,10.830000],[10.500000,10.697143,12.830000],[10.700000,10.820510,12.410000],[12.000000,12.140204,13.400000],[12.100000,12.277041,14.030000],[12.700000,12.856939,14.720000],[12.900000,13.171020,15.000000],[13.360000,13.550204,15.370000],[14.640000,14.870306,16.570000],[16.190000,16.420918,18.230000],[17.410000,17.700408,19.750000],[18.380000,18.656020,21.000000],[19.200000,19.421939,21.230000],[20.100000,20.339286,22.350000],[20.900000,21.090510,22.730000],[21.190000,21.471020,23.490000]]}


==> results_and/results_release_powers_of_two.search.txt <==
{"type":"avx2::segment_tree", "timings":[[14.770000,15.077143,17.380000],[15.320000,15.428776,18.140000],[15.350000,15.566429,18.120000],[15.320000,15.627551,17.910000],[15.420000,15.744184,18.240000],[15.420000,15.698776,18.190000],[29.320000,29.697449,33.320000],[29.050000,29.495306,33.190000],[28.950000,29.754388,33.240000],[30.970000,31.769082,35.980000],[31.710000,32.423571,36.170000],[30.940000,31.642347,35.870000],[44.230000,45.159082,49.870000],[44.120000,45.084082,49.810000],[43.870000,44.478776,49.170000],[45.740000,46.481122,51.000000],[46.220000,46.661429,51.650000]]}
{"type":"avx512::segment_tree", "timings":[[2.570000,2.732347,4.080000],[2.610000,2.803367,4.190000],[8.800000,9.069898,10.780000],[8.850000,9.273571,10.800000],[8.740000,9.036837,10.830000],[8.640000,9.055918,10.940000],[8.730000,8.954592,10.930000],[8.790000,9.143367,10.790000],[9.080000,9.494388,11.200000],[9.420000,9.762143,11.580000],[18.860000,19.326939,21.960000],[19.220000,19.676122,22.340000],[18.790000,19.266837,21.710000],[18.830000,19.314796,21.760000],[19.320000,19.722347,22.380000],[19.520000,20.011429,22.410000],[20.580000,20.776735,23.580000]]}
{"type":"ByteF", "timings":[[19.680000,19.963163,22.920000],[26.900000,27.300918,29.670000],[29.100000,29.419184,32.660000],[34.780000,35.166020,38.450000],[41.160000,42.105000,45.580000],[47.420000,48.082959,51.830000],[54.650000,55.174490,59.790000],[61.680000,62.100204,67.420000],[68.260000,68.852347,74.700000],[74.780000,75.392755,80.250000],[81.890000,83.144796,89.310000],[87.100000,88.642041,95.520000],[92.080000,93.114082,100.130000],[98.820000,99.569490,105.720000],[106.360000,107.002143,113.980000],[114.080000,115.672041,123.410000],[122.940000,124.588776,133.010000]]}
{"type":"ByteL", "timings":[[14.600000,14.762143,16.480000],[21.340000,21.522857,23.570000],[23.500000,23.771735,26.580000],[27.940000,28.556224,30.760000],[33.430000,33.823776,36.680000],[37.570000,38.115816,41.960000],[42.770000,43.653469,47.340000],[47.780000,48.562347,53.080000],[53.280000,54.315408,58.690000],[59.550000,60.415408,65.760000],[66.820000,67.775306,73.910000],[72.920000,73.709898,80.040000],[78.130000,78.703673,84.330000],[84.560000,85.029694,92.540000],[87.720000,88.775306,95.980000],[93.640000,94.898265,102.470000],[98.600000,99.763776,107.230000]]}
{"type":"FixedF", "timings":[[8.300000,10.108367,10.690000],[13.760000,15.480000,15.646633],[14.580000,16.770000,16.904592],[17.730000,20.310000,20.765918],[22.020000,25.015612,25.380000],[26.290000,29.017245,29.420000],[30.900000,33.226224,33.560000],[35.520000,37.421429,39.250000],[41.070000,42.768673,44.960000],[46.030000,47.379082,49.450000],[51.070000,52.907449,55.840000],[55.560000,57.525918,60.690000],[62.380000,65.296224,68.880000],[69.390000,73.046122,76.330000],[76.090000,79.220918,82.630000],[85.430000,87.949184,92.050000],[107.110000,110.098980,114.270000]]}
{"type":"FixedL", "timings":[[12.430000,12.948673,15.100000],[19.810000,20.148265,22.570000],[21.910000,22.338367,25.180000],[25.550000,25.982347,28.690000],[31.710000,32.352449,35.420000],[37.240000,38.277347,41.680000],[43.280000,43.958776,47.720000],[48.380000,49.120102,53.360000],[53.770000,54.541327,58.730000],[61.840000,62.604592,67.420000],[68.620000,69.088163,74.490000],[74.320000,74.797143,80.320000],[79.780000,80.803469,87.030000],[85.160000,86.425816,93.310000],[91.260000,92.415306,99.250000],[97.590000,98.857143,106.630000],[106.000000,106.859184,114.750000]]}

==> results_and/results_release_powers_of_two.sum.txt <==
{"type":"avx2::segment_tree", "timings":[[1.110000,1.197857,2.150000],[1.206633,2.630000,2.660000],[1.100000,1.198776,2.510000],[1.110000,1.205612,2.050000],[1.100000,1.191939,2.270000],[1.110000,1.201224,2.300000],[2.000000,2.152551,3.530000],[2.000000,2.173367,3.620000],[2.010000,2.169796,3.650000],[2.100000,2.281735,3.670000],[2.300000,2.490000,3.990000],[2.820000,3.040102,4.420000],[4.900000,5.107551,6.850000],[6.100000,6.265612,8.000000],[7.300000,7.438776,9.210000],[8.100000,8.258061,10.110000],[8.800000,9.070714,10.910000]]}
{"type":"avx512::segment_tree", "timings":[[0.400000,0.603265,0.900000],[0.850000,0.880000,1.433265],[1.220000,1.315000,2.580000],[1.230000,1.318469,2.640000],[1.240000,1.320408,2.300000],[1.240000,1.303163,2.380000],[1.270000,1.314694,2.260000],[1.260000,1.315306,2.450000],[1.230000,1.317347,2.560000],[1.200000,1.396939,2.810000],[2.200000,2.364694,3.850000],[2.700000,2.864388,4.440000],[3.300000,3.511429,5.120000],[3.900000,4.064184,5.800000],[4.900000,5.071429,6.700000],[5.580000,5.752653,7.540000],[6.000000,6.161531,8.020000]]}
{"type":"ByteF", "timings":[[8.400000,8.561327,10.380000],[9.100000,9.272347,11.030000],[9.800000,10.055918,11.840000],[10.400000,10.544286,12.150000],[11.000000,11.191735,12.560000],[11.600000,11.844898,13.720000],[12.220000,12.501327,14.090000],[13.040000,13.314490,15.340000],[13.700000,14.061020,15.720000],[14.390000,14.643776,16.640000],[15.090000,15.274184,17.250000],[16.810000,17.052143,19.210000],[20.500000,20.851122,23.370000],[24.100000,24.492755,26.600000],[27.300000,27.734490,29.980000],[30.600000,31.021020,33.480000],[33.220000,33.545408,36.020000]]}
{"type":"ByteL", "timings":[[9.950000,10.120102,11.540000],[10.700000,10.860000,12.350000],[11.390000,11.619796,13.200000],[12.080000,12.305306,13.640000],[12.700000,12.896327,14.890000],[13.300000,13.505102,15.210000],[13.900000,14.140408,16.130000],[14.600000,14.846531,16.730000],[15.220000,15.451939,17.010000],[15.850000,16.030102,17.460000],[16.600000,16.792959,19.120000],[17.780000,17.982449,20.230000],[20.700000,21.050408,23.270000],[24.900000,25.298776,27.720000],[28.700000,29.419796,31.940000],[32.720000,33.052041,36.120000],[36.070000,36.426429,38.840000]]}
{"type":"FixedF", "timings":[[6.196122,6.690000,8.280000],[6.558163,7.000000,8.160000],[6.872653,7.300000,8.800000],[7.191020,7.580000,9.190000],[7.321837,7.800000,9.350000],[7.655816,8.110000,9.630000],[8.055408,8.410000,10.000000],[8.398571,8.780000,10.180000],[8.713061,9.110000,10.510000],[9.251327,9.600000,11.110000],[9.569388,9.900000,11.420000],[10.248265,10.500000,12.240000],[11.439796,11.700000,13.520000],[12.471633,12.630000,14.350000],[13.732347,13.810000,15.250000],[15.900000,15.963469,17.570000],[21.230000,21.310714,23.330000]]}
{"type":"FixedL", "timings":[[7.700000,7.942551,9.300000],[8.200000,8.319796,9.890000],[8.610000,8.794796,10.020000],[9.100000,9.297551,11.070000],[9.500000,9.747653,11.240000],[9.900000,10.140000,11.680000],[10.420000,10.638469,12.320000],[10.820000,11.051020,12.650000],[11.220000,11.456429,12.970000],[11.600000,11.827449,13.670000],[12.400000,12.651224,14.710000],[13.510000,13.711020,15.430000],[15.010000,15.320612,17.150000],[16.700000,16.948469,18.790000],[18.320000,18.552959,20.380000],[20.600000,20.942551,23.050000],[24.600000,24.958061,27.180000]]}

==> results_and/results_release_powers_of_two.update.txt <==
{"type":"avx2::segment_tree", "timings":[[3.200000,3.457959,4.860000],[3.290000,3.501429,5.000000],[3.340000,3.583469,5.130000],[3.260000,3.485000,4.960000],[3.230000,3.462755,4.970000],[3.300000,3.498878,4.980000],[5.500000,5.780408,7.350000],[5.600000,5.838980,7.470000],[5.640000,5.898878,7.570000],[5.700000,5.936837,7.570000],[6.350000,6.596939,8.320000],[7.600000,7.780102,9.670000],[10.900000,11.141837,13.280000],[13.180000,13.400408,15.440000],[16.390000,16.573061,18.830000],[18.400000,18.599490,20.740000],[19.600000,19.771939,21.880000]]}
{"type":"avx512::segment_tree", "timings":[[2.900000,3.095204,4.500000],[3.000000,3.183571,4.660000],[4.060000,4.245918,5.860000],[4.340000,4.512551,6.070000],[4.230000,4.398878,6.000000],[4.300000,4.494490,6.030000],[4.400000,4.613469,6.120000],[4.400000,4.672959,6.100000],[4.500000,4.650408,6.320000],[4.700000,4.940000,6.480000],[7.800000,8.003878,9.790000],[10.300000,10.558469,12.330000],[11.770000,12.015816,13.800000],[13.390000,13.604796,15.620000],[16.650000,16.985408,19.080000],[19.700000,20.022959,22.130000],[21.620000,22.008265,24.360000]]}
{"type":"ByteF", "timings":[[10.700000,10.920204,12.510000],[11.500000,11.727449,13.510000],[12.200000,12.448878,13.980000],[12.820000,13.038367,14.810000],[13.390000,13.558163,14.980000],[13.900000,14.207857,15.390000],[14.540000,14.761633,16.760000],[15.300000,15.470102,17.090000],[16.020000,16.225408,17.700000],[16.600000,16.808980,18.850000],[17.910000,18.123776,19.670000],[19.400000,19.646122,22.060000],[23.770000,24.103469,26.290000],[28.500000,28.922245,31.060000],[32.500000,33.023673,35.410000],[37.220000,37.667347,40.540000],[39.800000,40.323673,43.010000]]}
{"type":"ByteL", "timings":[[12.000000,12.258571,13.890000],[12.800000,13.051735,15.000000],[13.410000,13.707653,15.620000],[14.100000,14.350714,16.230000],[14.500000,14.668265,16.810000],[15.200000,15.541224,17.750000],[15.900000,16.184388,18.230000],[16.700000,17.031020,19.360000],[17.360000,17.597653,19.820000],[18.240000,18.459490,21.020000],[18.800000,19.114184,21.560000],[20.270000,20.550204,23.280000],[24.510000,24.922347,27.560000],[30.290000,30.572245,33.020000],[35.060000,35.440204,37.990000],[39.350000,39.646429,42.260000],[43.000000,43.327857,46.660000]]}
{"type":"FixedF", "timings":[[7.416837,7.800000,10.030000],[7.889286,8.210000,10.360000],[8.417143,8.700000,10.820000],[8.815612,9.100000,10.920000],[9.065000,9.490000,11.320000],[9.680000,9.900000,11.880000],[10.061735,10.300000,12.330000],[11.440000,12.129286,13.540000],[13.700000,14.168163,15.750000],[14.850000,15.178571,17.250000],[13.792653,13.980000,16.110000],[15.325510,15.600000,17.620000],[17.627551,17.850000,19.990000],[19.928571,20.190000,22.540000],[21.835510,22.000000,23.960000],[24.484592,24.610000,27.170000],[30.060102,30.180000,32.590000]]}
{"type":"FixedL", "timings":[[8.700000,8.956837,10.650000],[9.200000,9.377347,10.680000],[9.700000,9.859694,11.530000],[10.150000,10.556327,11.480000],[10.500000,10.626633,12.320000],[11.000000,11.141429,12.670000],[11.600000,11.739286,13.480000],[11.920000,12.148061,13.650000],[12.500000,12.742959,14.290000],[13.400000,13.675510,15.600000],[16.000000,16.255000,17.600000],[18.670000,18.851327,20.400000],[21.020000,21.249592,23.150000],[23.500000,23.798776,26.040000],[25.720000,26.166633,28.950000],[28.600000,29.075612,31.320000],[34.040000,34.558367,37.050000]]}
